About Geometry and Initial Phase of Cloud-to-Ground Lightning

Cloud-to-ground lightning is the most common among atmospheric discharges. Since electric fields in the vicinity of a thunder-cloud do not exceed 250 kV/m the physical process that triggers the lightning remains unexplained. [1, 2, 3] Recent measurements established a weak correlation between solar wind and incidence of lightning. [4] Here we show, that if an ionized path created by cosmic rays provides a trigger, the distribution of lengths between two successive forking points in a lightning channel (internodes) closely resembles the exponential distribution with average length between 415 m and 510 m. The results, if confirmed, imply that a thunder-cell may be an additional source of fast elementary particles that initiate lightning process.

==> particles_linvWdWdl.dat <==
 -1.5678e+02   1.0000e+02  -7.1390e-01   1.1437e+00  -1.3173e+02   1.0000e+02  -8.3120e-01   1.3316e+00  -1.4675e+02   1.0000e+02  -7.6020e-01   1.2178e+00  -1.2928e+02   1.0000e+02  -8.4370e-01   1.3516e+00
 -1.5670e+02   9.9944e+01  -7.1380e-01   1.1435e+00  -1.3166e+02   9.9945e+01  -8.3120e-01   1.3316e+00  -1.4667e+02   9.9944e+01  -7.6010e-01   1.2177e+00  -1.2921e+02   9.9945e+01  -8.4370e-01   1.3516e+00
 -1.5663e+02   9.9888e+01  -7.1380e-01   1.1435e+00  -1.3160e+02   9.9890e+01  -8.3110e-01   1.3314e+00  -1.4660e+02   9.9888e+01  -7.6010e-01   1.2177e+00  -1.2915e+02   9.9891e+01  -8.4370e-01   1.3516e+00
 -1.5655e+02   9.9832e+01  -7.1380e-01   1.1435e+00  -1.3153e+02   9.9836e+01  -8.3110e-01   1.3314e+00  -1.4653e+02   9.9833e+01  -7.6000e-01   1.2175e+00  -1.2908e+02   9.9836e+01  -8.4360e-01   1.3514e+00
 -1.5647e+02   9.9776e+01  -7.1370e-01   1.1433e+00  -1.3147e+02   9.9781e+01  -8.3110e-01   1.3314e+00  -1.4645e+02   9.9777e+01  -7.6000e-01   1.2175e+00  -1.2902e+02   9.9782e+01  -8.4360e-01   1.3514e+00
 -1.5639e+02   9.9720e+01  -7.1370e-01   1.1433e+00  -1.3140e+02   9.9726e+01  -8.3100e-01   1.3313e+00  -1.4638e+02   9.9721e+01  -7.5990e-01   1.2174e+00  -1.2895e+02   9.9727e+01  -8.4360e-01   1.3514e+00
 -1.5631e+02   9.9664e+01  -7.1360e-01   1.1432e+00  -1.3133e+02   9.9671e+01  -8.3100e-01   1.3313e+00  -1.4631e+02   9.9665e+01  -7.5990e-01   1.2174e+00  -1.2889e+02   9.9673e+01  -8.4350e-01   1.3513e+00
 -1.5623e+02   9.9608e+01  -7.1360e-01   1.1432e+00  -1.3127e+02   9.9617e+01  -8.3100e-01   1.3313e+00  -1.4623e+02   9.9609e+01  -7.5990e-01   1.2174e+00  -1.2882e+02   9.9618e+01  -8.4350e-01   1.3513e+00
 -1.5615e+02   9.9552e+01  -7.1350e-01   1.1430e+00  -1.3120e+02   9.9562e+01  -8.3090e-01   1.3311e+00  -1.4616e+02   9.9554e+01  -7.5980e-01   1.2172e+00  -1.2876e+02   9.9564e+01  -8.4350e-01   1.3513e+00
 -1.5608e+02   9.9496e+01  -7.1350e-01   1.1430e+00  -1.3114e+02   9.9507e+01  -8.3090e-01   1.3311e+00  -1.4609e+02   9.9498e+01  -7.5980e-01   1.2172e+00  -1.2869e+02   9.9509e+01  -8.4340e-01   1.3511e+00
 -1.5600e+02   9.9440e+01  -7.1350e-01   1.1430e+00  -1.3107e+02   9.9452e+01  -8.3090e-01   1.3311e+00  -1.4601e+02   9.9442e+01  -7.5970e-01   1.2170e+00  -1.2863e+02   9.9454e+01  -8.4340e-01   1.3511e+00
 -1.5592e+02   9.9384e+01  -7.1340e-01   1.1429e+00  -1.3100e+02   9.9398e+01  -8.3080e-01   1.3309e+00  -1.4594e+02   9.9386e+01  -7.5970e-01   1.2170e+00  -1.2856e+02   9.9400e+01  -8.4340e-01   1.3511e+00
 -1.5584e+02   9.9328e+01  -7.1340e-01   1.1429e+00  -1.3094e+02   9.9343e+01  -8.3080e-01   1.3309e+00  -1.4587e+02   9.9331e+01  -7.5970e-01   1.2170e+00  -1.2850e+02   9.9345e+01  -8.4330e-01   1.3510e+00
 -1.5576e+02   9.9272e+01  -7.1330e-01   1.1427e+00  -1.3087e+02   9.9288e+01  -8.3070e-01   1.3308e+00  -1.4579e+02   9.9275e+01  -7.5960e-01   1.2169e+00  -1.2844e+02   9.9291e+01  -8.4330e-01   1.3510e+00
 -1.5568e+02   9.9216e+01  -7.1330e-01   1.1427e+00  -1.3081e+02   9.9233e+01  -8.3070e-01   1.3308e+00  -1.4572e+02   9.9219e+01  -7.5960e-01   1.2169e+00  -1.2837e+02   9.9236e+01  -8.4330e-01   1.3510e+00
 -1.5561e+02   9.9161e+01  -7.1320e-01   1.1425e+00  -1.3074e+02   9.9179e+01  -8.3070e-01   1.3308e+00  -1.4565e+02   9.9163e+01  -7.5950e-01   1.2167e+00  -1.2831e+02   9.9182e+01  -8.4320e-01   1.3508e+00
 -1.5553e+02   9.9105e+01  -7.1320e-01   1.1425e+00  -1.3067e+02   9.9124e+01  -8.3060e-01   1.3306e+00  -1.4557e+02   9.9108e+01  -7.5950e-01   1.2167e+00  -1.2824e+02   9.9127e+01  -8.4320e-01   1.3508e+00
 -1.5545e+02   9.9049e+01  -7.1320e-01   1.1425e+00  -1.3061e+02   9.9069e+01  -8.3060e-01   1.3306e+00  -1.4550e+02   9.9052e+01  -7.5940e-01   1.2166e+00  -1.2818e+02   9.9073e+01  -8.4310e-01   1.3506e+00
 -1.5537e+02   9.8993e+01  -7.1310e-01   1.1424e+00  -1.3054e+02   9.9014e+01  -8.3060e-01   1.3306e+00  -1.4543e+02   9.8996e+01  -7.5940e-01   1.2166e+00  -1.2811e+02   9.9018e+01  -8.4310e-01   1.3506e+00
 -1.5529e+02   9.8937e+01  -7.1310e-01   1.1424e+00  -1.3048e+02   9.8960e+01  -8.3050e-01   1.3305e+00  -1.4535e+02   9.8940e+01  -7.5940e-01   1.2166e+00  -1.2805e+02   9.8964e+01  -8.4310e-01   1.3506e+00
 -1.5521e+02   9.8881e+01  -7.1300e-01   1.1422e+00  -1.3041e+02   9.8905e+01  -8.3050e-01   1.3305e+00  -1.4528e+02   9.8885e+01  -7.5930e-01   1.2164e+00  -1.2798e+02   9.8909e+01  -8.4300e-01   1.3505e+00
 -1.5514e+02   9.8825e+01  -7.1300e-01   1.1422e+00  -1.3034e+02   9.8850e+01  -8.3050e-01   1.3305e+00  -1.4521e+02   9.8829e+01  -7.5930e-01   1.2164e+00  -1.2792e+02   9.8855e+01  -8.4300e-01   1.3505e+00
 -1.5506e+02   9.8769e+01  -7.1290e-01   1.1421e+00  -1.3028e+02   9.8796e+01  -8.3040e-01   1.3303e+00  -1.4513e+02   9.8773e+01  -7.5920e-01   1.2162e+00  -1.2785e+02   9.8800e+01  -8.4300e-01   1.3505e+00
 -1.5498e+02   9.8713e+01  -7.1290e-01   1.1421e+00  -1.3021e+02   9.8741e+01  -8.3040e-01   1.3303e+00  -1.4506e+02   9.8717e+01  -7.5920e-01   1.2162e+00  -1.2779e+02   9.8746e+01  -8.4290e-01   1.3503e+00
 -1.5490e+02   9.8657e+01  -7.1290e-01   1.1421e+00  -1.3015e+02   9.8686e+01  -8.3040e-01   1.3303e+00  -1.4499e+02   9.8662e+01  -7.5920e-01   1.2162e+00  -1.2772e+02   9.8691e+01  -8.4290e-01   1.3503e+00
 -1.5482e+02   9.8601e+01  -7.1280e-01   1.1419e+00  -1.3008e+02   9.8631e+01  -8.3030e-01   1.3301e+00  -1.4491e+02   9.8606e+01  -7.5910e-01   1.2161e+00  -1.2766e+02   9.8637e+01  -8.4290e-01   1.3503e+00
 -1.5474e+02   9.8545e+01  -7.1280e-01   1.1419e+00  -1.3002e+02   9.8577e+01  -8.3030e-01   1.3301e+00  -1.4484e+02   9.8550e+01  -7.5910e-01   1.2161e+00  -1.2759e+02   9.8582e+01  -8.4280e-01   1.3502e+00
 -1.5466e+02   9.8489e+01  -7.1270e-01   1.1417e+00  -1.2995e+02   9.8522e+01  -8.3030e-01   1.3301e+00  -1.4477e+02   9.8494e+01  -7.5900e-01   1.2159e+00  -1.2753e+02   9.8528e+01  -8.4280e-01   1.3502e+00
 -1.5459e+02   9.8434e+01  -7.1270e-01   1.1417e+00  -1.2988e+02   9.8467e+01  -8.3020e-01   1.3300e+00  -1.4469e+02   9.8439e+01  -7.5900e-01   1.2159e+00  -1.2747e+02   9.8473e+01  -8.4280e-01   1.3502e+00
 -1.5451e+02   9.8378e+01  -7.1260e-01   1.1416e+00  -1.2982e+02   9.8413e+01  -8.3020e-01   1.3300e+00  -1.4462e+02   9.8383e+01  -7.5890e-01   1.2158e+00  -1.2740e+02   9.8419e+01  -8.4270e-01   1.3500e+00
 -1.5443e+02   9.8322e+01  -7.1260e-01   1.1416e+00  -1.2975e+02   9.8358e+01  -8.3020e-01   1.3300e+00  -1.4455e+02   9.8327e+01  -7.5890e-01   1.2158e+00  -1.2734e+02   9.8364e+01  -8.4270e-01   1.3500e+00
 -1.5435e+02   9.8266e+01  -7.1250e-01   1.1414e+00  -1.2969e+02   9.8303e+01  -8.3010e-01   1.3298e+00  -1.4447e+02   9.8272e+01  -7.5890e-01   1.2158e+00  -1.2727e+02   9.8310e+01  -8.4270e-01   1.3500e+00
 -1.5427e+02   9.8210e+01  -7.1250e-01   1.1414e+00  -1.2962e+02   9.8248e+01  -8.3010e-01   1.3298e+00  -1.4440e+02   9.8216e+01  -7.5880e-01   1.2156e+00  -1.2721e+02   9.8255e+01  -8.4260e-01   1.3498e+00
 -1.5419e+02   9.8154e+01  -7.1250e-01   1.1414e+00  -1.2955e+02   9.8194e+01  -8.3000e-01   1.3297e+00  -1.4433e+02   9.8160e+01  -7.5880e-01   1.2156e+00  -1.2714e+02   9.8201e+01  -8.4260e-01   1.3498e+00
 -1.5412e+02   9.8098e+01  -7.1240e-01   1.1413e+00  -1.2949e+02   9.8139e+01  -8.3000e-01   1.3297e+00  -1.4425e+02   9.8104e+01  -7.5870e-01   1.2154e+00  -1.2708e+02   9.8146e+01  -8.4260e-01   1.3498e+00
 -1.5404e+02   9.8042e+01  -7.1240e-01   1.1413e+00  -1.2942e+02   9.8084e+01  -8.3000e-01   1.3297e+00  -1.4418e+02   9.8049e+01  -7.5870e-01   1.2154e+00  -1.2701e+02   9.8092e+01  -8.4250e-01   1.3497e+00
 -1.5396e+02   9.7987e+01  -7.1230e-01   1.1411e+00  -1.2936e+02   9.8030e+01  -8.2990e-01   1.3295e+00  -1.4411e+02   9.7993e+01  -7.5870e-01   1.2154e+00  -1.2695e+02   9.8037e+01  -8.4250e-01   1.3497e+00
 -1.5388e+02   9.7931e+01  -7.1230e-01   1.1411e+00  -1.2929e+02   9.7975e+01  -8.2990e-01   1.3295e+00  -1.4403e+02   9.7937e+01  -7.5860e-01   1.2153e+00  -1.2688e+02   9.7983e+01  -8.4250e-01   1.3497e+00
 -1.5380e+02   9.7875e+01  -7.1220e-01   1.1409e+00  -1.2922e+02   9.7920e+01  -8.2990e-01   1.3295e+00  -1.4396e+02   9.7882e+01  -7.5860e-01   1.2153e+00  -1.2682e+02   9.7928e+01  -8.4240e-01   1.3495e+00
 -1.5372e+02   9.7819e+01  -7.1220e-01   1.1409e+00  -1.2916e+02   9.7866e+01  -8.2980e-01   1.3293e+00  -1.4389e+02   9.7826e+01  -7.5850e-01   1.2151e+00  -1.2675e+02   9.7874e+01  -8.4240e-01   1.3495e+00
 -1.5365e+02   9.7763e+01  -7.1210e-01   1.1408e+00  -1.2909e+02   9.7811e+01  -8.2980e-01   1.3293e+00  -1.4381e+02   9.7770e+01  -7.5850e-01   1.2151e+00  -1.2669e+02   9.7819e+01  -8.4240e-01   1.3495e+00
 -1.5357e+02   9.7707e+01  -7.1210e-01   1.1408e+00  -1.2903e+02   9.7756e+01  -8.2980e-01   1.3293e+00  -1.4374e+02   9.7715e+01  -7.5840e-01   1.2150e+00  -1.2662e+02   9.7765e+01  -8.4230e-01   1.3494e+00
 -1.5349e+02   9.7651e+01  -7.1210e-01   1.1408e+00  -1.2896e+02   9.7702e+01  -8.2970e-01   1.3292e+00  -1.4367e+02   9.7659e+01  -7.5840e-01   1.2150e+00  -1.2656e+02   9.7710e+01  -8.4230e-01   1.3494e+00
 -1.5341e+02   9.7596e+01  -7.1200e-01   1.1406e+00  -1.2890e+02   9.7647e+01  -8.2970e-01   1.3292e+00  -1.4359e+02   9.7603e+01  -7.5840e-01   1.2150e+00  -1.2650e+02   9.7656e+01  -8.4230e-01   1.3494e+00
 -1.5333e+02   9.7540e+01  -7.1200e-01   1.1406e+00  -1.2883e+02   9.7592e+01  -8.2970e-01   1.3292e+00  -1.4352e+02   9.7548e+01  -7.5830e-01   1.2148e+00  -1.2643e+02   9.7601e+01  -8.4220e-01   1.3492e+00
 -1.5325e+02   9.7484e+01  -7.1190e-01   1.1405e+00  -1.2876e+02   9.7537e+01  -8.2960e-01   1.3290e+00  -1.4344e+02   9.7492e+01  -7.5830e-01   1.2148e+00  -1.2637e+02   9.7547e+01  -8.4220e-01   1.3492e+00
 -1.5317e+02   9.7428e+01  -7.1190e-01   1.1405e+00  -1.2870e+02   9.7483e+01  -8.2960e-01   1.3290e+00  -1.4337e+02   9.7436e+01  -7.5820e-01   1.2146e+00  -1.2630e+02   9.7492e+01  -8.4220e-01   1.3492e+00
 -1.5310e+02   9.7372e+01  -7.1180e-01   1.1403e+00  -1.2863e+02   9.7428e+01  -8.2960e-01   1.3290e+00  -1.4330e+02   9.7381e+01  -7.5820e-01   1.2146e+00  -1.2624e+02   9.7438e+01  -8.4210e-01   1.3490e+00
 -1.5302e+02   9.7316e+01  -7.1180e-01   1.1403e+00  -1.2857e+02   9.7374e+01  -8.2950e-01   1.3289e+00  -1.4322e+02   9.7325e+01  -7.5820e-01   1.2146e+00  -1.2617e+02   9.7383e+01  -8.4210e-01   1.3490e+00
 -1.5294e+02   9.7261e+01  -7.1180e-01   1.1403e+00  -1.2850e+02   9.7319e+01  -8.2950e-01   1.3289e+00  -1.4315e+02   9.7269e+01  -7.5810e-01   1.2145e+00  -1.2611e+02   9.7329e+01  -8.4200e-01   1.3489e+00
 -1.5286e+02   9.7205e+01  -7.1170e-01   1.1401e+00  -1.2843e+02   9.7264e+01  -8.2940e-01   1.3287e+00  -1.4308e+02   9.7214e+01  -7.5810e-01   1.2145e+00  -1.2604e+02   9.7275e+01  -8.4200e-01   1.3489e+00
 -1.5278e+02   9.7149e+01  -7.1170e-01   1.1401e+00  -1.2837e+02   9.7210e+01  -8.2940e-01   1.3287e+00  -1.4300e+02   9.7158e+01  -7.5800e-01   1.2143e+00  -1.2598e+02   9.7220e+01  -8.4200e-01   1.3489e+00
 -1.5270e+02   9.7093e+01  -7.1160e-01   1.1400e+00  -1.2830e+02   9.7155e+01  -8.2940e-01   1.3287e+00  -1.4293e+02   9.7102e+01  -7.5800e-01   1.2143e+00  -1.2591e+02   9.7166e+01  -8.4190e-01   1.3487e+00
 -1.5263e+02   9.7037e+01  -7.1160e-01   1.1400e+00  -1.2824e+02   9.7100e+01  -8.2930e-01   1.3285e+00  -1.4286e+02   9.7047e+01  -7.5790e-01   1.2142e+00  -1.2585e+02   9.7111e+01  -8.4190e-01   1.3487e+00
 -1.5255e+02   9.6981e+01  -7.1150e-01   1.1398e+00  -1.2817e+02   9.7046e+01  -8.2930e-01   1.3285e+00  -1.4278e+02   9.6991e+01  -7.5790e-01   1.2142e+00  -1.2578e+02   9.7057e+01  -8.4190e-01   1.3487e+00
 -1.5247e+02   9.6926e+01  -7.1150e-01   1.1398e+00  -1.2810e+02   9.6991e+01  -8.2930e-01   1.3285e+00  -1.4271e+02   9.6935e+01  -7.5790e-01   1.2142e+00  -1.2572e+02   9.7002e+01  -8.4180e-01   1.3486e+00
 -1.5239e+02   9.6870e+01  -7.1140e-01   1.1397e+00  -1.2804e+02   9.6936e+01  -8.2920e-01   1.3284e+00  -1.4264e+02   9.6880e+01  -7.5780e-01   1.2140e+00  -1.2565e+02   9.6948e+01  -8.4180e-01   1.3486e+00
 -1.5231e+02   9.6814e+01  -7.1140e-01   1.1397e+00  -1.2797e+02   9.6882e+01  -8.2920e-01   1.3284e+00  -1.4256e+02   9.6824e+01  -7.5780e-01   1.2140e+00  -1.2559e+02   9.6893e+01  -8.4180e-01   1.3486e+00
 -1.5223e+02   9.6758e+01  -7.1140e-01   1.1397e+00  -1.2791e+02   9.6827e+01  -8.2920e-01   1.3284e+00  -1.4249e+02   9.6769e+01  -7.5770e-01   1.2138e+00  -1.2553e+02   9.6839e+01  -8.4170e-01   1.3484e+00
 -1.5215e+02   9.6703e+01  -7.1130e-01   1.1395e+00  -1.2784e+02   9.6772e+01  -8.2910e-01   1.3282e+00  -1.4242e+02   9.6713e+01  -7.5770e-01   1.2138e+00  -1.2546e+02   9.6785e+01  -8.4170e-01   1.3484e+00
 -1.5208e+02   9.6647e+01  -7.1130e-01   1.1395e+00  -1.2777e+02   9.6718e+01  -8.2910e-01   1.3282e+00  -1.4234e+02   9.6657e+01  -7.5760e-01   1.2137e+00  -1.2540e+02   9.6730e+01  -8.4170e-01   1.3484e+00
 -1.5200e+02   9.6591e+01  -7.1120e-01   1.1393e+00  -1.2771e+02   9.6663e+01  -8.2910e-01   1.3282e+00  -1.4227e+02   9.6602e+01  -7.5760e-01   1.2137e+00  -1.2533e+02   9.6676e+01  -8.4160e-01   1.3482e+00
 -1.5192e+02   9.6535e+01  -7.1120e-01   1.1393e+00  -1.2764e+02   9.6608e+01  -8.2900e-01   1.3281e+00  -1.4220e+02   9.6546e+01  -7.5760e-01   1.2137e+00  -1.2527e+02   9.6621e+01  -8.4160e-01   1.3482e+00
 -1.5184e+02   9.6479e+01  -7.1110e-01   1.1392e+00  -1.2758e+02   9.6554e+01  -8.2900e-01   1.3281e+00  -1.4212e+02   9.6490e+01  -7.5750e-01   1.2135e+00  -1.2520e+02   9.6567e+01  -8.4160e-01   1.3482e+00
 -1.5176e+02   9.6424e+01  -7.1110e-01   1.1392e+00  -1.2751e+02   9.6499e+01  -8.2890e-01   1.3279e+00  -1.4205e+02   9.6435e+01  -7.5750e-01   1.2135e+00  -1.2514e+02   9.6512e+01  -8.4150e-01   1.3481e+00
 -1.5168e+02   9.6368e+01  -7.1100e-01   1.1390e+00  -1.2745e+02   9.6445e+01  -8.2890e-01   1.3279e+00  -1.4198e+02   9.6379e+01  -7.5740e-01   1.2134e+00  -1.2507e+02   9.6458e+01  -8.4150e-01   1.3481e+00
 -1.5161e+02   9.6312e+01  -7.1100e-01   1.1390e+00  -1.2738e+02   9.6390e+01  -8.2890e-01   1.3279e+00  -1.4190e+02   9.6324e+01  -7.5740e-01   1.2134e+00  -1.2501e+02   9.6404e+01  -8.4150e-01   1.3481e+00
 -1.5153e+02   9.6256e+01  -7.1100e-01   1.1390e+00  -1.2731e+02   9.6335e+01  -8.2880e-01   1.3277e+00  -1.4183e+02   9.6268e+01  -7.5730e-01   1.2132e+00  -1.2494e+02   9.6349e+01  -8.4140e-01   1.3479e+00
 -1.5145e+02   9.6201e+01  -7.1090e-01   1.1389e+00  -1.2725e+02   9.6281e+01  -8.2880e-01   1.3277e+00  -1.4176e+02   9.6212e+01  -7.5730e-01   1.2132e+00  -1.2488e+02   9.6295e+01  -8.4140e-01   1.3479e+00
 -1.5137e+02   9.6145e+01  -7.1090e-01   1.1389e+00  -1.2718e+02   9.6226e+01  -8.2880e-01   1.3277e+00  -1.4168e+02   9.6157e+01  -7.5730e-01   1.2132e+00  -1.2481e+02   9.6240e+01  -8.4140e-01   1.3479e+00
 -1.5129e+02   9.6089e+01  -7.1080e-01   1.1387e+00  -1.2712e+02   9.6171e+01  -8.2870e-01   1.3276e+00  -1.4161e+02   9.6101e+01  -7.5720e-01   1.2130e+00  -1.2475e+02   9.6186e+01  -8.4130e-01   1.3478e+00
 -1.5121e+02   9.6033e+01  -7.1080e-01   1.1387e+00  -1.2705e+02   9.6117e+01  -8.2870e-01   1.3276e+00  -1.4154e+02   9.6046e+01  -7.5720e-01   1.2130e+00  -1.2468e+02   9.6132e+01  -8.4130e-01   1.3478e+00
 -1.5114e+02   9.5978e+01  -7.1070e-01   1.1385e+00  -1.2698e+02   9.6062e+01  -8.2870e-01   1.3276e+00  -1.4146e+02   9.5990e+01  -7.5710e-01   1.2129e+00  -1.2462e+02   9.6077e+01  -8.4120e-01   1.3476e+00
 -1.5106e+02   9.5922e+01  -7.1070e-01   1.1385e+00  -1.2692e+02   9.6008e+01  -8.2860e-01   1.3274e+00  -1.4139e+02   9.5934e+01  -7.5710e-01   1.2129e+00  -1.2456e+02   9.6023e+01  -8.4120e-01   1.3476e+00
 -1.5098e+02   9.5866e+01  -7.1060e-01   1.1384e+00  -1.2685e+02   9.5953e+01  -8.2860e-01   1.3274e+00  -1.4132e+02   9.5879e+01  -7.5700e-01   1.2127e+00  -1.2449e+02   9.5968e+01  -8.4120e-01   1.3476e+00
 -1.5090e+02   9.5810e+01  -7.1060e-01   1.1384e+00  -1.2679e+02   9.5898e+01  -8.2860e-01   1.3274e+00  -1.4124e+02   9.5823e+01  -7.5700e-01   1.2127e+00  -1.2443e+02   9.5914e+01  -8.4110e-01   1.3474e+00
 -1.5082e+02   9.5755e+01  -7.1050e-01   1.1382e+00  -1.2672e+02   9.5844e+01  -8.2850e-01   1.3273e+00  -1.4117e+02   9.5768e+01  -7.5700e-01   1.2127e+00  -1.2436e+02   9.5860e+01  -8.4110e-01   1.3474e+00
 -1.5074e+02   9.5699e+01  -7.1050e-01   1.1382e+00  -1.2665e+02   9.5789e+01  -8.2850e-01   1.3273e+00  -1.4110e+02   9.5712e+01  -7.5690e-01   1.2126e+00  -1.2430e+02   9.5805e+01  -8.4110e-01   1.3474e+00
 -1.5066e+02   9.5643e+01  -7.1050e-01   1.1382e+00  -1.2659e+02   9.5735e+01  -8.2840e-01   1.3271e+00  -1.4102e+02   9.5657e+01  -7.5690e-01   1.2126e+00  -1.2423e+02   9.5751e+01  -8.4100e-01   1.3473e+00
 -1.5059e+02   9.5587e+01  -7.1040e-01   1.1381e+00  -1.2652e+02   9.5680e+01  -8.2840e-01   1.3271e+00  -1.4095e+02   9.5601e+01  -7.5680e-01   1.2124e+00  -1.2417e+02   9.5696e+01  -8.4100e-01   1.3473e+00
 -1.5051e+02   9.5532e+01  -7.1040e-01   1.1381e+00  -1.2646e+02   9.5625e+01  -8.2840e-01   1.3271e+00  -1.4088e+02   9.5546e+01  -7.5680e-01   1.2124e+00  -1.2410e+02   9.5642e+01  -8.4100e-01   1.3473e+00
 -1.5043e+02   9.5476e+01  -7.1030e-01   1.1379e+00  -1.2639e+02   9.5571e+01  -8.2830e-01   1.3269e+00  -1.4080e+02   9.5490e+01  -7.5670e-01   1.2122e+00  -1.2404e+02   9.5588e+01  -8.4090e-01   1.3471e+00
 -1.5035e+02   9.5420e+01  -7.1030e-01   1.1379e+00  -1.2633e+02   9.5516e+01  -8.2830e-01   1.3269e+00  -1.4073e+02   9.5434e+01  -7.5670e-01   1.2122e+00  -1.2397e+02   9.5533e+01  -8.4090e-01   1.3471e+00
 -1.5027e+02   9.5365e+01  -7.1020e-01   1.1377e+00  -1.2626e+02   9.5462e+01  -8.2830e-01   1.3269e+00  -1.4066e+02   9.5379e+01  -7.5670e-01   1.2122e+00  -1.2391e+02   9.5479e+01  -8.4090e-01   1.3471e+00
 -1.5019e+02   9.5309e+01  -7.1020e-01   1.1377e+00  -1.2619e+02   9.5407e+01  -8.2820e-01   1.3268e+00  -1.4058e+02   9.5323e+01  -7.5660e-01   1.2121e+00  -1.2384e+02   9.5424e+01  -8.4080e-01   1.3470e+00
 -1.5012e+02   9.5253e+01  -7.1010e-01   1.1376e+00  -1.2613e+02   9.5353e+01  -8.2820e-01   1.3268e+00  -1.4051e+02   9.5268e+01  -7.5660e-01   1.2121e+00  -1.2378e+02   9.5370e+01  -8.4080e-01   1.3470e+00
 -1.5004e+02   9.5197e+01  -7.1010e-01   1.1376e+00  -1.2606e+02   9.5298e+01  -8.2820e-01   1.3268e+00  -1.4043e+02   9.5212e+01  -7.5650e-01   1.2119e+00  -1.2371e+02   9.5316e+01  -8.4080e-01   1.3470e+00
 -1.4996e+02   9.5142e+01  -7.1010e-01   1.1376e+00  -1.2600e+02   9.5243e+01  -8.2810e-01   1.3266e+00  -1.4036e+02   9.5157e+01  -7.5650e-01   1.2119e+00  -1.2365e+02   9.5261e+01  -8.4070e-01   1.3468e+00
 -1.4988e+02   9.5086e+01  -7.1000e-01   1.1374e+00  -1.2593e+02   9.5189e+01  -8.2810e-01   1.3266e+00  -1.4029e+02   9.5101e+01  -7.5640e-01   1.2118e+00  -1.2358e+02   9.5207e+01  -8.4070e-01   1.3468e+00
 -1.4980e+02   9.5030e+01  -7.1000e-01   1.1374e+00  -1.2586e+02   9.5134e+01  -8.2800e-01   1.3265e+00  -1.4021e+02   9.5046e+01  -7.5640e-01   1.2118e+00  -1.2352e+02   9.5153e+01  -8.4060e-01   1.3466e+00
 -1.4972e+02   9.4975e+01  -7.0990e-01   1.1373e+00  -1.2580e+02   9.5080e+01  -8.2800e-01   1.3265e+00  -1.4014e+02   9.4990e+01  -7.5640e-01   1.2118e+00  -1.2346e+02   9.5098e+01  -8.4060e-01   1.3466e+00
 -1.4965e+02   9.4919e+01  -7.0990e-01   1.1373e+00  -1.2573e+02   9.5025e+01  -8.2800e-01   1.3265e+00  -1.4007e+02   9.4935e+01  -7.5630e-01   1.2116e+00  -1.2339e+02   9.5044e+01  -8.4060e-01   1.3466e+00
 -1.4957e+02   9.4863e+01  -7.0980e-01   1.1371e+00  -1.2567e+02   9.4971e+01  -8.2790e-01   1.3263e+00  -1.3999e+02   9.4879e+01  -7.5630e-01   1.2116e+00  -1.2333e+02   9.4990e+01  -8.4050e-01   1.3465e+00
 -1.4949e+02   9.4808e+01  -7.0980e-01   1.1371e+00  -1.2560e+02   9.4916e+01  -8.2790e-01   1.3263e+00  -1.3992e+02   9.4824e+01  -7.5620e-01   1.2114e+00  -1.2326e+02   9.4935e+01  -8.4050e-01   1.3465e+00
 -1.4941e+02   9.4752e+01  -7.0970e-01   1.1369e+00  -1.2553e+02   9.4862e+01  -8.2790e-01   1.3263e+00  -1.3985e+02   9.4768e+01  -7.5620e-01   1.2114e+00  -1.2320e+02   9.4881e+01  -8.4050e-01   1.3465e+00
 -1.4933e+02   9.4696e+01  -7.0970e-01   1.1369e+00  -1.2547e+02   9.4807e+01  -8.2780e-01   1.3261e+00  -1.3977e+02   9.4713e+01  -7.5610e-01   1.2113e+00  -1.2313e+02   9.4826e+01  -8.4040e-01   1.3463e+00
 -1.4925e+02   9.4641e+01  -7.0960e-01   1.1368e+00  -1.2540e+02   9.4752e+01  -8.2780e-01   1.3261e+00  -1.3970e+02   9.4657e+01  -7.5610e-01   1.2113e+00  -1.2307e+02   9.4772e+01  -8.4040e-01   1.3463e+00
 -1.4917e+02   9.4585e+01  -7.0960e-01   1.1368e+00  -1.2534e+02   9.4698e+01  -8.2780e-01   1.3261e+00  -1.3963e+02   9.4602e+01  -7.5610e-01   1.2113e+00  -1.2300e+02   9.4718e+01  -8.4040e-01   1.3463e+00
 -1.4910e+02   9.4529e+01  -7.0960e-01   1.1368e+00  -1.2527e+02   9.4643e+01  -8.2770e-01   1.3260e+00  -1.3955e+02   9.4546e+01  -7.5600e-01   1.2111e+00  -1.2294e+02   9.4663e+01  -8.4030e-01   1.3462e+00
 -1.4902e+02   9.4474e+01  -7.0950e-01   1.1366e+00  -1.2520e+02   9.4589e+01  -8.2770e-01   1.3260e+00  -1.3948e+02   9.4491e+01  -7.5600e-01   1.2111e+00  -1.2287e+02   9.4609e+01  -8.4030e-01   1.3462e+00
 -1.4894e+02   9.4418e+01  -7.0950e-01   1.1366e+00  -1.2514e+02   9.4534e+01  -8.2760e-01   1.3258e+00  -1.3941e+02   9.4435e+01  -7.5590e-01   1.2110e+00  -1.2281e+02   9.4555e+01  -8.4030e-01   1.3462e+00
 -1.4886e+02   9.4362e+01  -7.0940e-01   1.1365e+00  -1.2507e+02   9.4480e+01  -8.2760e-01   1.3258e+00  -1.3933e+02   9.4380e+01  -7.5590e-01   1.2110e+00  -1.2274e+02   9.4500e+01  -8.4020e-01   1.3460e+00
 -1.4878e+02   9.4307e+01  -7.0940e-01   1.1365e+00  -1.2501e+02   9.4425e+01  -8.2760e-01   1.3258e+00  -1.3926e+02   9.4324e+01  -7.5580e-01   1.2108e+00  -1.2268e+02   9.4446e+01  -8.4020e-01   1.3460e+00
 -1.4870e+02   9.4251e+01  -7.0930e-01   1.1363e+00  -1.2494e+02   9.4371e+01  -8.2750e-01   1.3257e+00  -1.3919e+02   9.4269e+01  -7.5580e-01   1.2108e+00  -1.2261e+02   9.4392e+01  -8.4020e-01   1.3460e+00
 -1.4863e+02   9.4196e+01  -7.0930e-01   1.1363e+00  -1.2488e+02   9.4316e+01  -8.2750e-01   1.3257e+00  -1.3911e+02   9.4213e+01  -7.5580e-01   1.2108e+00  -1.2255e+02   9.4337e+01  -8.4010e-01   1.3458e+00
 -1.4855e+02   9.4140e+01  -7.0920e-01   1.1361e+00  -1.2481e+02   9.4262e+01  -8.2750e-01   1.3257e+00  -1.3904e+02   9.4158e+01  -7.5570e-01   1.2106e+00  -1.2249e+02   9.4283e+01  -8.4010e-01   1.3458e+00
 -1.4847e+02   9.4084e+01  -7.0920e-01   1.1361e+00  -1.2474e+02   9.4207e+01  -8.2740e-01   1.3255e+00  -1.3897e+02   9.4102e+01  -7.5570e-01   1.2106e+00  -1.2242e+02   9.4229e+01  -8.4000e-01   1.3457e+00
 -1.4839e+02   9.4029e+01  -7.0910e-01   1.1360e+00  -1.2468e+02   9.4153e+01  -8.2740e-01   1.3255e+00  -1.3889e+02   9.4047e+01  -7.5560e-01   1.2105e+00  -1.2236e+02   9.4174e+01  -8.4000e-01   1.3457e+00
 -1.4831e+02   9.3973e+01  -7.0910e-01   1.1360e+00  -1.2461e+02   9.4098e+01  -8.2740e-01   1.3255e+00  -1.3882e+02   9.3991e+01  -7.5560e-01   1.2105e+00  -1.2229e+02   9.4120e+01  -8.4000e-01   1.3457e+00
 -1.4823e+02   9.3917e+01  -7.0910e-01   1.1360e+00  -1.2455e+02   9.4043e+01  -8.2730e-01   1.3253e+00  -1.3875e+02   9.3936e+01  -7.5550e-01   1.2103e+00  -1.2223e+02   9.4066e+01  -8.3990e-01   1.3455e+00
 -1.4815e+02   9.3862e+01  -7.0900e-01   1.1358e+00  -1.2448e+02   9.3989e+01  -8.2730e-01   1.3253e+00  -1.3867e+02   9.3880e+01  -7.5550e-01   1.2103e+00  -1.2216e+02   9.4011e+01  -8.3990e-01   1.3455e+00
 -1.4808e+02   9.3806e+01  -7.0900e-01   1.1358e+00  -1.2441e+02   9.3934e+01  -8.2720e-01   1.3252e+00  -1.3860e+02   9.3825e+01  -7.5540e-01   1.2102e+00  -1.2210e+02   9.3957e+01  -8.3990e-01   1.3455e+00
 -1.4800e+02   9.3751e+01  -7.0890e-01   1.1357e+00  -1.2435e+02   9.3880e+01  -8.2720e-01   1.3252e+00  -1.3853e+02   9.3769e+01  -7.5540e-01   1.2102e+00  -1.2203e+02   9.3903e+01  -8.3980e-01   1.3454e+00
 -1.4792e+02   9.3695e+01  -7.0890e-01   1.1357e+00  -1.2428e+02   9.3825e+01  -8.2720e-01   1.3252e+00  -1.3845e+02   9.3714e+01  -7.5540e-01   1.2102e+00  -1.2197e+02   9.3848e+01  -8.3980e-01   1.3454e+00
 -1.4784e+02   9.3639e+01  -7.0880e-01   1.1355e+00  -1.2422e+02   9.3771e+01  -8.2710e-01   1.3250e+00  -1.3838e+02   9.3658e+01  -7.5530e-01   1.2100e+00  -1.2190e+02   9.3794e+01  -8.3980e-01   1.3454e+00
 -1.4776e+02   9.3584e+01  -7.0880e-01   1.1355e+00  -1.2415e+02   9.3716e+01  -8.2710e-01   1.3250e+00  -1.3831e+02   9.3603e+01  -7.5530e-01   1.2100e+00  -1.2184e+02   9.3740e+01  -8.3970e-01   1.3452e+00
 -1.4768e+02   9.3528e+01  -7.0870e-01   1.1353e+00  -1.2408e+02   9.3662e+01  -8.2710e-01   1.3250e+00  -1.3823e+02   9.3548e+01  -7.5520e-01   1.2098e+00  -1.2177e+02   9.3686e+01  -8.3970e-01   1.3452e+00
 -1.4761e+02   9.3473e+01  -7.0870e-01   1.1353e+00  -1.2402e+02   9.3607e+01  -8.2700e-01   1.3249e+00  -1.3816e+02   9.3492e+01  -7.5520e-01   1.2098e+00  -1.2171e+02   9.3631e+01  -8.3960e-01   1.3450e+00
 -1.4753e+02   9.3417e+01  -7.0860e-01   1.1352e+00  -1.2395e+02   9.3553e+01  -8.2700e-01   1.3249e+00  -1.3809e+02   9.3437e+01  -7.5510e-01   1.2097e+00  -1.2164e+02   9.3577e+01  -8.3960e-01   1.3450e+00
 -1.4745e+02   9.3362e+01  -7.0860e-01   1.1352e+00  -1.2389e+02   9.3498e+01  -8.2700e-01   1.3249e+00  -1.3801e+02   9.3381e+01  -7.5510e-01   1.2097e+00  -1.2158e+02   9.3523e+01  -8.3960e-01   1.3450e+00
 -1.4737e+02   9.3306e+01  -7.0860e-01   1.1352e+00  -1.2382e+02   9.3444e+01  -8.2690e-01   1.3247e+00  -1.3794e+02   9.3326e+01  -7.5510e-01   1.2097e+00  -1.2152e+02   9.3468e+01  -8.3950e-01   1.3449e+00
 -1.4729e+02   9.3250e+01  -7.0850e-01   1.1350e+00  -1.2376e+02   9.3389e+01  -8.2690e-01   1.3247e+00  -1.3787e+02   9.3270e+01  -7.5500e-01   1.2095e+00  -1.2145e+02   9.3414e+01  -8.3950e-01   1.3449e+00
 -1.4721e+02   9.3195e+01  -7.0850e-01   1.1350e+00  -1.2369e+02   9.3335e+01  -8.2680e-01   1.3245e+00  -1.3779e+02   9.3215e+01  -7.5500e-01   1.2095e+00  -1.2139e+02   9.3360e+01  -8.3950e-01   1.3449e+00
 -1.4714e+02   9.3139e+01  -7.0840e-01   1.1349e+00  -1.2362e+02   9.3280e+01  -8.2680e-01   1.3245e+00  -1.3772e+02   9.3160e+01  -7.5490e-01   1.2093e+00  -1.2132e+02   9.3306e+01  -8.3940e-01   1.3447e+00
 -1.4706e+02   9.3084e+01  -7.0840e-01   1.1349e+00  -1.2356e+02   9.3226e+01  -8.2680e-01   1.3245e+00  -1.3765e+02   9.3104e+01  -7.5490e-01   1.2093e+00  -1.2126e+02   9.3251e+01  -8.3940e-01   1.3447e+00
 -1.4698e+02   9.3028e+01  -7.0830e-01   1.1347e+00  -1.2349e+02   9.3171e+01  -8.2670e-01   1.3244e+00  -1.3757e+02   9.3049e+01  -7.5480e-01   1.2092e+00  -1.2119e+02   9.3197e+01  -8.3940e-01   1.3447e+00
 -1.4690e+02   9.2973e+01  -7.0830e-01   1.1347e+00  -1.2343e+02   9.3117e+01  -8.2670e-01   1.3244e+00  -1.3750e+02   9.2993e+01  -7.5480e-01   1.2092e+00  -1.2113e+02   9.3143e+01  -8.3930e-01   1.3446e+00
 -1.4682e+02   9.2917e+01  -7.0820e-01   1.1345e+00  -1.2336e+02   9.3063e+01  -8.2670e-01   1.3244e+00  -1.3743e+02   9.2938e+01  -7.5470e-01   1.2090e+00  -1.2106e+02   9.3088e+01  -8.3930e-01   1.3446e+00
 -1.4674e+02   9.2862e+01  -7.0820e-01   1.1345e+00  -1.2329e+02   9.3008e+01  -8.2660e-01   1.3242e+00  -1.3735e+02   9.2882e+01  -7.5470e-01   1.2090e+00  -1.2100e+02   9.3034e+01  -8.3930e-01   1.3446e+00
 -1.4666e+02   9.2806e+01  -7.0810e-01   1.1344e+00  -1.2323e+02   9.2954e+01  -8.2660e-01   1.3242e+00  -1.3728e+02   9.2827e+01  -7.5470e-01   1.2090e+00  -1.2093e+02   9.2980e+01  -8.3920e-01   1.3444e+00
 -1.4659e+02   9.2750e+01  -7.0810e-01   1.1344e+00  -1.2316e+02   9.2899e+01  -8.2650e-01   1.3241e+00  -1.3720e+02   9.2772e+01  -7.5460e-01   1.2089e+00  -1.2087e+02   9.2926e+01  -8.3920e-01   1.3444e+00
 -1.4651e+02   9.2695e+01  -7.0800e-01   1.1342e+00  -1.2310e+02   9.2845e+01  -8.2650e-01   1.3241e+00  -1.3713e+02   9.2716e+01  -7.5460e-01   1.2089e+00  -1.2080e+02   9.2871e+01  -8.3910e-01   1.3442e+00
 -1.4643e+02   9.2639e+01  -7.0800e-01   1.1342e+00  -1.2303e+02   9.2790e+01  -8.2650e-01   1.3241e+00  -1.3706e+02   9.2661e+01  -7.5450e-01   1.2087e+00  -1.2074e+02   9.2817e+01  -8.3910e-01   1.3442e+00
 -1.4635e+02   9.2584e+01  -7.0800e-01   1.1342e+00  -1.2296e+02   9.2736e+01  -8.2640e-01   1.3239e+00  -1.3698e+02   9.2605e+01  -7.5450e-01   1.2087e+00  -1.2067e+02   9.2763e+01  -8.3910e-01   1.3442e+00
 -1.4627e+02   9.2528e+01  -7.0790e-01   1.1341e+00  -1.2290e+02   9.2681e+01  -8.2640e-01   1.3239e+00  -1.3691e+02   9.2550e+01  -7.5440e-01   1.2085e+00  -1.2061e+02   9.2709e+01  -8.3900e-01   1.3441e+00
 -1.4619e+02   9.2473e+01  -7.0790e-01   1.1341e+00  -1.2283e+02   9.2627e+01  -8.2640e-01   1.3239e+00  -1.3684e+02   9.2495e+01  -7.5440e-01   1.2085e+00  -1.2055e+02   9.2654e+01  -8.3900e-01   1.3441e+00
 -1.4612e+02   9.2417e+01  -7.0780e-01   1.1339e+00  -1.2277e+02   9.2572e+01  -8.2630e-01   1.3237e+00  -1.3676e+02   9.2439e+01  -7.5430e-01   1.2084e+00  -1.2048e+02   9.2600e+01  -8.3900e-01   1.3441e+00
 -1.4604e+02   9.2362e+01  -7.0780e-01   1.1339e+00  -1.2270e+02   9.2518e+01  -8.2630e-01   1.3237e+00  -1.3669e+02   9.2384e+01  -7.5430e-01   1.2084e+00  -1.2042e+02   9.2546e+01  -8.3890e-01   1.3439e+00
 -1.4596e+02   9.2306e+01  -7.0770e-01   1.1337e+00  -1.2263e+02   9.2463e+01  -8.2620e-01   1.3236e+00  -1.3662e+02   9.2329e+01  -7.5430e-01   1.2084e+00  -1.2035e+02   9.2491e+01  -8.3890e-01   1.3439e+00
 -1.4588e+02   9.2251e+01  -7.0770e-01   1.1337e+00  -1.2257e+02   9.2409e+01  -8.2620e-01   1.3236e+00  -1.3654e+02   9.2273e+01  -7.5420e-01   1.2082e+00  -1.2029e+02   9.2437e+01  -8.3890e-01   1.3439e+00
 -1.4580e+02   9.2195e+01  -7.0760e-01   1.1336e+00  -1.2250e+02   9.2355e+01  -8.2620e-01   1.3236e+00  -1.3647e+02   9.2218e+01  -7.5420e-01   1.2082e+00  -1.2022e+02   9.2383e+01  -8.3880e-01   1.3438e+00
 -1.4572e+02   9.2140e+01  -7.0760e-01   1.1336e+00  -1.2244e+02   9.2300e+01  -8.2610e-01   1.3234e+00  -1.3640e+02   9.2162e+01  -7.5410e-01   1.2081e+00  -1.2016e+02   9.2329e+01  -8.3880e-01   1.3438e+00
 -1.4565e+02   9.2084e+01  -7.0750e-01   1.1334e+00  -1.2237e+02   9.2246e+01  -8.2610e-01   1.3234e+00  -1.3632e+02   9.2107e+01  -7.5410e-01   1.2081e+00  -1.2009e+02   9.2274e+01  -8.3870e-01   1.3436e+00
 -1.4557e+02   9.2029e+01  -7.0750e-01   1.1334e+00  -1.2231e+02   9.2191e+01  -8.2610e-01   1.3234e+00  -1.3625e+02   9.2052e+01  -7.5400e-01   1.2079e+00  -1.2003e+02   9.2220e+01  -8.3870e-01   1.3436e+00
 -1.4549e+02   9.1973e+01  -7.0740e-01   1.1333e+00  -1.2224e+02   9.2137e+01  -8.2600e-01   1.3233e+00  -1.3618e+02   9.1996e+01  -7.5400e-01   1.2079e+00  -1.1996e+02   9.2166e+01  -8.3870e-01   1.3436e+00
 -1.4541e+02   9.1918e+01  -7.0740e-01   1.1333e+00  -1.2217e+02   9.2082e+01  -8.2600e-01   1.3233e+00  -1.3610e+02   9.1941e+01  -7.5390e-01   1.2077e+00  -1.1990e+02   9.2112e+01  -8.3860e-01   1.3434e+00
 -1.4533e+02   9.1862e+01  -7.0730e-01   1.1331e+00  -1.2211e+02   9.2028e+01  -8.2590e-01   1.3231e+00  -1.3603e+02   9.1886e+01  -7.5390e-01   1.2077e+00  -1.1983e+02   9.2058e+01  -8.3860e-01   1.3434e+00
 -1.4525e+02   9.1807e+01  -7.0730e-01   1.1331e+00  -1.2204e+02   9.1974e+01  -8.2590e-01   1.3231e+00  -1.3596e+02   9.1830e+01  -7.5390e-01   1.2077e+00  -1.1977e+02   9.2003e+01  -8.3860e-01   1.3434e+00
 -1.4517e+02   9.1751e+01  -7.0730e-01   1.1331e+00  -1.2198e+02   9.1919e+01  -8.2590e-01   1.3231e+00  -1.3588e+02   9.1775e+01  -7.5380e-01   1.2076e+00  -1.1970e+02   9.1949e+01  -8.3850e-01   1.3433e+00
 -1.4510e+02   9.1696e+01  -7.0720e-01   1.1329e+00  -1.2191e+02   9.1865e+01  -8.2580e-01   1.3229e+00  -1.3581e+02   9.1720e+01  -7.5380e-01   1.2076e+00  -1.1964e+02   9.1895e+01  -8.3850e-01   1.3433e+00
 -1.4502e+02   9.1640e+01  -7.0720e-01   1.1329e+00  -1.2184e+02   9.1810e+01  -8.2580e-01   1.3229e+00  -1.3574e+02   9.1664e+01  -7.5370e-01   1.2074e+00  -1.1958e+02   9.1841e+01  -8.3850e-01   1.3433e+00
 -1.4494e+02   9.1585e+01  -7.0710e-01   1.1328e+00  -1.2178e+02   9.1756e+01  -8.2580e-01   1.3229e+00  -1.3566e+02   9.1609e+01  -7.5370e-01   1.2074e+00  -1.1951e+02   9.1786e+01  -8.3840e-01   1.3431e+00
 -1.4486e+02   9.1530e+01  -7.0710e-01   1.1328e+00  -1.2171e+02   9.1701e+01  -8.2570e-01   1.3228e+00  -1.3559e+02   9.1554e+01  -7.5360e-01   1.2073e+00  -1.1945e+02   9.1732e+01  -8.3840e-01   1.3431e+00
 -1.4478e+02   9.1474e+01  -7.0700e-01   1.1326e+00  -1.2165e+02   9.1647e+01  -8.2570e-01   1.3228e+00  -1.3552e+02   9.1498e+01  -7.5360e-01   1.2073e+00  -1.1938e+02   9.1678e+01  -8.3830e-01   1.3430e+00
 -1.4470e+02   9.1419e+01  -7.0700e-01   1.1326e+00  -1.2158e+02   9.1593e+01  -8.2560e-01   1.3226e+00  -1.3544e+02   9.1443e+01  -7.5350e-01   1.2071e+00  -1.1932e+02   9.1624e+01  -8.3830e-01   1.3430e+00
 -1.4463e+02   9.1363e+01  -7.0690e-01   1.1325e+00  -1.2151e+02   9.1538e+01  -8.2560e-01   1.3226e+00  -1.3537e+02   9.1388e+01  -7.5350e-01   1.2071e+00  -1.1925e+02   9.1570e+01  -8.3830e-01   1.3430e+00
 -1.4455e+02   9.1308e+01  -7.0690e-01   1.1325e+00  -1.2145e+02   9.1484e+01  -8.2560e-01   1.3226e+00  -1.3530e+02   9.1332e+01  -7.5350e-01   1.2071e+00  -1.1919e+02   9.1515e+01  -8.3820e-01   1.3428e+00
 -1.4447e+02   9.1252e+01  -7.0680e-01   1.1323e+00  -1.2138e+02   9.1429e+01  -8.2550e-01   1.3225e+00  -1.3522e+02   9.1277e+01  -7.5340e-01   1.2069e+00  -1.1912e+02   9.1461e+01  -8.3820e-01   1.3428e+00
 -1.4439e+02   9.1197e+01  -7.0680e-01   1.1323e+00  -1.2132e+02   9.1375e+01  -8.2550e-01   1.3225e+00  -1.3515e+02   9.1222e+01  -7.5340e-01   1.2069e+00  -1.1906e+02   9.1407e+01  -8.3820e-01   1.3428e+00
 -1.4431e+02   9.1141e+01  -7.0670e-01   1.1321e+00  -1.2125e+02   9.1321e+01  -8.2550e-01   1.3225e+00  -1.3508e+02   9.1167e+01  -7.5330e-01   1.2068e+00  -1.1899e+02   9.1353e+01  -8.3810e-01   1.3426e+00
 -1.4423e+02   9.1086e+01  -7.0670e-01   1.1321e+00  -1.2119e+02   9.1266e+01  -8.2540e-01   1.3223e+00  -1.3500e+02   9.1111e+01  -7.5330e-01   1.2068e+00  -1.1893e+02   9.1299e+01  -8.3810e-01   1.3426e+00
 -1.4415e+02   9.1031e+01  -7.0660e-01   1.1320e+00  -1.2112e+02   9.1212e+01  -8.2540e-01   1.3223e+00  -1.3493e+02   9.1056e+01  -7.5320e-01   1.2066e+00  -1.1886e+02   9.1244e+01  -8.3800e-01   1.3425e+00
 -1.4408e+02   9.0975e+01  -7.0660e-01   1.1320e+00  -1.2105e+02   9.1157e+01  -8.2530e-01   1.3221e+00  -1.3486e+02   9.1001e+01  -7.5320e-01   1.2066e+00  -1.1880e+02   9.1190e+01  -8.3800e-01   1.3425e+00
 -1.4400e+02   9.0920e+01  -7.0660e-01   1.1320e+00  -1.2099e+02   9.1103e+01  -8.2530e-01   1.3221e+00  -1.3478e+02   9.0945e+01  -7.5310e-01   1.2065e+00  -1.1873e+02   9.1136e+01  -8.3800e-01   1.3425e+00
 -1.4392e+02   9.0864e+01  -7.0650e-01   1.1318e+00  -1.2092e+02   9.1049e+01  -8.2530e-01   1.3221e+00  -1.3471e+02   9.0890e+01  -7.5310e-01   1.2065e+00  -1.1867e+02   9.1082e+01  -8.3790e-01   1.3423e+00
 -1.4384e+02   9.0809e+01  -7.0650e-01   1.1318e+00  -1.2086e+02   9.0994e+01  -8.2520e-01   1.3220e+00  -1.3464e+02   9.0835e+01  -7.5310e-01   1.2065e+00  -1.1861e+02   9.1028e+01  -8.3790e-01   1.3423e+00
 -1.4376e+02   9.0754e+01  -7.0640e-01   1.1317e+00  -1.2079e+02   9.0940e+01  -8.2520e-01   1.3220e+00  -1.3456e+02   9.0779e+01  -7.5300e-01   1.2063e+00  -1.1854e+02   9.0973e+01  -8.3790e-01   1.3423e+00
 -1.4368e+02   9.0698e+01  -7.0640e-01   1.1317e+00  -1.2072e+02   9.0886e+01  -8.2520e-01   1.3220e+00  -1.3449e+02   9.0724e+01  -7.5300e-01   1.2063e+00  -1.1848e+02   9.0919e+01  -8.3780e-01   1.3422e+00
 -1.4361e+02   9.0643e+01  -7.0630e-01   1.1315e+00  -1.2066e+02   9.0831e+01  -8.2510e-01   1.3218e+00  -1.3442e+02   9.0669e+01  -7.5290e-01   1.2061e+00  -1.1841e+02   9.0865e+01  -8.3780e-01   1.3422e+00
 -1.4353e+02   9.0587e+01  -7.0630e-01   1.1315e+00  -1.2059e+02   9.0777e+01  -8.2510e-01   1.3218e+00  -1.3434e+02   9.0614e+01  -7.5290e-01   1.2061e+00  -1.1835e+02   9.0811e+01  -8.3780e-01   1.3422e+00
 -1.4345e+02   9.0532e+01  -7.0620e-01   1.1313e+00  -1.2053e+02   9.0722e+01  -8.2500e-01   1.3216e+00  -1.3427e+02   9.0558e+01  -7.5280e-01   1.2060e+00  -1.1828e+02   9.0757e+01  -8.3770e-01   1.3420e+00
 -1.4337e+02   9.0477e+01  -7.0620e-01   1.1313e+00  -1.2046e+02   9.0668e+01  -8.2500e-01   1.3216e+00  -1.3420e+02   9.0503e+01  -7.5280e-01   1.2060e+00  -1.1822e+02   9.0702e+01  -8.3770e-01   1.3420e+00
 -1.4329e+02   9.0421e+01  -7.0610e-01   1.1312e+00  -1.2039e+02   9.0614e+01  -8.2500e-01   1.3216e+00  -1.3412e+02   9.0448e+01  -7.5270e-01   1.2058e+00  -1.1815e+02   9.0648e+01  -8.3760e-01   1.3418e+00
 -1.4321e+02   9.0366e+01  -7.0610e-01   1.1312e+00  -1.2033e+02   9.0559e+01  -8.2490e-01   1.3215e+00  -1.3405e+02   9.0393e+01  -7.5270e-01   1.2058e+00  -1.1809e+02   9.0594e+01  -8.3760e-01   1.3418e+00
 -1.4314e+02   9.0310e+01  -7.0600e-01   1.1310e+00  -1.2026e+02   9.0505e+01  -8.2490e-01   1.3215e+00  -1.3397e+02   9.0337e+01  -7.5260e-01   1.2057e+00  -1.1802e+02   9.0540e+01  -8.3760e-01   1.3418e+00
 -1.4306e+02   9.0255e+01  -7.0600e-01   1.1310e+00  -1.2020e+02   9.0451e+01  -8.2490e-01   1.3215e+00  -1.3390e+02   9.0282e+01  -7.5260e-01   1.2057e+00  -1.1796e+02   9.0486e+01  -8.3750e-01   1.3417e+00
 -1.4298e+02   9.0200e+01  -7.0590e-01   1.1309e+00  -1.2013e+02   9.0396e+01  -8.2480e-01   1.3213e+00  -1.3383e+02   9.0227e+01  -7.5260e-01   1.2057e+00  -1.1789e+02   9.0432e+01  -8.3750e-01   1.3417e+00
 -1.4290e+02   9.0144e+01  -7.0590e-01   1.1309e+00  -1.2006e+02   9.0342e+01  -8.2480e-01   1.3213e+00  -1.3375e+02   9.0172e+01  -7.5250e-01   1.2055e+00  -1.1783e+02   9.0377e+01  -8.3750e-01   1.3417e+00
 -1.4282e+02   9.0089e+01  -7.0580e-01   1.1307e+00  -1.2000e+02   9.0288e+01  -8.2470e-01   1.3212e+00  -1.3368e+02   9.0116e+01  -7.5250e-01   1.2055e+00  -1.1776e+02   9.0323e+01  -8.3740e-01   1.3415e+00
 -1.4274e+02   9.0034e+01  -7.0580e-01   1.1307e+00  -1.1993e+02   9.0233e+01  -8.2470e-01   1.3212e+00  -1.3361e+02   9.0061e+01  -7.5240e-01   1.2053e+00  -1.1770e+02   9.0269e+01  -8.3740e-01   1.3415e+00
 -1.4266e+02   8.9978e+01  -7.0580e-01   1.1307e+00  -1.1987e+02   9.0179e+01  -8.2470e-01   1.3212e+00  -1.3353e+02   9.0006e+01  -7.5240e-01   1.2053e+00  -1.1764e+02   9.0215e+01  -8.3730e-01   1.3414e+00
 -1.4259e+02   8.9923e+01  -7.0570e-01   1.1305e+00  -1.1980e+02   9.0124e+01  -8.2460e-01   1.3210e+00  -1.3346e+02   8.9951e+01  -7.5230e-01   1.2052e+00  -1.1757e+02   9.0161e+01  -8.3730e-01   1.3414e+00
 -1.4251e+02   8.9868e+01  -7.0570e-01   1.1305e+00  -1.1974e+02   9.0070e+01  -8.2460e-01   1.3210e+00  -1.3339e+02   8.9895e+01  -7.5230e-01   1.2052e+00  -1.1751e+02   9.0107e+01  -8.3730e-01   1.3414e+00
 -1.4243e+02   8.9812e+01  -7.0560e-01   1.1304e+00  -1.1967e+02   9.0016e+01  -8.2450e-01   1.3208e+00  -1.3331e+02   8.9840e+01  -7.5220e-01   1.2050e+00  -1.1744e+02   9.0053e+01  -8.3720e-01   1.3412e+00
 -1.4235e+02   8.9757e+01  -7.0560e-01   1.1304e+00  -1.1960e+02   8.9961e+01  -8.2450e-01   1.3208e+00  -1.3324e+02   8.9785e+01  -7.5220e-01   1.2050e+00  -1.1738e+02   8.9998e+01  -8.3720e-01   1.3412e+00
 -1.4227e+02   8.9701e+01  -7.0550e-01   1.1302e+00  -1.1954e+02   8.9907e+01  -8.2450e-01   1.3208e+00  -1.3317e+02   8.9730e+01  -7.5210e-01   1.2049e+00  -1.1731e+02   8.9944e+01  -8.3720e-01   1.3412e+00
 -1.4219e+02   8.9646e+01  -7.0550e-01   1.1302e+00  -1.1947e+02   8.9853e+01  -8.2440e-01   1.3207e+00  -1.3309e+02   8.9675e+01  -7.5210e-01   1.2049e+00  -1.1725e+02   8.9890e+01  -8.3710e-01   1.3410e+00
 -1.4212e+02   8.9591e+01  -7.0540e-01   1.1301e+00  -1.1941e+02   8.9799e+01  -8.2440e-01   1.3207e+00  -1.3302e+02   8.9619e+01  -7.5210e-01   1.2049e+00  -1.1718e+02   8.9836e+01  -8.3710e-01   1.3410e+00
 -1.4204e+02   8.9536e+01  -7.0540e-01   1.1301e+00  -1.1934e+02   8.9744e+01  -8.2440e-01   1.3207e+00  -1.3295e+02   8.9564e+01  -7.5200e-01   1.2047e+00  -1.1712e+02   8.9782e+01  -8.3700e-01   1.3409e+00
 -1.4196e+02   8.9480e+01  -7.0530e-01   1.1299e+00  -1.1927e+02   8.9690e+01  -8.2430e-01   1.3205e+00  -1.3287e+02   8.9509e+01  -7.5200e-01   1.2047e+00  -1.1705e+02   8.9728e+01  -8.3700e-01   1.3409e+00
 -1.4188e+02   8.9425e+01  -7.0530e-01   1.1299e+00  -1.1921e+02   8.9636e+01  -8.2430e-01   1.3205e+00  -1.3280e+02   8.9454e+01  -7.5190e-01   1.2045e+00  -1.1699e+02   8.9674e+01  -8.3700e-01   1.3409e+00
 -1.4180e+02   8.9370e+01  -7.0520e-01   1.1297e+00  -1.1914e+02   8.9581e+01  -8.2420e-01   1.3204e+00  -1.3273e+02   8.9399e+01  -7.5190e-01   1.2045e+00  -1.1692e+02   8.9620e+01  -8.3690e-01   1.3407e+00
 -1.4172e+02   8.9314e+01  -7.0520e-01   1.1297e+00  -1.1908e+02   8.9527e+01  -8.2420e-01   1.3204e+00  -1.3265e+02   8.9343e+01  -7.5180e-01   1.2044e+00  -1.1686e+02   8.9565e+01  -8.3690e-01   1.3407e+00
 -1.4165e+02   8.9259e+01  -7.0510e-01   1.1296e+00  -1.1901e+02   8.9473e+01  -8.2420e-01   1.3204e+00  -1.3258e+02   8.9288e+01  -7.5180e-01   1.2044e+00  -1.1679e+02   8.9511e+01  -8.3690e-01   1.3407e+00
 -1.4157e+02   8.9204e+01  -7.0510e-01   1.1296e+00  -1.1894e+02   8.9418e+01  -8.2410e-01   1.3202e+00  -1.3251e+02   8.9233e+01  -7.5170e-01   1.2042e+00  -1.1673e+02   8.9457e+01  -8.3680e-01   1.3406e+00
 -1.4149e+02   8.9148e+01  -7.0500e-01   1.1294e+00  -1.1888e+02   8.9364e+01  -8.2410e-01   1.3202e+00  -1.3243e+02   8.9178e+01  -7.5170e-01   1.2042e+00  -1.1667e+02   8.9403e+01  -8.3680e-01   1.3406e+00
 -1.4141e+02   8.9093e+01  -7.0500e-01   1.1294e+00  -1.1881e+02   8.9310e+01  -8.2400e-01   1.3200e+00  -1.3236e+02   8.9123e+01  -7.5160e-01   1.2041e+00  -1.1660e+02   8.9349e+01  -8.3670e-01   1.3404e+00
 -1.4133e+02   8.9038e+01  -7.0490e-01   1.1292e+00  -1.1875e+02   8.9255e+01  -8.2400e-01   1.3200e+00  -1.3229e+02   8.9067e+01  -7.5160e-01   1.2041e+00  -1.1654e+02   8.9295e+01  -8.3670e-01   1.3404e+00
 -1.4125e+02   8.8982e+01  -7.0490e-01   1.1292e+00  -1.1868e+02   8.9201e+01  -8.2400e-01   1.3200e+00  -1.3221e+02   8.9012e+01  -7.5160e-01   1.2041e+00  -1.1647e+02   8.9241e+01  -8.3670e-01   1.3404e+00
 -1.4117e+02   8.8927e+01  -7.0480e-01   1.1291e+00  -1.1862e+02   8.9147e+01  -8.2390e-01   1.3199e+00  -1.3214e+02   8.8957e+01  -7.5150e-01   1.2039e+00  -1.1641e+02   8.9187e+01  -8.3660e-01   1.3402e+00
 -1.4110e+02   8.8872e+01  -7.0480e-01   1.1291e+00  -1.1855e+02   8.9092e+01  -8.2390e-01   1.3199e+00  -1.3207e+02   8.8902e+01  -7.5150e-01   1.2039e+00  -1.1634e+02   8.9132e+01  -8.3660e-01   1.3402e+00
 -1.4102e+02   8.8817e+01  -7.0470e-01   1.1289e+00  -1.1848e+02   8.9038e+01  -8.2390e-01   1.3199e+00  -1.3199e+02   8.8847e+01  -7.5140e-01   1.2037e+00  -1.1628e+02   8.9078e+01  -8.3660e-01   1.3402e+00
 -1.4094e+02   8.8761e+01  -7.0470e-01   1.1289e+00  -1.1842e+02   8.8984e+01  -8.2380e-01   1.3197e+00  -1.3192e+02   8.8792e+01  -7.5140e-01   1.2037e+00  -1.1621e+02   8.9024e+01  -8.3650e-01   1.3401e+00
 -1.4086e+02   8.8706e+01  -7.0470e-01   1.1289e+00  -1.1835e+02   8.8930e+01  -8.2380e-01   1.3197e+00  -1.3185e+02   8.8736e+01  -7.5130e-01   1.2036e+00  -1.1615e+02   8.8970e+01  -8.3650e-01   1.3401e+00
 -1.4078e+02   8.8651e+01  -7.0460e-01   1.1288e+00  -1.1829e+02   8.8875e+01  -8.2370e-01   1.3196e+00  -1.3177e+02   8.8681e+01  -7.5130e-01   1.2036e+00  -1.1608e+02   8.8916e+01  -8.3640e-01   1.3399e+00
 -1.4070e+02   8.8596e+01  -7.0460e-01   1.1288e+00  -1.1822e+02   8.8821e+01  -8.2370e-01   1.3196e+00  -1.3170e+02   8.8626e+01  -7.5120e-01   1.2034e+00  -1.1602e+02   8.8862e+01  -8.3640e-01   1.3399e+00
 -1.4063e+02   8.8540e+01  -7.0450e-01   1.1286e+00  -1.1815e+02   8.8767e+01  -8.2370e-01   1.3196e+00  -1.3163e+02   8.8571e+01  -7.5120e-01   1.2034e+00  -1.1595e+02   8.8808e+01  -8.3640e-01   1.3399e+00
 -1.4055e+02   8.8485e+01  -7.0450e-01   1.1286e+00  -1.1809e+02   8.8713e+01  -8.2360e-01   1.3194e+00  -1.3155e+02   8.8516e+01  -7.5110e-01   1.2033e+00  -1.1589e+02   8.8754e+01  -8.3630e-01   1.3398e+00
 -1.4047e+02   8.8430e+01  -7.0440e-01   1.1284e+00  -1.1802e+02   8.8658e+01  -8.2360e-01   1.3194e+00  -1.3148e+02   8.8461e+01  -7.5110e-01   1.2033e+00  -1.1582e+02   8.8700e+01  -8.3630e-01   1.3398e+00
 -1.4039e+02   8.8375e+01  -7.0440e-01   1.1284e+00  -1.1796e+02   8.8604e+01  -8.2350e-01   1.3192e+00  -1.3141e+02   8.8406e+01  -7.5100e-01   1.2031e+00  -1.1576e+02   8.8646e+01  -8.3630e-01   1.3398e+00
 -1.4031e+02   8.8319e+01  -7.0430e-01   1.1283e+00  -1.1789e+02   8.8550e+01  -8.2350e-01   1.3192e+00  -1.3133e+02   8.8350e+01  -7.5100e-01   1.2031e+00  -1.1570e+02   8.8592e+01  -8.3620e-01   1.3396e+00
 -1.4023e+02   8.8264e+01  -7.0430e-01   1.1283e+00  -1.1782e+02   8.8495e+01  -8.2350e-01   1.3192e+00  -1.3126e+02   8.8295e+01  -7.5100e-01   1.2031e+00  -1.1563e+02   8.8537e+01  -8.3620e-01   1.3396e+00
 -1.4016e+02   8.8209e+01  -7.0420e-01   1.1281e+00  -1.1776e+02   8.8441e+01  -8.2340e-01   1.3191e+00  -1.3119e+02   8.8240e+01  -7.5090e-01   1.2029e+00  -1.1557e+02   8.8483e+01  -8.3610e-01   1.3394e+00
 -1.4008e+02   8.8154e+01  -7.0420e-01   1.1281e+00  -1.1769e+02   8.8387e+01  -8.2340e-01   1.3191e+00  -1.3111e+02   8.8185e+01  -7.5090e-01   1.2029e+00  -1.1550e+02   8.8429e+01  -8.3610e-01   1.3394e+00
 -1.4000e+02   8.8098e+01  -7.0410e-01   1.1280e+00  -1.1763e+02   8.8333e+01  -8.2340e-01   1.3191e+00  -1.3104e+02   8.8130e+01  -7.5080e-01   1.2028e+00  -1.1544e+02   8.8375e+01  -8.3610e-01   1.3394e+00
 -1.3992e+02   8.8043e+01  -7.0410e-01   1.1280e+00  -1.1756e+02   8.8278e+01  -8.2330e-01   1.3189e+00  -1.3096e+02   8.8075e+01  -7.5080e-01   1.2028e+00  -1.1537e+02   8.8321e+01  -8.3600e-01   1.3393e+00
 -1.3984e+02   8.7988e+01  -7.0400e-01   1.1278e+00  -1.1749e+02   8.8224e+01  -8.2330e-01   1.3189e+00  -1.3089e+02   8.8020e+01  -7.5070e-01   1.2026e+00  -1.1531e+02   8.8267e+01  -8.3600e-01   1.3393e+00
 -1.3976e+02   8.7933e+01  -7.0400e-01   1.1278e+00  -1.1743e+02   8.8170e+01  -8.2320e-01   1.3188e+00  -1.3082e+02   8.7965e+01  -7.5070e-01   1.2026e+00  -1.1524e+02   8.8213e+01  -8.3600e-01   1.3393e+00
 -1.3968e+02   8.7878e+01  -7.0390e-01   1.1276e+00  -1.1736e+02   8.8116e+01  -8.2320e-01   1.3188e+00  -1.3074e+02   8.7909e+01  -7.5060e-01   1.2025e+00  -1.1518e+02   8.8159e+01  -8.3590e-01   1.3391e+00
 -1.3961e+02   8.7822e+01  -7.0390e-01   1.1276e+00  -1.1730e+02   8.8061e+01  -8.2320e-01   1.3188e+00  -1.3067e+02   8.7854e+01  -7.5060e-01   1.2025e+00  -1.1511e+02   8.8105e+01  -8.3590e-01   1.3391e+00
 -1.3953e+02   8.7767e+01  -7.0380e-01   1.1275e+00  -1.1723e+02   8.8007e+01  -8.2310e-01   1.3186e+00  -1.3060e+02   8.7799e+01  -7.5050e-01   1.2023e+00  -1.1505e+02   8.8051e+01  -8.3580e-01   1.3390e+00
 -1.3945e+02   8.7712e+01  -7.0380e-01   1.1275e+00  -1.1717e+02   8.7953e+01  -8.2310e-01   1.3186e+00  -1.3052e+02   8.7744e+01  -7.5050e-01   1.2023e+00  -1.1498e+02   8.7997e+01  -8.3580e-01   1.3390e+00
 -1.3937e+02   8.7657e+01  -7.0370e-01   1.1273e+00  -1.1710e+02   8.7899e+01  -8.2300e-01   1.3184e+00  -1.3045e+02   8.7689e+01  -7.5040e-01   1.2021e+00  -1.1492e+02   8.7943e+01  -8.3580e-01   1.3390e+00
 -1.3929e+02   8.7602e+01  -7.0370e-01   1.1273e+00  -1.1703e+02   8.7844e+01  -8.2300e-01   1.3184e+00  -1.3038e+02   8.7634e+01  -7.5040e-01   1.2021e+00  -1.1485e+02   8.7889e+01  -8.3570e-01   1.3388e+00
 -1.3921e+02   8.7546e+01  -7.0360e-01   1.1272e+00  -1.1697e+02   8.7790e+01  -8.2300e-01   1.3184e+00  -1.3030e+02   8.7579e+01  -7.5040e-01   1.2021e+00  -1.1479e+02   8.7835e+01  -8.3570e-01   1.3388e+00
 -1.3914e+02   8.7491e+01  -7.0360e-01   1.1272e+00  -1.1690e+02   8.7736e+01  -8.2290e-01   1.3183e+00  -1.3023e+02   8.7524e+01  -7.5030e-01   1.2020e+00  -1.1473e+02   8.7781e+01  -8.3560e-01   1.3386e+00
 -1.3906e+02   8.7436e+01  -7.0350e-01   1.1270e+00  -1.1684e+02   8.7682e+01  -8.2290e-01   1.3183e+00  -1.3016e+02   8.7469e+01  -7.5030e-01   1.2020e+00  -1.1466e+02   8.7727e+01  -8.3560e-01   1.3386e+00
 -1.3898e+02   8.7381e+01  -7.0350e-01   1.1270e+00  -1.1677e+02   8.7628e+01  -8.2280e-01   1.3181e+00  -1.3008e+02   8.7414e+01  -7.5020e-01   1.2018e+00  -1.1460e+02   8.7673e+01  -8.3560e-01   1.3386e+00
 -1.3890e+02   8.7326e+01  -7.0340e-01   1.1268e+00  -1.1670e+02   8.7573e+01  -8.2280e-01   1.3181e+00  -1.3001e+02   8.7359e+01  -7.5020e-01   1.2018e+00  -1.1453e+02   8.7619e+01  -8.3550e-01   1.3385e+00
 -1.3882e+02   8.7270e+01  -7.0340e-01   1.1268e+00  -1.1664e+02   8.7519e+01  -8.2280e-01   1.3181e+00  -1.2994e+02   8.7304e+01  -7.5010e-01   1.2017e+00  -1.1447e+02   8.7565e+01  -8.3550e-01   1.3385e+00
 -1.3874e+02   8.7215e+01  -7.0330e-01   1.1267e+00  -1.1657e+02   8.7465e+01  -8.2270e-01   1.3180e+00  -1.2986e+02   8.7249e+01  -7.5010e-01   1.2017e+00  -1.1440e+02   8.7510e+01  -8.3550e-01   1.3385e+00
 -1.3866e+02   8.7160e+01  -7.0330e-01   1.1267e+00  -1.1651e+02   8.7411e+01  -8.2270e-01   1.3180e+00  -1.2979e+02   8.7193e+01  -7.5000e-01   1.2015e+00  -1.1434e+02   8.7456e+01  -8.3540e-01   1.3383e+00
 -1.3859e+02   8.7105e+01  -7.0320e-01   1.1265e+00  -1.1644e+02   8.7356e+01  -8.2260e-01   1.3178e+00  -1.2972e+02   8.7138e+01  -7.5000e-01   1.2015e+00  -1.1427e+02   8.7402e+01  -8.3540e-01   1.3383e+00
 -1.3851e+02   8.7050e+01  -7.0320e-01   1.1265e+00  -1.1637e+02   8.7302e+01  -8.2260e-01   1.3178e+00  -1.2964e+02   8.7083e+01  -7.4990e-01   1.2013e+00  -1.1421e+02   8.7348e+01  -8.3530e-01   1.3382e+00
 -1.3843e+02   8.6995e+01  -7.0310e-01   1.1264e+00  -1.1631e+02   8.7248e+01  -8.2260e-01   1.3178e+00  -1.2957e+02   8.7028e+01  -7.4990e-01   1.2013e+00  -1.1414e+02   8.7294e+01  -8.3530e-01   1.3382e+00
 -1.3835e+02   8.6940e+01  -7.0310e-01   1.1264e+00  -1.1624e+02   8.7194e+01  -8.2250e-01   1.3176e+00  -1.2950e+02   8.6973e+01  -7.4980e-01   1.2012e+00  -1.1408e+02   8.7240e+01  -8.3530e-01   1.3382e+00
 -1.3827e+02   8.6884e+01  -7.0310e-01   1.1264e+00  -1.1618e+02   8.7140e+01  -8.2250e-01   1.3176e+00  -1.2942e+02   8.6918e+01  -7.4980e-01   1.2012e+00  -1.1401e+02   8.7186e+01  -8.3520e-01   1.3380e+00
 -1.3819e+02   8.6829e+01  -7.0300e-01   1.1262e+00  -1.1611e+02   8.7085e+01  -8.2240e-01   1.3175e+00  -1.2935e+02   8.6863e+01  -7.4970e-01   1.2010e+00  -1.1395e+02   8.7132e+01  -8.3520e-01   1.3380e+00
 -1.3812e+02   8.6774e+01  -7.0300e-01   1.1262e+00  -1.1605e+02   8.7031e+01  -8.2240e-01   1.3175e+00  -1.2928e+02   8.6808e+01  -7.4970e-01   1.2010e+00  -1.1388e+02   8.7078e+01  -8.3510e-01   1.3378e+00
 -1.3804e+02   8.6719e+01  -7.0290e-01   1.1260e+00  -1.1598e+02   8.6977e+01  -8.2240e-01   1.3175e+00  -1.2920e+02   8.6753e+01  -7.4960e-01   1.2009e+00  -1.1382e+02   8.7024e+01  -8.3510e-01   1.3378e+00
 -1.3796e+02   8.6664e+01  -7.0290e-01   1.1260e+00  -1.1591e+02   8.6923e+01  -8.2230e-01   1.3173e+00  -1.2913e+02   8.6698e+01  -7.4960e-01   1.2009e+00  -1.1376e+02   8.6970e+01  -8.3510e-01   1.3378e+00
 -1.3788e+02   8.6609e+01  -7.0280e-01   1.1259e+00  -1.1585e+02   8.6869e+01  -8.2230e-01   1.3173e+00  -1.2906e+02   8.6643e+01  -7.4960e-01   1.2009e+00  -1.1369e+02   8.6916e+01  -8.3500e-01   1.3377e+00
 -1.3780e+02   8.6554e+01  -7.0280e-01   1.1259e+00  -1.1578e+02   8.6814e+01  -8.2230e-01   1.3173e+00  -1.2898e+02   8.6588e+01  -7.4950e-01   1.2007e+00  -1.1363e+02   8.6862e+01  -8.3500e-01   1.3377e+00
 -1.3772e+02   8.6499e+01  -7.0270e-01   1.1257e+00  -1.1572e+02   8.6760e+01  -8.2220e-01   1.3172e+00  -1.2891e+02   8.6533e+01  -7.4950e-01   1.2007e+00  -1.1356e+02   8.6808e+01  -8.3500e-01   1.3377e+00
 -1.3765e+02   8.6443e+01  -7.0270e-01   1.1257e+00  -1.1565e+02   8.6706e+01  -8.2220e-01   1.3172e+00  -1.2884e+02   8.6478e+01  -7.4940e-01   1.2005e+00  -1.1350e+02   8.6754e+01  -8.3490e-01   1.3375e+00
 -1.3757e+02   8.6388e+01  -7.0260e-01   1.1256e+00  -1.1558e+02   8.6652e+01  -8.2210e-01   1.3170e+00  -1.2876e+02   8.6423e+01  -7.4940e-01   1.2005e+00  -1.1343e+02   8.6700e+01  -8.3490e-01   1.3375e+00
 -1.3749e+02   8.6333e+01  -7.0260e-01   1.1256e+00  -1.1552e+02   8.6598e+01  -8.2210e-01   1.3170e+00  -1.2869e+02   8.6368e+01  -7.4930e-01   1.2004e+00  -1.1337e+02   8.6646e+01  -8.3480e-01   1.3373e+00
 -1.3741e+02   8.6278e+01  -7.0250e-01   1.1254e+00  -1.1545e+02   8.6544e+01  -8.2210e-01   1.3170e+00  -1.2862e+02   8.6313e+01  -7.4930e-01   1.2004e+00  -1.1330e+02   8.6592e+01  -8.3480e-01   1.3373e+00
 -1.3733e+02   8.6223e+01  -7.0250e-01   1.1254e+00  -1.1539e+02   8.6489e+01  -8.2200e-01   1.3168e+00  -1.2854e+02   8.6258e+01  -7.4920e-01   1.2002e+00  -1.1324e+02   8.6538e+01  -8.3480e-01   1.3373e+00
 -1.3725e+02   8.6168e+01  -7.0240e-01   1.1252e+00  -1.1532e+02   8.6435e+01  -8.2200e-01   1.3168e+00  -1.2847e+02   8.6203e+01  -7.4920e-01   1.2002e+00  -1.1317e+02   8.6484e+01  -8.3470e-01   1.3372e+00
 -1.3717e+02   8.6113e+01  -7.0240e-01   1.1252e+00  -1.1525e+02   8.6381e+01  -8.2190e-01   1.3167e+00  -1.2840e+02   8.6148e+01  -7.4910e-01   1.2001e+00  -1.1311e+02   8.6430e+01  -8.3470e-01   1.3372e+00
 -1.3710e+02   8.6058e+01  -7.0230e-01   1.1251e+00  -1.1519e+02   8.6327e+01  -8.2190e-01   1.3167e+00  -1.2832e+02   8.6093e+01  -7.4910e-01   1.2001e+00  -1.1304e+02   8.6376e+01  -8.3460e-01   1.3370e+00
 -1.3702e+02   8.6003e+01  -7.0230e-01   1.1251e+00  -1.1512e+02   8.6273e+01  -8.2190e-01   1.3167e+00  -1.2825e+02   8.6038e+01  -7.4900e-01   1.1999e+00  -1.1298e+02   8.6322e+01  -8.3460e-01   1.3370e+00
 -1.3694e+02   8.5948e+01  -7.0220e-01   1.1249e+00  -1.1506e+02   8.6219e+01  -8.2180e-01   1.3165e+00  -1.2818e+02   8.5983e+01  -7.4900e-01   1.1999e+00  -1.1291e+02   8.6268e+01  -8.3460e-01   1.3370e+00
 -1.3686e+02   8.5892e+01  -7.0220e-01   1.1249e+00  -1.1499e+02   8.6164e+01  -8.2180e-01   1.3165e+00  -1.2810e+02   8.5928e+01  -7.4890e-01   1.1997e+00  -1.1285e+02   8.6215e+01  -8.3450e-01   1.3369e+00
 -1.3678e+02   8.5837e+01  -7.0210e-01   1.1248e+00  -1.1492e+02   8.6110e+01  -8.2170e-01   1.3164e+00  -1.2803e+02   8.5873e+01  -7.4890e-01   1.1997e+00  -1.1278e+02   8.6161e+01  -8.3450e-01   1.3369e+00
 -1.3670e+02   8.5782e+01  -7.0210e-01   1.1248e+00  -1.1486e+02   8.6056e+01  -8.2170e-01   1.3164e+00  -1.2796e+02   8.5818e+01  -7.4880e-01   1.1996e+00  -1.1272e+02   8.6107e+01  -8.3440e-01   1.3367e+00
 -1.3663e+02   8.5727e+01  -7.0200e-01   1.1246e+00  -1.1479e+02   8.6002e+01  -8.2170e-01   1.3164e+00  -1.2788e+02   8.5763e+01  -7.4880e-01   1.1996e+00  -1.1266e+02   8.6053e+01  -8.3440e-01   1.3367e+00
 -1.3655e+02   8.5672e+01  -7.0200e-01   1.1246e+00  -1.1473e+02   8.5948e+01  -8.2160e-01   1.3162e+00  -1.2781e+02   8.5708e+01  -7.4870e-01   1.1994e+00  -1.1259e+02   8.5999e+01  -8.3440e-01   1.3367e+00
 -1.3647e+02   8.5617e+01  -7.0190e-01   1.1244e+00  -1.1466e+02   8.5894e+01  -8.2160e-01   1.3162e+00  -1.2773e+02   8.5653e+01  -7.4870e-01   1.1994e+00  -1.1253e+02   8.5945e+01  -8.3430e-01   1.3365e+00
 -1.3639e+02   8.5562e+01  -7.0190e-01   1.1244e+00  -1.1460e+02   8.5840e+01  -8.2150e-01   1.3160e+00  -1.2766e+02   8.5598e+01  -7.4870e-01   1.1994e+00  -1.1246e+02   8.5891e+01  -8.3430e-01   1.3365e+00
 -1.3631e+02   8.5507e+01  -7.0180e-01   1.1243e+00  -1.1453e+02   8.5785e+01  -8.2150e-01   1.3160e+00  -1.2759e+02   8.5543e+01  -7.4860e-01   1.1993e+00  -1.1240e+02   8.5837e+01  -8.3430e-01   1.3365e+00
 -1.3623e+02   8.5452e+01  -7.0180e-01   1.1243e+00  -1.1446e+02   8.5731e+01  -8.2150e-01   1.3160e+00  -1.2751e+02   8.5488e+01  -7.4860e-01   1.1993e+00  -1.1233e+02   8.5783e+01  -8.3420e-01   1.3364e+00
 -1.3616e+02   8.5397e+01  -7.0170e-01   1.1241e+00  -1.1440e+02   8.5677e+01  -8.2140e-01   1.3159e+00  -1.2744e+02   8.5433e+01  -7.4850e-01   1.1991e+00  -1.1227e+02   8.5729e+01  -8.3420e-01   1.3364e+00
 -1.3608e+02   8.5342e+01  -7.0170e-01   1.1241e+00  -1.1433e+02   8.5623e+01  -8.2140e-01   1.3159e+00  -1.2737e+02   8.5378e+01  -7.4850e-01   1.1991e+00  -1.1220e+02   8.5675e+01  -8.3410e-01   1.3362e+00
 -1.3600e+02   8.5287e+01  -7.0160e-01   1.1240e+00  -1.1427e+02   8.5569e+01  -8.2130e-01   1.3157e+00  -1.2729e+02   8.5323e+01  -7.4840e-01   1.1989e+00  -1.1214e+02   8.5621e+01  -8.3410e-01   1.3362e+00
 -1.3592e+02   8.5232e+01  -7.0160e-01   1.1240e+00  -1.1420e+02   8.5515e+01  -8.2130e-01   1.3157e+00  -1.2722e+02   8.5268e+01  -7.4840e-01   1.1989e+00  -1.1207e+02   8.5567e+01  -8.3410e-01   1.3362e+00
 -1.3584e+02   8.5177e+01  -7.0150e-01   1.1238e+00  -1.1413e+02   8.5461e+01  -8.2130e-01   1.3157e+00  -1.2715e+02   8.5214e+01  -7.4830e-01   1.1988e+00  -1.1201e+02   8.5513e+01  -8.3400e-01   1.3361e+00
 -1.3576e+02   8.5122e+01  -7.0150e-01   1.1238e+00  -1.1407e+02   8.5407e+01  -8.2120e-01   1.3156e+00  -1.2707e+02   8.5159e+01  -7.4830e-01   1.1988e+00  -1.1194e+02   8.5459e+01  -8.3400e-01   1.3361e+00
 -1.3568e+02   8.5067e+01  -7.0140e-01   1.1236e+00  -1.1400e+02   8.5352e+01  -8.2120e-01   1.3156e+00  -1.2700e+02   8.5104e+01  -7.4820e-01   1.1986e+00  -1.1188e+02   8.5405e+01  -8.3390e-01   1.3359e+00
 -1.3561e+02   8.5012e+01  -7.0140e-01   1.1236e+00  -1.1394e+02   8.5298e+01  -8.2110e-01   1.3154e+00  -1.2693e+02   8.5049e+01  -7.4820e-01   1.1986e+00  -1.1181e+02   8.5351e+01  -8.3390e-01   1.3359e+00
 -1.3553e+02   8.4957e+01  -7.0130e-01   1.1235e+00  -1.1387e+02   8.5244e+01  -8.2110e-01   1.3154e+00  -1.2685e+02   8.4994e+01  -7.4810e-01   1.1985e+00  -1.1175e+02   8.5297e+01  -8.3390e-01   1.3359e+00
 -1.3545e+02   8.4902e+01  -7.0130e-01   1.1235e+00  -1.1380e+02   8.5190e+01  -8.2110e-01   1.3154e+00  -1.2678e+02   8.4939e+01  -7.4810e-01   1.1985e+00  -1.1169e+02   8.5243e+01  -8.3380e-01   1.3357e+00
 -1.3537e+02   8.4847e+01  -7.0120e-01   1.1233e+00  -1.1374e+02   8.5136e+01  -8.2100e-01   1.3152e+00  -1.2671e+02   8.4884e+01  -7.4800e-01   1.1983e+00  -1.1162e+02   8.5190e+01  -8.3380e-01   1.3357e+00
 -1.3529e+02   8.4792e+01  -7.0120e-01   1.1233e+00  -1.1367e+02   8.5082e+01  -8.2100e-01   1.3152e+00  -1.2663e+02   8.4829e+01  -7.4800e-01   1.1983e+00  -1.1156e+02   8.5136e+01  -8.3370e-01   1.3356e+00
 -1.3521e+02   8.4737e+01  -7.0110e-01   1.1232e+00  -1.1361e+02   8.5028e+01  -8.2090e-01   1.3151e+00  -1.2656e+02   8.4774e+01  -7.4790e-01   1.1981e+00  -1.1149e+02   8.5082e+01  -8.3370e-01   1.3356e+00
 -1.3514e+02   8.4682e+01  -7.0110e-01   1.1232e+00  -1.1354e+02   8.4974e+01  -8.2090e-01   1.3151e+00  -1.2649e+02   8.4719e+01  -7.4790e-01   1.1981e+00  -1.1143e+02   8.5028e+01  -8.3370e-01   1.3356e+00
 -1.3506e+02   8.4627e+01  -7.0100e-01   1.1230e+00  -1.1348e+02   8.4920e+01  -8.2080e-01   1.3149e+00  -1.2641e+02   8.4664e+01  -7.4780e-01   1.1980e+00  -1.1136e+02   8.4974e+01  -8.3360e-01   1.3354e+00
 -1.3498e+02   8.4572e+01  -7.0100e-01   1.1230e+00  -1.1341e+02   8.4866e+01  -8.2080e-01   1.3149e+00  -1.2634e+02   8.4609e+01  -7.4780e-01   1.1980e+00  -1.1130e+02   8.4920e+01  -8.3360e-01   1.3354e+00
 -1.3490e+02   8.4517e+01  -7.0090e-01   1.1228e+00  -1.1334e+02   8.4811e+01  -8.2080e-01   1.3149e+00  -1.2627e+02   8.4555e+01  -7.4770e-01   1.1978e+00  -1.1123e+02   8.4866e+01  -8.3350e-01   1.3353e+00
 -1.3482e+02   8.4462e+01  -7.0090e-01   1.1228e+00  -1.1328e+02   8.4757e+01  -8.2070e-01   1.3148e+00  -1.2619e+02   8.4500e+01  -7.4770e-01   1.1978e+00  -1.1117e+02   8.4812e+01  -8.3350e-01   1.3353e+00
 -1.3474e+02   8.4407e+01  -7.0080e-01   1.1227e+00  -1.1321e+02   8.4703e+01  -8.2070e-01   1.3148e+00  -1.2612e+02   8.4445e+01  -7.4760e-01   1.1977e+00  -1.1110e+02   8.4758e+01  -8.3350e-01   1.3353e+00
 -1.3466e+02   8.4352e+01  -7.0080e-01   1.1227e+00  -1.1315e+02   8.4649e+01  -8.2060e-01   1.3146e+00  -1.2605e+02   8.4390e+01  -7.4760e-01   1.1977e+00  -1.1104e+02   8.4704e+01  -8.3340e-01   1.3351e+00
 -1.3459e+02   8.4297e+01  -7.0070e-01   1.1225e+00  -1.1308e+02   8.4595e+01  -8.2060e-01   1.3146e+00  -1.2597e+02   8.4335e+01  -7.4760e-01   1.1977e+00  -1.1097e+02   8.4650e+01  -8.3340e-01   1.3351e+00
 -1.3451e+02   8.4242e+01  -7.0070e-01   1.1225e+00  -1.1301e+02   8.4541e+01  -8.2060e-01   1.3146e+00  -1.2590e+02   8.4280e+01  -7.4750e-01   1.1975e+00  -1.1091e+02   8.4597e+01  -8.3330e-01   1.3349e+00
 -1.3443e+02   8.4187e+01  -7.0060e-01   1.1224e+00  -1.1295e+02   8.4487e+01  -8.2050e-01   1.3144e+00  -1.2583e+02   8.4225e+01  -7.4750e-01   1.1975e+00  -1.1084e+02   8.4543e+01  -8.3330e-01   1.3349e+00
 -1.3435e+02   8.4132e+01  -7.0060e-01   1.1224e+00  -1.1288e+02   8.4433e+01  -8.2050e-01   1.3144e+00  -1.2575e+02   8.4170e+01  -7.4740e-01   1.1973e+00  -1.1078e+02   8.4489e+01  -8.3330e-01   1.3349e+00
 -1.3427e+02   8.4077e+01  -7.0050e-01   1.1222e+00  -1.1282e+02   8.4379e+01  -8.2040e-01   1.3143e+00  -1.2568e+02   8.4116e+01  -7.4740e-01   1.1973e+00  -1.1072e+02   8.4435e+01  -8.3320e-01   1.3348e+00
 -1.3419e+02   8.4022e+01  -7.0050e-01   1.1222e+00  -1.1275e+02   8.4325e+01  -8.2040e-01   1.3143e+00  -1.2561e+02   8.4061e+01  -7.4730e-01   1.1972e+00  -1.1065e+02   8.4381e+01  -8.3320e-01   1.3348e+00
 -1.3412e+02   8.3967e+01  -7.0040e-01   1.1220e+00  -1.1268e+02   8.4271e+01  -8.2040e-01   1.3143e+00  -1.2553e+02   8.4006e+01  -7.4730e-01   1.1972e+00  -1.1059e+02   8.4327e+01  -8.3310e-01   1.3346e+00
 -1.3404e+02   8.3912e+01  -7.0040e-01   1.1220e+00  -1.1262e+02   8.4217e+01  -8.2030e-01   1.3141e+00  -1.2546e+02   8.3951e+01  -7.4720e-01   1.1970e+00  -1.1052e+02   8.4273e+01  -8.3310e-01   1.3346e+00
 -1.3396e+02   8.3858e+01  -7.0030e-01   1.1219e+00  -1.1255e+02   8.4163e+01  -8.2030e-01   1.3141e+00  -1.2539e+02   8.3896e+01  -7.4720e-01   1.1970e+00  -1.1046e+02   8.4219e+01  -8.3310e-01   1.3346e+00
 -1.3388e+02   8.3803e+01  -7.0030e-01   1.1219e+00  -1.1249e+02   8.4109e+01  -8.2020e-01   1.3140e+00  -1.2531e+02   8.3841e+01  -7.4710e-01   1.1969e+00  -1.1039e+02   8.4166e+01  -8.3300e-01   1.3345e+00
 -1.3380e+02   8.3748e+01  -7.0020e-01   1.1217e+00  -1.1242e+02   8.4055e+01  -8.2020e-01   1.3140e+00  -1.2524e+02   8.3786e+01  -7.4710e-01   1.1969e+00  -1.1033e+02   8.4112e+01  -8.3300e-01   1.3345e+00
 -1.3372e+02   8.3693e+01  -7.0020e-01   1.1217e+00  -1.1235e+02   8.4000e+01  -8.2020e-01   1.3140e+00  -1.2517e+02   8.3732e+01  -7.4700e-01   1.1967e+00  -1.1026e+02   8.4058e+01  -8.3300e-01   1.3345e+00
 -1.3365e+02   8.3638e+01  -7.0010e-01   1.1216e+00  -1.1229e+02   8.3946e+01  -8.2010e-01   1.3138e+00  -1.2509e+02   8.3677e+01  -7.4700e-01   1.1967e+00  -1.1020e+02   8.4004e+01  -8.3290e-01   1.3343e+00
 -1.3357e+02   8.3583e+01  -7.0010e-01   1.1216e+00  -1.1222e+02   8.3892e+01  -8.2010e-01   1.3138e+00  -1.2502e+02   8.3622e+01  -7.4690e-01   1.1965e+00  -1.1013e+02   8.3950e+01  -8.3290e-01   1.3343e+00
 -1.3349e+02   8.3528e+01  -7.0000e-01   1.1214e+00  -1.1216e+02   8.3838e+01  -8.2000e-01   1.3136e+00  -1.2495e+02   8.3567e+01  -7.4690e-01   1.1965e+00  -1.1007e+02   8.3896e+01  -8.3280e-01   1.3341e+00
 -1.3341e+02   8.3473e+01  -7.0000e-01   1.1214e+00  -1.1209e+02   8.3784e+01  -8.2000e-01   1.3136e+00  -1.2487e+02   8.3512e+01  -7.4680e-01   1.1964e+00  -1.1000e+02   8.3842e+01  -8.3280e-01   1.3341e+00
 -1.3333e+02   8.3418e+01  -6.9990e-01   1.1212e+00  -1.1203e+02   8.3730e+01  -8.2000e-01   1.3136e+00  -1.2480e+02   8.3457e+01  -7.4680e-01   1.1964e+00  -1.0994e+02   8.3788e+01  -8.3280e-01   1.3341e+00
 -1.3325e+02   8.3363e+01  -6.9990e-01   1.1212e+00  -1.1196e+02   8.3676e+01  -8.1990e-01   1.3135e+00  -1.2473e+02   8.3403e+01  -7.4670e-01   1.1962e+00  -1.0987e+02   8.3735e+01  -8.3270e-01   1.3340e+00
 -1.3317e+02   8.3308e+01  -6.9980e-01   1.1211e+00  -1.1189e+02   8.3622e+01  -8.1990e-01   1.3135e+00  -1.2465e+02   8.3348e+01  -7.4670e-01   1.1962e+00  -1.0981e+02   8.3681e+01  -8.3270e-01   1.3340e+00
 -1.3310e+02   8.3254e+01  -6.9980e-01   1.1211e+00  -1.1183e+02   8.3568e+01  -8.1980e-01   1.3133e+00  -1.2458e+02   8.3293e+01  -7.4660e-01   1.1961e+00  -1.0975e+02   8.3627e+01  -8.3260e-01   1.3338e+00
 -1.3302e+02   8.3199e+01  -6.9970e-01   1.1209e+00  -1.1176e+02   8.3514e+01  -8.1980e-01   1.3133e+00  -1.2450e+02   8.3238e+01  -7.4660e-01   1.1961e+00  -1.0968e+02   8.3573e+01  -8.3260e-01   1.3338e+00
 -1.3294e+02   8.3144e+01  -6.9970e-01   1.1209e+00  -1.1170e+02   8.3460e+01  -8.1970e-01   1.3132e+00  -1.2443e+02   8.3183e+01  -7.4650e-01   1.1959e+00  -1.0962e+02   8.3519e+01  -8.3260e-01   1.3338e+00
 -1.3286e+02   8.3089e+01  -6.9960e-01   1.1208e+00  -1.1163e+02   8.3406e+01  -8.1970e-01   1.3132e+00  -1.2436e+02   8.3129e+01  -7.4650e-01   1.1959e+00  -1.0955e+02   8.3465e+01  -8.3250e-01   1.3337e+00
 -1.3278e+02   8.3034e+01  -6.9960e-01   1.1208e+00  -1.1156e+02   8.3352e+01  -8.1970e-01   1.3132e+00  -1.2428e+02   8.3074e+01  -7.4640e-01   1.1957e+00  -1.0949e+02   8.3412e+01  -8.3250e-01   1.3337e+00
 -1.3270e+02   8.2979e+01  -6.9950e-01   1.1206e+00  -1.1150e+02   8.3298e+01  -8.1960e-01   1.3130e+00  -1.2421e+02   8.3019e+01  -7.4640e-01   1.1957e+00  -1.0942e+02   8.3358e+01  -8.3240e-01   1.3335e+00
 -1.3263e+02   8.2924e+01  -6.9950e-01   1.1206e+00  -1.1143e+02   8.3244e+01  -8.1960e-01   1.3130e+00  -1.2414e+02   8.2964e+01  -7.4630e-01   1.1956e+00  -1.0936e+02   8.3304e+01  -8.3240e-01   1.3335e+00
 -1.3255e+02   8.2870e+01  -6.9940e-01   1.1204e+00  -1.1137e+02   8.3190e+01  -8.1950e-01   1.3128e+00  -1.2406e+02   8.2909e+01  -7.4630e-01   1.1956e+00  -1.0929e+02   8.3250e+01  -8.3240e-01   1.3335e+00
 -1.3247e+02   8.2815e+01  -6.9940e-01   1.1204e+00  -1.1130e+02   8.3136e+01  -8.1950e-01   1.3128e+00  -1.2399e+02   8.2855e+01  -7.4620e-01   1.1954e+00  -1.0923e+02   8.3196e+01  -8.3230e-01   1.3333e+00
 -1.3239e+02   8.2760e+01  -6.9930e-01   1.1203e+00  -1.1123e+02   8.3082e+01  -8.1950e-01   1.3128e+00  -1.2392e+02   8.2800e+01  -7.4620e-01   1.1954e+00  -1.0916e+02   8.3142e+01  -8.3230e-01   1.3333e+00
 -1.3231e+02   8.2705e+01  -6.9920e-01   1.1201e+00  -1.1117e+02   8.3028e+01  -8.1940e-01   1.3127e+00  -1.2384e+02   8.2745e+01  -7.4610e-01   1.1953e+00  -1.0910e+02   8.3089e+01  -8.3220e-01   1.3332e+00
 -1.3223e+02   8.2650e+01  -6.9920e-01   1.1201e+00  -1.1110e+02   8.2974e+01  -8.1940e-01   1.3127e+00  -1.2377e+02   8.2690e+01  -7.4610e-01   1.1953e+00  -1.0903e+02   8.3035e+01  -8.3220e-01   1.3332e+00
 -1.3216e+02   8.2595e+01  -6.9910e-01   1.1200e+00  -1.1104e+02   8.2920e+01  -8.1930e-01   1.3125e+00  -1.2370e+02   8.2635e+01  -7.4600e-01   1.1951e+00  -1.0897e+02   8.2981e+01  -8.3210e-01   1.3330e+00
 -1.3208e+02   8.2540e+01  -6.9910e-01   1.1200e+00  -1.1097e+02   8.2866e+01  -8.1930e-01   1.3125e+00  -1.2362e+02   8.2581e+01  -7.4600e-01   1.1951e+00  -1.0890e+02   8.2927e+01  -8.3210e-01   1.3330e+00
 -1.3200e+02   8.2486e+01  -6.9900e-01   1.1198e+00  -1.1091e+02   8.2812e+01  -8.1930e-01   1.3125e+00  -1.2355e+02   8.2526e+01  -7.4590e-01   1.1949e+00  -1.0884e+02   8.2873e+01  -8.3210e-01   1.3330e+00
 -1.3192e+02   8.2431e+01  -6.9900e-01   1.1198e+00  -1.1084e+02   8.2758e+01  -8.1920e-01   1.3124e+00  -1.2348e+02   8.2471e+01  -7.4590e-01   1.1949e+00  -1.0878e+02   8.2820e+01  -8.3200e-01   1.3329e+00
 -1.3184e+02   8.2376e+01  -6.9890e-01   1.1196e+00  -1.1077e+02   8.2704e+01  -8.1920e-01   1.3124e+00  -1.2340e+02   8.2416e+01  -7.4580e-01   1.1948e+00  -1.0871e+02   8.2766e+01  -8.3200e-01   1.3329e+00
 -1.3176e+02   8.2321e+01  -6.9890e-01   1.1196e+00  -1.1071e+02   8.2650e+01  -8.1910e-01   1.3122e+00  -1.2333e+02   8.2362e+01  -7.4580e-01   1.1948e+00  -1.0865e+02   8.2712e+01  -8.3190e-01   1.3327e+00
 -1.3168e+02   8.2266e+01  -6.9880e-01   1.1195e+00  -1.1064e+02   8.2596e+01  -8.1910e-01   1.3122e+00  -1.2326e+02   8.2307e+01  -7.4570e-01   1.1946e+00  -1.0858e+02   8.2658e+01  -8.3190e-01   1.3327e+00
 -1.3161e+02   8.2212e+01  -6.9880e-01   1.1195e+00  -1.1058e+02   8.2542e+01  -8.1900e-01   1.3120e+00  -1.2318e+02   8.2252e+01  -7.4570e-01   1.1946e+00  -1.0852e+02   8.2604e+01  -8.3190e-01   1.3327e+00
 -1.3153e+02   8.2157e+01  -6.9870e-01   1.1193e+00  -1.1051e+02   8.2488e+01  -8.1900e-01   1.3120e+00  -1.2311e+02   8.2197e+01  -7.4560e-01   1.1945e+00  -1.0845e+02   8.2551e+01  -8.3180e-01   1.3325e+00
 -1.3145e+02   8.2102e+01  -6.9870e-01   1.1193e+00  -1.1044e+02   8.2434e+01  -8.1900e-01   1.3120e+00  -1.2304e+02   8.2143e+01  -7.4560e-01   1.1945e+00  -1.0839e+02   8.2497e+01  -8.3180e-01   1.3325e+00
 -1.3137e+02   8.2047e+01  -6.9860e-01   1.1192e+00  -1.1038e+02   8.2380e+01  -8.1890e-01   1.3119e+00  -1.2296e+02   8.2088e+01  -7.4550e-01   1.1943e+00  -1.0832e+02   8.2443e+01  -8.3170e-01   1.3324e+00
 -1.3129e+02   8.1992e+01  -6.9860e-01   1.1192e+00  -1.1031e+02   8.2326e+01  -8.1890e-01   1.3119e+00  -1.2289e+02   8.2033e+01  -7.4550e-01   1.1943e+00  -1.0826e+02   8.2389e+01  -8.3170e-01   1.3324e+00
 -1.3121e+02   8.1938e+01  -6.9850e-01   1.1190e+00  -1.1025e+02   8.2272e+01  -8.1880e-01   1.3117e+00  -1.2282e+02   8.1979e+01  -7.4540e-01   1.1941e+00  -1.0819e+02   8.2335e+01  -8.3170e-01   1.3324e+00
 -1.3114e+02   8.1883e+01  -6.9850e-01   1.1190e+00  -1.1018e+02   8.2218e+01  -8.1880e-01   1.3117e+00  -1.2274e+02   8.1924e+01  -7.4540e-01   1.1941e+00  -1.0813e+02   8.2282e+01  -8.3160e-01   1.3322e+00
 -1.3106e+02   8.1828e+01  -6.9840e-01   1.1188e+00  -1.1011e+02   8.2164e+01  -8.1880e-01   1.3117e+00  -1.2267e+02   8.1869e+01  -7.4530e-01   1.1940e+00  -1.0806e+02   8.2228e+01  -8.3160e-01   1.3322e+00
 -1.3098e+02   8.1773e+01  -6.9840e-01   1.1188e+00  -1.1005e+02   8.2111e+01  -8.1870e-01   1.3116e+00  -1.2260e+02   8.1814e+01  -7.4530e-01   1.1940e+00  -1.0800e+02   8.2174e+01  -8.3150e-01   1.3321e+00
 -1.3090e+02   8.1718e+01  -6.9830e-01   1.1187e+00  -1.0998e+02   8.2057e+01  -8.1870e-01   1.3116e+00  -1.2252e+02   8.1760e+01  -7.4520e-01   1.1938e+00  -1.0793e+02   8.2120e+01  -8.3150e-01   1.3321e+00
 -1.3082e+02   8.1664e+01  -6.9830e-01   1.1187e+00  -1.0992e+02   8.2003e+01  -8.1860e-01   1.3114e+00  -1.2245e+02   8.1705e+01  -7.4520e-01   1.1938e+00  -1.0787e+02   8.2066e+01  -8.3150e-01   1.3321e+00
 -1.3074e+02   8.1609e+01  -6.9820e-01   1.1185e+00  -1.0985e+02   8.1949e+01  -8.1860e-01   1.3114e+00  -1.2238e+02   8.1650e+01  -7.4510e-01   1.1937e+00  -1.0781e+02   8.2013e+01  -8.3140e-01   1.3319e+00
 -1.3066e+02   8.1554e+01  -6.9820e-01   1.1185e+00  -1.0978e+02   8.1895e+01  -8.1850e-01   1.3112e+00  -1.2230e+02   8.1596e+01  -7.4510e-01   1.1937e+00  -1.0774e+02   8.1959e+01  -8.3140e-01   1.3319e+00
 -1.3059e+02   8.1499e+01  -6.9810e-01   1.1184e+00  -1.0972e+02   8.1841e+01  -8.1850e-01   1.3112e+00  -1.2223e+02   8.1541e+01  -7.4500e-01   1.1935e+00  -1.0768e+02   8.1905e+01  -8.3130e-01   1.3317e+00
 -1.3051e+02   8.1445e+01  -6.9810e-01   1.1184e+00  -1.0965e+02   8.1787e+01  -8.1850e-01   1.3112e+00  -1.2216e+02   8.1486e+01  -7.4500e-01   1.1935e+00  -1.0761e+02   8.1851e+01  -8.3130e-01   1.3317e+00
 -1.3043e+02   8.1390e+01  -6.9800e-01   1.1182e+00  -1.0959e+02   8.1733e+01  -8.1840e-01   1.3111e+00  -1.2208e+02   8.1431e+01  -7.4490e-01   1.1933e+00  -1.0755e+02   8.1798e+01  -8.3130e-01   1.3317e+00
 -1.3035e+02   8.1335e+01  -6.9800e-01   1.1182e+00  -1.0952e+02   8.1679e+01  -8.1840e-01   1.3111e+00  -1.2201e+02   8.1377e+01  -7.4490e-01   1.1933e+00  -1.0748e+02   8.1744e+01  -8.3120e-01   1.3316e+00
 -1.3027e+02   8.1280e+01  -6.9790e-01   1.1180e+00  -1.0946e+02   8.1625e+01  -8.1830e-01   1.3109e+00  -1.2194e+02   8.1322e+01  -7.4480e-01   1.1932e+00  -1.0742e+02   8.1690e+01  -8.3120e-01   1.3316e+00
 -1.3019e+02   8.1226e+01  -6.9790e-01   1.1180e+00  -1.0939e+02   8.1571e+01  -8.1830e-01   1.3109e+00  -1.2186e+02   8.1267e+01  -7.4480e-01   1.1932e+00  -1.0735e+02   8.1636e+01  -8.3110e-01   1.3314e+00
 -1.3012e+02   8.1171e+01  -6.9780e-01   1.1179e+00  -1.0932e+02   8.1517e+01  -8.1820e-01   1.3108e+00  -1.2179e+02   8.1213e+01  -7.4470e-01   1.1930e+00  -1.0729e+02   8.1583e+01  -8.3110e-01   1.3314e+00
 -1.3004e+02   8.1116e+01  -6.9780e-01   1.1179e+00  -1.0926e+02   8.1463e+01  -8.1820e-01   1.3108e+00  -1.2172e+02   8.1158e+01  -7.4470e-01   1.1930e+00  -1.0722e+02   8.1529e+01  -8.3100e-01   1.3313e+00
 -1.2996e+02   8.1062e+01  -6.9770e-01   1.1177e+00  -1.0919e+02   8.1409e+01  -8.1820e-01   1.3108e+00  -1.2164e+02   8.1103e+01  -7.4460e-01   1.1928e+00  -1.0716e+02   8.1475e+01  -8.3100e-01   1.3313e+00
 -1.2988e+02   8.1007e+01  -6.9760e-01   1.1176e+00  -1.0913e+02   8.1355e+01  -8.1810e-01   1.3106e+00  -1.2157e+02   8.1049e+01  -7.4460e-01   1.1928e+00  -1.0709e+02   8.1421e+01  -8.3100e-01   1.3313e+00
 -1.2980e+02   8.0952e+01  -6.9760e-01   1.1176e+00  -1.0906e+02   8.1302e+01  -8.1810e-01   1.3106e+00  -1.2149e+02   8.0994e+01  -7.4450e-01   1.1927e+00  -1.0703e+02   8.1368e+01  -8.3090e-01   1.3311e+00
 -1.2972e+02   8.0897e+01  -6.9750e-01   1.1174e+00  -1.0899e+02   8.1248e+01  -8.1800e-01   1.3104e+00  -1.2142e+02   8.0939e+01  -7.4450e-01   1.1927e+00  -1.0696e+02   8.1314e+01  -8.3090e-01   1.3311e+00
 -1.2965e+02   8.0843e+01  -6.9750e-01   1.1174e+00  -1.0893e+02   8.1194e+01  -8.1800e-01   1.3104e+00  -1.2135e+02   8.0885e+01  -7.4440e-01   1.1925e+00  -1.0690e+02   8.1260e+01  -8.3080e-01   1.3309e+00
 -1.2957e+02   8.0788e+01  -6.9740e-01   1.1172e+00  -1.0886e+02   8.1140e+01  -8.1800e-01   1.3104e+00  -1.2127e+02   8.0830e+01  -7.4440e-01   1.1925e+00  -1.0684e+02   8.1206e+01  -8.3080e-01   1.3309e+00
 -1.2949e+02   8.0733e+01  -6.9740e-01   1.1172e+00  -1.0880e+02   8.1086e+01  -8.1790e-01   1.3103e+00  -1.2120e+02   8.0776e+01  -7.4430e-01   1.1924e+00  -1.0677e+02   8.1153e+01  -8.3080e-01   1.3309e+00
 -1.2941e+02   8.0679e+01  -6.9730e-01   1.1171e+00  -1.0873e+02   8.1032e+01  -8.1790e-01   1.3103e+00  -1.2113e+02   8.0721e+01  -7.4430e-01   1.1924e+00  -1.0671e+02   8.1099e+01  -8.3070e-01   1.3308e+00
 -1.2933e+02   8.0624e+01  -6.9730e-01   1.1171e+00  -1.0866e+02   8.0978e+01  -8.1780e-01   1.3101e+00  -1.2105e+02   8.0666e+01  -7.4420e-01   1.1922e+00  -1.0664e+02   8.1045e+01  -8.3070e-01   1.3308e+00
 -1.2925e+02   8.0569e+01  -6.9720e-01   1.1169e+00  -1.0860e+02   8.0924e+01  -8.1780e-01   1.3101e+00  -1.2098e+02   8.0612e+01  -7.4420e-01   1.1922e+00  -1.0658e+02   8.0992e+01  -8.3060e-01   1.3306e+00
 -1.2917e+02   8.0514e+01  -6.9720e-01   1.1169e+00  -1.0853e+02   8.0870e+01  -8.1770e-01   1.3100e+00  -1.2091e+02   8.0557e+01  -7.4410e-01   1.1920e+00  -1.0651e+02   8.0938e+01  -8.3060e-01   1.3306e+00
 -1.2910e+02   8.0460e+01  -6.9710e-01   1.1168e+00  -1.0847e+02   8.0816e+01  -8.1770e-01   1.3100e+00  -1.2083e+02   8.0502e+01  -7.4410e-01   1.1920e+00  -1.0645e+02   8.0884e+01  -8.3060e-01   1.3306e+00
 -1.2902e+02   8.0405e+01  -6.9710e-01   1.1168e+00  -1.0840e+02   8.0763e+01  -8.1770e-01   1.3100e+00  -1.2076e+02   8.0448e+01  -7.4400e-01   1.1919e+00  -1.0638e+02   8.0830e+01  -8.3050e-01   1.3305e+00
 -1.2894e+02   8.0350e+01  -6.9700e-01   1.1166e+00  -1.0834e+02   8.0709e+01  -8.1760e-01   1.3098e+00  -1.2069e+02   8.0393e+01  -7.4400e-01   1.1919e+00  -1.0632e+02   8.0777e+01  -8.3050e-01   1.3305e+00
 -1.2886e+02   8.0296e+01  -6.9700e-01   1.1166e+00  -1.0827e+02   8.0655e+01  -8.1760e-01   1.3098e+00  -1.2061e+02   8.0338e+01  -7.4390e-01   1.1917e+00  -1.0625e+02   8.0723e+01  -8.3040e-01   1.3303e+00
 -1.2878e+02   8.0241e+01  -6.9690e-01   1.1164e+00  -1.0820e+02   8.0601e+01  -8.1750e-01   1.3096e+00  -1.2054e+02   8.0284e+01  -7.4390e-01   1.1917e+00  -1.0619e+02   8.0669e+01  -8.3040e-01   1.3303e+00
 -1.2870e+02   8.0186e+01  -6.9690e-01   1.1164e+00  -1.0814e+02   8.0547e+01  -8.1750e-01   1.3096e+00  -1.2047e+02   8.0229e+01  -7.4380e-01   1.1916e+00  -1.0612e+02   8.0616e+01  -8.3030e-01   1.3301e+00
 -1.2863e+02   8.0132e+01  -6.9680e-01   1.1163e+00  -1.0807e+02   8.0493e+01  -8.1740e-01   1.3095e+00  -1.2039e+02   8.0175e+01  -7.4380e-01   1.1916e+00  -1.0606e+02   8.0562e+01  -8.3030e-01   1.3301e+00
 -1.2855e+02   8.0077e+01  -6.9680e-01   1.1163e+00  -1.0801e+02   8.0439e+01  -8.1740e-01   1.3095e+00  -1.2032e+02   8.0120e+01  -7.4370e-01   1.1914e+00  -1.0599e+02   8.0508e+01  -8.3030e-01   1.3301e+00
 -1.2847e+02   8.0023e+01  -6.9670e-01   1.1161e+00  -1.0794e+02   8.0386e+01  -8.1740e-01   1.3095e+00  -1.2025e+02   8.0065e+01  -7.4370e-01   1.1914e+00  -1.0593e+02   8.0455e+01  -8.3020e-01   1.3300e+00
 -1.2839e+02   7.9968e+01  -6.9670e-01   1.1161e+00  -1.0787e+02   8.0332e+01  -8.1730e-01   1.3093e+00  -1.2017e+02   8.0011e+01  -7.4360e-01   1.1912e+00  -1.0587e+02   8.0401e+01  -8.3020e-01   1.3300e+00
 -1.2831e+02   7.9913e+01  -6.9660e-01   1.1160e+00  -1.0781e+02   8.0278e+01  -8.1730e-01   1.3093e+00  -1.2010e+02   7.9956e+01  -7.4360e-01   1.1912e+00  -1.0580e+02   8.0347e+01  -8.3010e-01   1.3298e+00
 -1.2823e+02   7.9859e+01  -6.9650e-01   1.1158e+00  -1.0774e+02   8.0224e+01  -8.1720e-01   1.3092e+00  -1.2003e+02   7.9902e+01  -7.4350e-01   1.1911e+00  -1.0574e+02   8.0293e+01  -8.3010e-01   1.3298e+00
 -1.2816e+02   7.9804e+01  -6.9650e-01   1.1158e+00  -1.0768e+02   8.0170e+01  -8.1720e-01   1.3092e+00  -1.1995e+02   7.9847e+01  -7.4350e-01   1.1911e+00  -1.0567e+02   8.0240e+01  -8.3010e-01   1.3298e+00
 -1.2808e+02   7.9749e+01  -6.9640e-01   1.1156e+00  -1.0761e+02   8.0116e+01  -8.1710e-01   1.3090e+00  -1.1988e+02   7.9793e+01  -7.4340e-01   1.1909e+00  -1.0561e+02   8.0186e+01  -8.3000e-01   1.3297e+00
 -1.2800e+02   7.9695e+01  -6.9640e-01   1.1156e+00  -1.0754e+02   8.0062e+01  -8.1710e-01   1.3090e+00  -1.1981e+02   7.9738e+01  -7.4340e-01   1.1909e+00  -1.0554e+02   8.0132e+01  -8.3000e-01   1.3297e+00
 -1.2792e+02   7.9640e+01  -6.9630e-01   1.1155e+00  -1.0748e+02   8.0009e+01  -8.1710e-01   1.3090e+00  -1.1973e+02   7.9683e+01  -7.4330e-01   1.1908e+00  -1.0548e+02   8.0079e+01  -8.2990e-01   1.3295e+00
 -1.2784e+02   7.9586e+01  -6.9630e-01   1.1155e+00  -1.0741e+02   7.9955e+01  -8.1700e-01   1.3088e+00  -1.1966e+02   7.9629e+01  -7.4330e-01   1.1908e+00  -1.0541e+02   8.0025e+01  -8.2990e-01   1.3295e+00
 -1.2776e+02   7.9531e+01  -6.9620e-01   1.1153e+00  -1.0735e+02   7.9901e+01  -8.1700e-01   1.3088e+00  -1.1959e+02   7.9574e+01  -7.4320e-01   1.1906e+00  -1.0535e+02   7.9971e+01  -8.2980e-01   1.3293e+00
 -1.2768e+02   7.9476e+01  -6.9620e-01   1.1153e+00  -1.0728e+02   7.9847e+01  -8.1690e-01   1.3087e+00  -1.1951e+02   7.9520e+01  -7.4320e-01   1.1906e+00  -1.0528e+02   7.9918e+01  -8.2980e-01   1.3293e+00
 -1.2761e+02   7.9422e+01  -6.9610e-01   1.1152e+00  -1.0721e+02   7.9793e+01  -8.1690e-01   1.3087e+00  -1.1944e+02   7.9465e+01  -7.4310e-01   1.1904e+00  -1.0522e+02   7.9864e+01  -8.2980e-01   1.3293e+00
 -1.2753e+02   7.9367e+01  -6.9610e-01   1.1152e+00  -1.0715e+02   7.9739e+01  -8.1680e-01   1.3085e+00  -1.1937e+02   7.9411e+01  -7.4310e-01   1.1904e+00  -1.0515e+02   7.9810e+01  -8.2970e-01   1.3292e+00
 -1.2745e+02   7.9313e+01  -6.9600e-01   1.1150e+00  -1.0708e+02   7.9686e+01  -8.1680e-01   1.3085e+00  -1.1929e+02   7.9356e+01  -7.4300e-01   1.1903e+00  -1.0509e+02   7.9757e+01  -8.2970e-01   1.3292e+00
 -1.2737e+02   7.9258e+01  -6.9600e-01   1.1150e+00  -1.0702e+02   7.9632e+01  -8.1680e-01   1.3085e+00  -1.1922e+02   7.9302e+01  -7.4300e-01   1.1903e+00  -1.0502e+02   7.9703e+01  -8.2960e-01   1.3290e+00
 -1.2729e+02   7.9203e+01  -6.9590e-01   1.1148e+00  -1.0695e+02   7.9578e+01  -8.1670e-01   1.3084e+00  -1.1915e+02   7.9247e+01  -7.4290e-01   1.1901e+00  -1.0496e+02   7.9649e+01  -8.2960e-01   1.3290e+00
 -1.2721e+02   7.9149e+01  -6.9590e-01   1.1148e+00  -1.0689e+02   7.9524e+01  -8.1670e-01   1.3084e+00  -1.1907e+02   7.9192e+01  -7.4290e-01   1.1901e+00  -1.0490e+02   7.9596e+01  -8.2960e-01   1.3290e+00
 -1.2714e+02   7.9094e+01  -6.9580e-01   1.1147e+00  -1.0682e+02   7.9470e+01  -8.1660e-01   1.3082e+00  -1.1900e+02   7.9138e+01  -7.4280e-01   1.1900e+00  -1.0483e+02   7.9542e+01  -8.2950e-01   1.3289e+00
 -1.2706e+02   7.9040e+01  -6.9570e-01   1.1145e+00  -1.0675e+02   7.9416e+01  -8.1660e-01   1.3082e+00  -1.1893e+02   7.9083e+01  -7.4280e-01   1.1900e+00  -1.0477e+02   7.9489e+01  -8.2950e-01   1.3289e+00
 -1.2698e+02   7.8985e+01  -6.9570e-01   1.1145e+00  -1.0669e+02   7.9363e+01  -8.1650e-01   1.3080e+00  -1.1885e+02   7.9029e+01  -7.4270e-01   1.1898e+00  -1.0470e+02   7.9435e+01  -8.2940e-01   1.3287e+00
 -1.2690e+02   7.8931e+01  -6.9560e-01   1.1144e+00  -1.0662e+02   7.9309e+01  -8.1650e-01   1.3080e+00  -1.1878e+02   7.8974e+01  -7.4270e-01   1.1898e+00  -1.0464e+02   7.9381e+01  -8.2940e-01   1.3287e+00
 -1.2682e+02   7.8876e+01  -6.9560e-01   1.1144e+00  -1.0656e+02   7.9255e+01  -8.1650e-01   1.3080e+00  -1.1871e+02   7.8920e+01  -7.4260e-01   1.1896e+00  -1.0457e+02   7.9328e+01  -8.2930e-01   1.3285e+00
 -1.2674e+02   7.8821e+01  -6.9550e-01   1.1142e+00  -1.0649e+02   7.9201e+01  -8.1640e-01   1.3079e+00  -1.1863e+02   7.8865e+01  -7.4260e-01   1.1896e+00  -1.0451e+02   7.9274e+01  -8.2930e-01   1.3285e+00
 -1.2667e+02   7.8767e+01  -6.9550e-01   1.1142e+00  -1.0642e+02   7.9147e+01  -8.1640e-01   1.3079e+00  -1.1856e+02   7.8811e+01  -7.4250e-01   1.1895e+00  -1.0444e+02   7.9220e+01  -8.2930e-01   1.3285e+00
 -1.2659e+02   7.8712e+01  -6.9540e-01   1.1140e+00  -1.0636e+02   7.9094e+01  -8.1630e-01   1.3077e+00  -1.1849e+02   7.8756e+01  -7.4250e-01   1.1895e+00  -1.0438e+02   7.9167e+01  -8.2920e-01   1.3284e+00
 -1.2651e+02   7.8658e+01  -6.9540e-01   1.1140e+00  -1.0629e+02   7.9040e+01  -8.1630e-01   1.3077e+00  -1.1841e+02   7.8702e+01  -7.4240e-01   1.1893e+00  -1.0431e+02   7.9113e+01  -8.2920e-01   1.3284e+00
 -1.2643e+02   7.8603e+01  -6.9530e-01   1.1139e+00  -1.0623e+02   7.8986e+01  -8.1620e-01   1.3076e+00  -1.1834e+02   7.8647e+01  -7.4240e-01   1.1893e+00  -1.0425e+02   7.9060e+01  -8.2910e-01   1.3282e+00
 -1.2635e+02   7.8549e+01  -6.9530e-01   1.1139e+00  -1.0616e+02   7.8932e+01  -8.1620e-01   1.3076e+00  -1.1826e+02   7.8593e+01  -7.4230e-01   1.1892e+00  -1.0418e+02   7.9006e+01  -8.2910e-01   1.3282e+00
 -1.2627e+02   7.8494e+01  -6.9520e-01   1.1137e+00  -1.0609e+02   7.8878e+01  -8.1620e-01   1.3076e+00  -1.1819e+02   7.8538e+01  -7.4230e-01   1.1892e+00  -1.0412e+02   7.8952e+01  -8.2900e-01   1.3281e+00
 -1.2619e+02   7.8440e+01  -6.9520e-01   1.1137e+00  -1.0603e+02   7.8825e+01  -8.1610e-01   1.3074e+00  -1.1812e+02   7.8484e+01  -7.4220e-01   1.1890e+00  -1.0405e+02   7.8899e+01  -8.2900e-01   1.3281e+00
 -1.2612e+02   7.8385e+01  -6.9510e-01   1.1136e+00  -1.0596e+02   7.8771e+01  -8.1610e-01   1.3074e+00  -1.1804e+02   7.8429e+01  -7.4220e-01   1.1890e+00  -1.0399e+02   7.8845e+01  -8.2900e-01   1.3281e+00
 -1.2604e+02   7.8331e+01  -6.9510e-01   1.1136e+00  -1.0590e+02   7.8717e+01  -8.1600e-01   1.3072e+00  -1.1797e+02   7.8375e+01  -7.4210e-01   1.1888e+00  -1.0393e+02   7.8791e+01  -8.2890e-01   1.3279e+00
 -1.2596e+02   7.8276e+01  -6.9500e-01   1.1134e+00  -1.0583e+02   7.8663e+01  -8.1600e-01   1.3072e+00  -1.1790e+02   7.8320e+01  -7.4200e-01   1.1887e+00  -1.0386e+02   7.8738e+01  -8.2890e-01   1.3279e+00
 -1.2588e+02   7.8222e+01  -6.9490e-01   1.1132e+00  -1.0577e+02   7.8610e+01  -8.1590e-01   1.3071e+00  -1.1782e+02   7.8266e+01  -7.4200e-01   1.1887e+00  -1.0380e+02   7.8684e+01  -8.2880e-01   1.3277e+00
 -1.2580e+02   7.8167e+01  -6.9490e-01   1.1132e+00  -1.0570e+02   7.8556e+01  -8.1590e-01   1.3071e+00  -1.1775e+02   7.8211e+01  -7.4190e-01   1.1885e+00  -1.0373e+02   7.8631e+01  -8.2880e-01   1.3277e+00
 -1.2572e+02   7.8113e+01  -6.9480e-01   1.1131e+00  -1.0563e+02   7.8502e+01  -8.1580e-01   1.3069e+00  -1.1768e+02   7.8157e+01  -7.4190e-01   1.1885e+00  -1.0367e+02   7.8577e+01  -8.2880e-01   1.3277e+00
 -1.2565e+02   7.8058e+01  -6.9480e-01   1.1131e+00  -1.0557e+02   7.8448e+01  -8.1580e-01   1.3069e+00  -1.1760e+02   7.8102e+01  -7.4180e-01   1.1884e+00  -1.0360e+02   7.8523e+01  -8.2870e-01   1.3276e+00
 -1.2557e+02   7.8004e+01  -6.9470e-01   1.1129e+00  -1.0550e+02   7.8395e+01  -8.1580e-01   1.3069e+00  -1.1753e+02   7.8048e+01  -7.4180e-01   1.1884e+00  -1.0354e+02   7.8470e+01  -8.2870e-01   1.3276e+00
 -1.2549e+02   7.7949e+01  -6.9470e-01   1.1129e+00  -1.0544e+02   7.8341e+01  -8.1570e-01   1.3068e+00  -1.1746e+02   7.7994e+01  -7.4170e-01   1.1882e+00  -1.0347e+02   7.8416e+01  -8.2860e-01   1.3274e+00
 -1.2541e+02   7.7895e+01  -6.9460e-01   1.1127e+00  -1.0537e+02   7.8287e+01  -8.1570e-01   1.3068e+00  -1.1738e+02   7.7939e+01  -7.4170e-01   1.1882e+00  -1.0341e+02   7.8363e+01  -8.2860e-01   1.3274e+00
 -1.2533e+02   7.7840e+01  -6.9460e-01   1.1127e+00  -1.0530e+02   7.8233e+01  -8.1560e-01   1.3066e+00  -1.1731e+02   7.7885e+01  -7.4160e-01   1.1880e+00  -1.0334e+02   7.8309e+01  -8.2850e-01   1.3273e+00
 -1.2525e+02   7.7786e+01  -6.9450e-01   1.1126e+00  -1.0524e+02   7.8180e+01  -8.1560e-01   1.3066e+00  -1.1724e+02   7.7830e+01  -7.4160e-01   1.1880e+00  -1.0328e+02   7.8256e+01  -8.2850e-01   1.3273e+00
 -1.2517e+02   7.7731e+01  -6.9450e-01   1.1126e+00  -1.0517e+02   7.8126e+01  -8.1550e-01   1.3064e+00  -1.1716e+02   7.7776e+01  -7.4150e-01   1.1879e+00  -1.0321e+02   7.8202e+01  -8.2850e-01   1.3273e+00
 -1.2510e+02   7.7677e+01  -6.9440e-01   1.1124e+00  -1.0511e+02   7.8072e+01  -8.1550e-01   1.3064e+00  -1.1709e+02   7.7721e+01  -7.4150e-01   1.1879e+00  -1.0315e+02   7.8148e+01  -8.2840e-01   1.3271e+00
 -1.2502e+02   7.7622e+01  -6.9440e-01   1.1124e+00  -1.0504e+02   7.8018e+01  -8.1550e-01   1.3064e+00  -1.1702e+02   7.7667e+01  -7.4140e-01   1.1877e+00  -1.0308e+02   7.8095e+01  -8.2840e-01   1.3271e+00
 -1.2494e+02   7.7568e+01  -6.9430e-01   1.1123e+00  -1.0497e+02   7.7965e+01  -8.1540e-01   1.3063e+00  -1.1694e+02   7.7613e+01  -7.4140e-01   1.1877e+00  -1.0302e+02   7.8041e+01  -8.2830e-01   1.3269e+00
 -1.2486e+02   7.7513e+01  -6.9420e-01   1.1121e+00  -1.0491e+02   7.7911e+01  -8.1540e-01   1.3063e+00  -1.1687e+02   7.7558e+01  -7.4130e-01   1.1876e+00  -1.0296e+02   7.7988e+01  -8.2830e-01   1.3269e+00
 -1.2478e+02   7.7459e+01  -6.9420e-01   1.1121e+00  -1.0484e+02   7.7857e+01  -8.1530e-01   1.3061e+00  -1.1680e+02   7.7504e+01  -7.4130e-01   1.1876e+00  -1.0289e+02   7.7934e+01  -8.2820e-01   1.3268e+00
 -1.2470e+02   7.7405e+01  -6.9410e-01   1.1119e+00  -1.0478e+02   7.7803e+01  -8.1530e-01   1.3061e+00  -1.1672e+02   7.7449e+01  -7.4120e-01   1.1874e+00  -1.0283e+02   7.7881e+01  -8.2820e-01   1.3268e+00
 -1.2463e+02   7.7350e+01  -6.9410e-01   1.1119e+00  -1.0471e+02   7.7750e+01  -8.1520e-01   1.3060e+00  -1.1665e+02   7.7395e+01  -7.4120e-01   1.1874e+00  -1.0276e+02   7.7827e+01  -8.2820e-01   1.3268e+00
 -1.2455e+02   7.7296e+01  -6.9400e-01   1.1118e+00  -1.0464e+02   7.7696e+01  -8.1520e-01   1.3060e+00  -1.1658e+02   7.7340e+01  -7.4110e-01   1.1872e+00  -1.0270e+02   7.7773e+01  -8.2810e-01   1.3266e+00
 -1.2447e+02   7.7241e+01  -6.9400e-01   1.1118e+00  -1.0458e+02   7.7642e+01  -8.1510e-01   1.3058e+00  -1.1650e+02   7.7286e+01  -7.4110e-01   1.1872e+00  -1.0263e+02   7.7720e+01  -8.2810e-01   1.3266e+00
 -1.2439e+02   7.7187e+01  -6.9390e-01   1.1116e+00  -1.0451e+02   7.7589e+01  -8.1510e-01   1.3058e+00  -1.1643e+02   7.7232e+01  -7.4100e-01   1.1871e+00  -1.0257e+02   7.7666e+01  -8.2800e-01   1.3265e+00
 -1.2431e+02   7.7132e+01  -6.9390e-01   1.1116e+00  -1.0445e+02   7.7535e+01  -8.1510e-01   1.3058e+00  -1.1636e+02   7.7177e+01  -7.4100e-01   1.1871e+00  -1.0250e+02   7.7613e+01  -8.2800e-01   1.3265e+00
 -1.2423e+02   7.7078e+01  -6.9380e-01   1.1115e+00  -1.0438e+02   7.7481e+01  -8.1500e-01   1.3056e+00  -1.1628e+02   7.7123e+01  -7.4090e-01   1.1869e+00  -1.0244e+02   7.7559e+01  -8.2790e-01   1.3263e+00
 -1.2416e+02   7.7024e+01  -6.9380e-01   1.1115e+00  -1.0432e+02   7.7427e+01  -8.1500e-01   1.3056e+00  -1.1621e+02   7.7068e+01  -7.4080e-01   1.1868e+00  -1.0237e+02   7.7506e+01  -8.2790e-01   1.3263e+00
 -1.2408e+02   7.6969e+01  -6.9370e-01   1.1113e+00  -1.0425e+02   7.7374e+01  -8.1490e-01   1.3055e+00  -1.1614e+02   7.7014e+01  -7.4080e-01   1.1868e+00  -1.0231e+02   7.7452e+01  -8.2790e-01   1.3263e+00
 -1.2400e+02   7.6915e+01  -6.9360e-01   1.1111e+00  -1.0418e+02   7.7320e+01  -8.1490e-01   1.3055e+00  -1.1606e+02   7.6960e+01  -7.4070e-01   1.1866e+00  -1.0224e+02   7.7399e+01  -8.2780e-01   1.3261e+00
 -1.2392e+02   7.6860e+01  -6.9360e-01   1.1111e+00  -1.0412e+02   7.7266e+01  -8.1480e-01   1.3053e+00  -1.1599e+02   7.6905e+01  -7.4070e-01   1.1866e+00  -1.0218e+02   7.7345e+01  -8.2780e-01   1.3261e+00
 -1.2384e+02   7.6806e+01  -6.9350e-01   1.1110e+00  -1.0405e+02   7.7213e+01  -8.1480e-01   1.3053e+00  -1.1592e+02   7.6851e+01  -7.4060e-01   1.1864e+00  -1.0211e+02   7.7292e+01  -8.2770e-01   1.3260e+00
 -1.2376e+02   7.6752e+01  -6.9350e-01   1.1110e+00  -1.0399e+02   7.7159e+01  -8.1470e-01   1.3051e+00  -1.1584e+02   7.6797e+01  -7.4060e-01   1.1864e+00  -1.0205e+02   7.7238e+01  -8.2770e-01   1.3260e+00
 -1.2368e+02   7.6697e+01  -6.9340e-01   1.1108e+00  -1.0392e+02   7.7105e+01  -8.1470e-01   1.3051e+00  -1.1577e+02   7.6742e+01  -7.4050e-01   1.1863e+00  -1.0199e+02   7.7184e+01  -8.2760e-01   1.3258e+00
 -1.2361e+02   7.6643e+01  -6.9340e-01   1.1108e+00  -1.0385e+02   7.7052e+01  -8.1470e-01   1.3051e+00  -1.1570e+02   7.6688e+01  -7.4050e-01   1.1863e+00  -1.0192e+02   7.7131e+01  -8.2760e-01   1.3258e+00
 -1.2353e+02   7.6588e+01  -6.9330e-01   1.1107e+00  -1.0379e+02   7.6998e+01  -8.1460e-01   1.3050e+00  -1.1562e+02   7.6633e+01  -7.4040e-01   1.1861e+00  -1.0186e+02   7.7077e+01  -8.2760e-01   1.3258e+00
 -1.2345e+02   7.6534e+01  -6.9330e-01   1.1107e+00  -1.0372e+02   7.6944e+01  -8.1460e-01   1.3050e+00  -1.1555e+02   7.6579e+01  -7.4040e-01   1.1861e+00  -1.0179e+02   7.7024e+01  -8.2750e-01   1.3257e+00
 -1.2337e+02   7.6480e+01  -6.9320e-01   1.1105e+00  -1.0366e+02   7.6891e+01  -8.1450e-01   1.3048e+00  -1.1548e+02   7.6525e+01  -7.4030e-01   1.1860e+00  -1.0173e+02   7.6970e+01  -8.2750e-01   1.3257e+00
 -1.2329e+02   7.6425e+01  -6.9320e-01   1.1105e+00  -1.0359e+02   7.6837e+01  -8.1450e-01   1.3048e+00  -1.1540e+02   7.6470e+01  -7.4030e-01   1.1860e+00  -1.0166e+02   7.6917e+01  -8.2740e-01   1.3255e+00
 -1.2321e+02   7.6371e+01  -6.9310e-01   1.1103e+00  -1.0352e+02   7.6783e+01  -8.1440e-01   1.3047e+00  -1.1533e+02   7.6416e+01  -7.4020e-01   1.1858e+00  -1.0160e+02   7.6863e+01  -8.2740e-01   1.3255e+00
 -1.2314e+02   7.6317e+01  -6.9300e-01   1.1102e+00  -1.0346e+02   7.6730e+01  -8.1440e-01   1.3047e+00  -1.1526e+02   7.6362e+01  -7.4020e-01   1.1858e+00  -1.0153e+02   7.6810e+01  -8.2730e-01   1.3253e+00
 -1.2306e+02   7.6262e+01  -6.9300e-01   1.1102e+00  -1.0339e+02   7.6676e+01  -8.1430e-01   1.3045e+00  -1.1518e+02   7.6307e+01  -7.4010e-01   1.1856e+00  -1.0147e+02   7.6756e+01  -8.2730e-01   1.3253e+00
 -1.2298e+02   7.6208e+01  -6.9290e-01   1.1100e+00  -1.0333e+02   7.6622e+01  -8.1430e-01   1.3045e+00  -1.1511e+02   7.6253e+01  -7.4010e-01   1.1856e+00  -1.0140e+02   7.6703e+01  -8.2720e-01   1.3252e+00
 -1.2290e+02   7.6153e+01  -6.9290e-01   1.1100e+00  -1.0326e+02   7.6569e+01  -8.1430e-01   1.3045e+00  -1.1503e+02   7.6199e+01  -7.4000e-01   1.1855e+00  -1.0134e+02   7.6649e+01  -8.2720e-01   1.3252e+00
 -1.2282e+02   7.6099e+01  -6.9280e-01   1.1099e+00  -1.0320e+02   7.6515e+01  -8.1420e-01   1.3043e+00  -1.1496e+02   7.6144e+01  -7.3990e-01   1.1853e+00  -1.0127e+02   7.6596e+01  -8.2720e-01   1.3252e+00
 -1.2274e+02   7.6045e+01  -6.9280e-01   1.1099e+00  -1.0313e+02   7.6461e+01  -8.1420e-01   1.3043e+00  -1.1489e+02   7.6090e+01  -7.3990e-01   1.1853e+00  -1.0121e+02   7.6542e+01  -8.2710e-01   1.3250e+00
 -1.2267e+02   7.5990e+01  -6.9270e-01   1.1097e+00  -1.0306e+02   7.6408e+01  -8.1410e-01   1.3042e+00  -1.1481e+02   7.6036e+01  -7.3980e-01   1.1852e+00  -1.0114e+02   7.6489e+01  -8.2710e-01   1.3250e+00
 -1.2259e+02   7.5936e+01  -6.9270e-01   1.1097e+00  -1.0300e+02   7.6354e+01  -8.1410e-01   1.3042e+00  -1.1474e+02   7.5982e+01  -7.3980e-01   1.1852e+00  -1.0108e+02   7.6435e+01  -8.2700e-01   1.3249e+00
 -1.2251e+02   7.5882e+01  -6.9260e-01   1.1095e+00  -1.0293e+02   7.6300e+01  -8.1400e-01   1.3040e+00  -1.1467e+02   7.5927e+01  -7.3970e-01   1.1850e+00  -1.0102e+02   7.6382e+01  -8.2700e-01   1.3249e+00
 -1.2243e+02   7.5828e+01  -6.9250e-01   1.1094e+00  -1.0287e+02   7.6247e+01  -8.1400e-01   1.3040e+00  -1.1459e+02   7.5873e+01  -7.3970e-01   1.1850e+00  -1.0095e+02   7.6328e+01  -8.2690e-01   1.3247e+00
 -1.2235e+02   7.5773e+01  -6.9250e-01   1.1094e+00  -1.0280e+02   7.6193e+01  -8.1390e-01   1.3039e+00  -1.1452e+02   7.5819e+01  -7.3960e-01   1.1848e+00  -1.0089e+02   7.6275e+01  -8.2690e-01   1.3247e+00
 -1.2227e+02   7.5719e+01  -6.9240e-01   1.1092e+00  -1.0273e+02   7.6139e+01  -8.1390e-01   1.3039e+00  -1.1445e+02   7.5764e+01  -7.3960e-01   1.1848e+00  -1.0082e+02   7.6222e+01  -8.2690e-01   1.3247e+00
 -1.2219e+02   7.5665e+01  -6.9240e-01   1.1092e+00  -1.0267e+02   7.6086e+01  -8.1390e-01   1.3039e+00  -1.1437e+02   7.5710e+01  -7.3950e-01   1.1847e+00  -1.0076e+02   7.6168e+01  -8.2680e-01   1.3245e+00
 -1.2212e+02   7.5610e+01  -6.9230e-01   1.1091e+00  -1.0260e+02   7.6032e+01  -8.1380e-01   1.3037e+00  -1.1430e+02   7.5656e+01  -7.3950e-01   1.1847e+00  -1.0069e+02   7.6115e+01  -8.2680e-01   1.3245e+00
 -1.2204e+02   7.5556e+01  -6.9230e-01   1.1091e+00  -1.0254e+02   7.5978e+01  -8.1380e-01   1.3037e+00  -1.1423e+02   7.5601e+01  -7.3940e-01   1.1845e+00  -1.0063e+02   7.6061e+01  -8.2670e-01   1.3244e+00
 -1.2196e+02   7.5502e+01  -6.9220e-01   1.1089e+00  -1.0247e+02   7.5925e+01  -8.1370e-01   1.3035e+00  -1.1415e+02   7.5547e+01  -7.3940e-01   1.1845e+00  -1.0056e+02   7.6008e+01  -8.2670e-01   1.3244e+00
 -1.2188e+02   7.5447e+01  -6.9220e-01   1.1089e+00  -1.0240e+02   7.5871e+01  -8.1370e-01   1.3035e+00  -1.1408e+02   7.5493e+01  -7.3930e-01   1.1844e+00  -1.0050e+02   7.5954e+01  -8.2660e-01   1.3242e+00
 -1.2180e+02   7.5393e+01  -6.9210e-01   1.1087e+00  -1.0234e+02   7.5818e+01  -8.1360e-01   1.3034e+00  -1.1401e+02   7.5439e+01  -7.3930e-01   1.1844e+00  -1.0043e+02   7.5901e+01  -8.2660e-01   1.3242e+00
 -1.2172e+02   7.5339e+01  -6.9200e-01   1.1086e+00  -1.0227e+02   7.5764e+01  -8.1360e-01   1.3034e+00  -1.1393e+02   7.5384e+01  -7.3920e-01   1.1842e+00  -1.0037e+02   7.5847e+01  -8.2650e-01   1.3241e+00
 -1.2165e+02   7.5285e+01  -6.9200e-01   1.1086e+00  -1.0221e+02   7.5710e+01  -8.1350e-01   1.3032e+00  -1.1386e+02   7.5330e+01  -7.3910e-01   1.1840e+00  -1.0030e+02   7.5794e+01  -8.2650e-01   1.3241e+00
 -1.2157e+02   7.5230e+01  -6.9190e-01   1.1084e+00  -1.0214e+02   7.5657e+01  -8.1350e-01   1.3032e+00  -1.1379e+02   7.5276e+01  -7.3910e-01   1.1840e+00  -1.0024e+02   7.5740e+01  -8.2650e-01   1.3241e+00
 -1.2149e+02   7.5176e+01  -6.9190e-01   1.1084e+00  -1.0207e+02   7.5603e+01  -8.1340e-01   1.3031e+00  -1.1371e+02   7.5222e+01  -7.3900e-01   1.1839e+00  -1.0017e+02   7.5687e+01  -8.2640e-01   1.3239e+00
 -1.2141e+02   7.5122e+01  -6.9180e-01   1.1083e+00  -1.0201e+02   7.5550e+01  -8.1340e-01   1.3031e+00  -1.1364e+02   7.5167e+01  -7.3900e-01   1.1839e+00  -1.0011e+02   7.5633e+01  -8.2640e-01   1.3239e+00
 -1.2133e+02   7.5068e+01  -6.9180e-01   1.1083e+00  -1.0194e+02   7.5496e+01  -8.1340e-01   1.3031e+00  -1.1357e+02   7.5113e+01  -7.3890e-01   1.1837e+00  -1.0004e+02   7.5580e+01  -8.2630e-01   1.3237e+00
 -1.2125e+02   7.5013e+01  -6.9170e-01   1.1081e+00  -1.0188e+02   7.5442e+01  -8.1330e-01   1.3029e+00  -1.1349e+02   7.5059e+01  -7.3890e-01   1.1837e+00  -9.9980e+01   7.5527e+01  -8.2630e-01   1.3237e+00
 -1.2117e+02   7.4959e+01  -6.9170e-01   1.1081e+00  -1.0181e+02   7.5389e+01  -8.1330e-01   1.3029e+00  -1.1342e+02   7.5005e+01  -7.3880e-01   1.1836e+00  -9.9916e+01   7.5473e+01  -8.2620e-01   1.3236e+00
 -1.2110e+02   7.4905e+01  -6.9160e-01   1.1079e+00  -1.0175e+02   7.5335e+01  -8.1320e-01   1.3027e+00  -1.1335e+02   7.4950e+01  -7.3880e-01   1.1836e+00  -9.9851e+01   7.5420e+01  -8.2620e-01   1.3236e+00
 -1.2102e+02   7.4851e+01  -6.9150e-01   1.1078e+00  -1.0168e+02   7.5282e+01  -8.1320e-01   1.3027e+00  -1.1327e+02   7.4896e+01  -7.3870e-01   1.1834e+00  -9.9786e+01   7.5366e+01  -8.2610e-01   1.3234e+00
 -1.2094e+02   7.4796e+01  -6.9150e-01   1.1078e+00  -1.0161e+02   7.5228e+01  -8.1310e-01   1.3026e+00  -1.1320e+02   7.4842e+01  -7.3870e-01   1.1834e+00  -9.9722e+01   7.5313e+01  -8.2610e-01   1.3234e+00
 -1.2086e+02   7.4742e+01  -6.9140e-01   1.1076e+00  -1.0155e+02   7.5174e+01  -8.1310e-01   1.3026e+00  -1.1313e+02   7.4788e+01  -7.3860e-01   1.1832e+00  -9.9657e+01   7.5259e+01  -8.2610e-01   1.3234e+00
 -1.2078e+02   7.4688e+01  -6.9140e-01   1.1076e+00  -1.0148e+02   7.5121e+01  -8.1300e-01   1.3024e+00  -1.1305e+02   7.4733e+01  -7.3860e-01   1.1832e+00  -9.9592e+01   7.5206e+01  -8.2600e-01   1.3233e+00
 -1.2070e+02   7.4634e+01  -6.9130e-01   1.1075e+00  -1.0142e+02   7.5067e+01  -8.1300e-01   1.3024e+00  -1.1298e+02   7.4679e+01  -7.3850e-01   1.1831e+00  -9.9528e+01   7.5153e+01  -8.2600e-01   1.3233e+00
 -1.2063e+02   7.4579e+01  -6.9130e-01   1.1075e+00  -1.0135e+02   7.5014e+01  -8.1290e-01   1.3023e+00  -1.1291e+02   7.4625e+01  -7.3840e-01   1.1829e+00  -9.9463e+01   7.5099e+01  -8.2590e-01   1.3231e+00
 -1.2055e+02   7.4525e+01  -6.9120e-01   1.1073e+00  -1.0128e+02   7.4960e+01  -8.1290e-01   1.3023e+00  -1.1283e+02   7.4571e+01  -7.3840e-01   1.1829e+00  -9.9398e+01   7.5046e+01  -8.2590e-01   1.3231e+00
 -1.2047e+02   7.4471e+01  -6.9120e-01   1.1073e+00  -1.0122e+02   7.4907e+01  -8.1290e-01   1.3023e+00  -1.1276e+02   7.4517e+01  -7.3830e-01   1.1828e+00  -9.9334e+01   7.4992e+01  -8.2580e-01   1.3229e+00
 -1.2039e+02   7.4417e+01  -6.9110e-01   1.1071e+00  -1.0115e+02   7.4853e+01  -8.1280e-01   1.3021e+00  -1.1269e+02   7.4462e+01  -7.3830e-01   1.1828e+00  -9.9269e+01   7.4939e+01  -8.2580e-01   1.3229e+00
 -1.2031e+02   7.4363e+01  -6.9100e-01   1.1070e+00  -1.0109e+02   7.4799e+01  -8.1280e-01   1.3021e+00  -1.1261e+02   7.4408e+01  -7.3820e-01   1.1826e+00  -9.9204e+01   7.4886e+01  -8.2570e-01   1.3228e+00
 -1.2023e+02   7.4308e+01  -6.9100e-01   1.1070e+00  -1.0102e+02   7.4746e+01  -8.1270e-01   1.3019e+00  -1.1254e+02   7.4354e+01  -7.3820e-01   1.1826e+00  -9.9140e+01   7.4832e+01  -8.2570e-01   1.3228e+00
 -1.2016e+02   7.4254e+01  -6.9090e-01   1.1068e+00  -1.0095e+02   7.4692e+01  -8.1270e-01   1.3019e+00  -1.1247e+02   7.4300e+01  -7.3810e-01   1.1824e+00  -9.9075e+01   7.4779e+01  -8.2570e-01   1.3228e+00
 -1.2008e+02   7.4200e+01  -6.9090e-01   1.1068e+00  -1.0089e+02   7.4639e+01  -8.1260e-01   1.3018e+00  -1.1239e+02   7.4246e+01  -7.3810e-01   1.1824e+00  -9.9010e+01   7.4725e+01  -8.2560e-01   1.3226e+00
 -1.2000e+02   7.4146e+01  -6.9080e-01   1.1067e+00  -1.0082e+02   7.4585e+01  -8.1260e-01   1.3018e+00  -1.1232e+02   7.4191e+01  -7.3800e-01   1.1823e+00  -9.8946e+01   7.4672e+01  -8.2560e-01   1.3226e+00
 -1.1992e+02   7.4092e+01  -6.9080e-01   1.1067e+00  -1.0076e+02   7.4532e+01  -8.1250e-01   1.3016e+00  -1.1225e+02   7.4137e+01  -7.3800e-01   1.1823e+00  -9.8881e+01   7.4619e+01  -8.2550e-01   1.3225e+00
 -1.1984e+02   7.4037e+01  -6.9070e-01   1.1065e+00  -1.0069e+02   7.4478e+01  -8.1250e-01   1.3016e+00  -1.1217e+02   7.4083e+01  -7.3790e-01   1.1821e+00  -9.8816e+01   7.4565e+01  -8.2550e-01   1.3225e+00
 -1.1976e+02   7.3983e+01  -6.9060e-01   1.1063e+00  -1.0063e+02   7.4425e+01  -8.1240e-01   1.3015e+00  -1.1210e+02   7.4029e+01  -7.3780e-01   1.1820e+00  -9.8752e+01   7.4512e+01  -8.2540e-01   1.3223e+00
 -1.1968e+02   7.3929e+01  -6.9060e-01   1.1063e+00  -1.0056e+02   7.4371e+01  -8.1240e-01   1.3015e+00  -1.1202e+02   7.3975e+01  -7.3780e-01   1.1820e+00  -9.8687e+01   7.4458e+01  -8.2540e-01   1.3223e+00
 -1.1961e+02   7.3875e+01  -6.9050e-01   1.1062e+00  -1.0049e+02   7.4318e+01  -8.1230e-01   1.3013e+00  -1.1195e+02   7.3921e+01  -7.3770e-01   1.1818e+00  -9.8622e+01   7.4405e+01  -8.2530e-01   1.3221e+00
 -1.1953e+02   7.3821e+01  -6.9050e-01   1.1062e+00  -1.0043e+02   7.4264e+01  -8.1230e-01   1.3013e+00  -1.1188e+02   7.3866e+01  -7.3770e-01   1.1818e+00  -9.8558e+01   7.4352e+01  -8.2530e-01   1.3221e+00
 -1.1945e+02   7.3767e+01  -6.9040e-01   1.1060e+00  -1.0036e+02   7.4210e+01  -8.1230e-01   1.3013e+00  -1.1180e+02   7.3812e+01  -7.3760e-01   1.1816e+00  -9.8493e+01   7.4298e+01  -8.2530e-01   1.3221e+00
 -1.1937e+02   7.3712e+01  -6.9040e-01   1.1060e+00  -1.0030e+02   7.4157e+01  -8.1220e-01   1.3011e+00  -1.1173e+02   7.3758e+01  -7.3760e-01   1.1816e+00  -9.8428e+01   7.4245e+01  -8.2520e-01   1.3220e+00
 -1.1929e+02   7.3658e+01  -6.9030e-01   1.1059e+00  -1.0023e+02   7.4103e+01  -8.1220e-01   1.3011e+00  -1.1166e+02   7.3704e+01  -7.3750e-01   1.1815e+00  -9.8364e+01   7.4192e+01  -8.2520e-01   1.3220e+00
 -1.1921e+02   7.3604e+01  -6.9020e-01   1.1057e+00  -1.0016e+02   7.4050e+01  -8.1210e-01   1.3010e+00  -1.1158e+02   7.3650e+01  -7.3750e-01   1.1815e+00  -9.8299e+01   7.4138e+01  -8.2510e-01   1.3218e+00
 -1.1914e+02   7.3550e+01  -6.9020e-01   1.1057e+00  -1.0010e+02   7.3996e+01  -8.1210e-01   1.3010e+00  -1.1151e+02   7.3596e+01  -7.3740e-01   1.1813e+00  -9.8234e+01   7.4085e+01  -8.2510e-01   1.3218e+00
 -1.1906e+02   7.3496e+01  -6.9010e-01   1.1055e+00  -1.0003e+02   7.3943e+01  -8.1200e-01   1.3008e+00  -1.1144e+02   7.3542e+01  -7.3740e-01   1.1813e+00  -9.8170e+01   7.4032e+01  -8.2500e-01   1.3216e+00
 -1.1898e+02   7.3442e+01  -6.9010e-01   1.1055e+00  -9.9966e+01   7.3889e+01  -8.1200e-01   1.3008e+00  -1.1136e+02   7.3487e+01  -7.3730e-01   1.1812e+00  -9.8105e+01   7.3978e+01  -8.2500e-01   1.3216e+00
 -1.1890e+02   7.3388e+01  -6.9000e-01   1.1054e+00  -9.9900e+01   7.3836e+01  -8.1190e-01   1.3007e+00  -1.1129e+02   7.3433e+01  -7.3720e-01   1.1810e+00  -9.8040e+01   7.3925e+01  -8.2490e-01   1.3215e+00
 -1.1882e+02   7.3334e+01  -6.9000e-01   1.1054e+00  -9.9834e+01   7.3782e+01  -8.1190e-01   1.3007e+00  -1.1122e+02   7.3379e+01  -7.3720e-01   1.1810e+00  -9.7975e+01   7.3871e+01  -8.2490e-01   1.3215e+00
 -1.1874e+02   7.3279e+01  -6.8990e-01   1.1052e+00  -9.9769e+01   7.3729e+01  -8.1180e-01   1.3005e+00  -1.1114e+02   7.3325e+01  -7.3710e-01   1.1808e+00  -9.7911e+01   7.3818e+01  -8.2490e-01   1.3215e+00
 -1.1867e+02   7.3225e+01  -6.8990e-01   1.1052e+00  -9.9703e+01   7.3675e+01  -8.1180e-01   1.3005e+00  -1.1107e+02   7.3271e+01  -7.3710e-01   1.1808e+00  -9.7846e+01   7.3765e+01  -8.2480e-01   1.3213e+00
 -1.1859e+02   7.3171e+01  -6.8980e-01   1.1051e+00  -9.9637e+01   7.3622e+01  -8.1170e-01   1.3003e+00  -1.1100e+02   7.3217e+01  -7.3700e-01   1.1807e+00  -9.7781e+01   7.3711e+01  -8.2480e-01   1.3213e+00
 -1.1851e+02   7.3117e+01  -6.8970e-01   1.1049e+00  -9.9571e+01   7.3568e+01  -8.1170e-01   1.3003e+00  -1.1092e+02   7.3163e+01  -7.3700e-01   1.1807e+00  -9.7717e+01   7.3658e+01  -8.2470e-01   1.3212e+00
 -1.1843e+02   7.3063e+01  -6.8970e-01   1.1049e+00  -9.9505e+01   7.3515e+01  -8.1170e-01   1.3003e+00  -1.1085e+02   7.3109e+01  -7.3690e-01   1.1805e+00  -9.7652e+01   7.3605e+01  -8.2470e-01   1.3212e+00
 -1.1835e+02   7.3009e+01  -6.8960e-01   1.1047e+00  -9.9439e+01   7.3461e+01  -8.1160e-01   1.3002e+00  -1.1078e+02   7.3055e+01  -7.3690e-01   1.1805e+00  -9.7587e+01   7.3551e+01  -8.2460e-01   1.3210e+00
 -1.1827e+02   7.2955e+01  -6.8960e-01   1.1047e+00  -9.9373e+01   7.3408e+01  -8.1160e-01   1.3002e+00  -1.1070e+02   7.3001e+01  -7.3680e-01   1.1804e+00  -9.7523e+01   7.3498e+01  -8.2460e-01   1.3210e+00
 -1.1819e+02   7.2901e+01  -6.8950e-01   1.1046e+00  -9.9307e+01   7.3354e+01  -8.1150e-01   1.3000e+00  -1.1063e+02   7.2946e+01  -7.3670e-01   1.1802e+00  -9.7458e+01   7.3445e+01  -8.2450e-01   1.3208e+00
 -1.1812e+02   7.2847e+01  -6.8950e-01   1.1046e+00  -9.9241e+01   7.3301e+01  -8.1150e-01   1.3000e+00  -1.1056e+02   7.2892e+01  -7.3670e-01   1.1802e+00  -9.7393e+01   7.3391e+01  -8.2450e-01   1.3208e+00
 -1.1804e+02   7.2793e+01  -6.8940e-01   1.1044e+00  -9.9175e+01   7.3248e+01  -8.1140e-01   1.2999e+00  -1.1048e+02   7.2838e+01  -7.3660e-01   1.1800e+00  -9.7329e+01   7.3338e+01  -8.2440e-01   1.3207e+00
 -1.1796e+02   7.2739e+01  -6.8930e-01   1.1043e+00  -9.9110e+01   7.3194e+01  -8.1140e-01   1.2999e+00  -1.1041e+02   7.2784e+01  -7.3660e-01   1.1800e+00  -9.7264e+01   7.3285e+01  -8.2440e-01   1.3207e+00
 -1.1788e+02   7.2685e+01  -6.8930e-01   1.1043e+00  -9.9044e+01   7.3141e+01  -8.1130e-01   1.2997e+00  -1.1034e+02   7.2730e+01  -7.3650e-01   1.1799e+00  -9.7199e+01   7.3232e+01  -8.2440e-01   1.3207e+00
 -1.1780e+02   7.2630e+01  -6.8920e-01   1.1041e+00  -9.8978e+01   7.3087e+01  -8.1130e-01   1.2997e+00  -1.1026e+02   7.2676e+01  -7.3650e-01   1.1799e+00  -9.7135e+01   7.3178e+01  -8.2430e-01   1.3205e+00
 -1.1772e+02   7.2576e+01  -6.8920e-01   1.1041e+00  -9.8912e+01   7.3034e+01  -8.1120e-01   1.2995e+00  -1.1019e+02   7.2622e+01  -7.3640e-01   1.1797e+00  -9.7070e+01   7.3125e+01  -8.2430e-01   1.3205e+00
 -1.1765e+02   7.2522e+01  -6.8910e-01   1.1039e+00  -9.8846e+01   7.2980e+01  -8.1120e-01   1.2995e+00  -1.1012e+02   7.2568e+01  -7.3640e-01   1.1797e+00  -9.7005e+01   7.3072e+01  -8.2420e-01   1.3204e+00
 -1.1757e+02   7.2468e+01  -6.8900e-01   1.1038e+00  -9.8780e+01   7.2927e+01  -8.1110e-01   1.2994e+00  -1.1004e+02   7.2514e+01  -7.3630e-01   1.1796e+00  -9.6941e+01   7.3018e+01  -8.2420e-01   1.3204e+00
 -1.1749e+02   7.2414e+01  -6.8900e-01   1.1038e+00  -9.8714e+01   7.2873e+01  -8.1110e-01   1.2994e+00  -1.0997e+02   7.2460e+01  -7.3620e-01   1.1794e+00  -9.6876e+01   7.2965e+01  -8.2410e-01   1.3202e+00
 -1.1741e+02   7.2360e+01  -6.8890e-01   1.1036e+00  -9.8648e+01   7.2820e+01  -8.1100e-01   1.2992e+00  -1.0990e+02   7.2406e+01  -7.3620e-01   1.1794e+00  -9.6811e+01   7.2912e+01  -8.2410e-01   1.3202e+00
 -1.1733e+02   7.2306e+01  -6.8890e-01   1.1036e+00  -9.8582e+01   7.2766e+01  -8.1100e-01   1.2992e+00  -1.0982e+02   7.2352e+01  -7.3610e-01   1.1792e+00  -9.6747e+01   7.2858e+01  -8.2400e-01   1.3200e+00
 -1.1725e+02   7.2252e+01  -6.8880e-01   1.1035e+00  -9.8517e+01   7.2713e+01  -8.1100e-01   1.2992e+00  -1.0975e+02   7.2298e+01  -7.3610e-01   1.1792e+00  -9.6682e+01   7.2805e+01  -8.2400e-01   1.3200e+00
 -1.1717e+02   7.2198e+01  -6.8880e-01   1.1035e+00  -9.8451e+01   7.2660e+01  -8.1090e-01   1.2991e+00  -1.0968e+02   7.2244e+01  -7.3600e-01   1.1791e+00  -9.6617e+01   7.2752e+01  -8.2390e-01   1.3199e+00
 -1.1710e+02   7.2144e+01  -6.8870e-01   1.1033e+00  -9.8385e+01   7.2606e+01  -8.1090e-01   1.2991e+00  -1.0960e+02   7.2190e+01  -7.3600e-01   1.1791e+00  -9.6553e+01   7.2699e+01  -8.2390e-01   1.3199e+00
 -1.1702e+02   7.2090e+01  -6.8860e-01   1.1031e+00  -9.8319e+01   7.2553e+01  -8.1080e-01   1.2989e+00  -1.0953e+02   7.2136e+01  -7.3590e-01   1.1789e+00  -9.6488e+01   7.2645e+01  -8.2390e-01   1.3199e+00
 -1.1694e+02   7.2036e+01  -6.8860e-01   1.1031e+00  -9.8253e+01   7.2499e+01  -8.1080e-01   1.2989e+00  -1.0946e+02   7.2082e+01  -7.3590e-01   1.1789e+00  -9.6423e+01   7.2592e+01  -8.2380e-01   1.3197e+00
 -1.1686e+02   7.1982e+01  -6.8850e-01   1.1030e+00  -9.8187e+01   7.2446e+01  -8.1070e-01   1.2987e+00  -1.0938e+02   7.2028e+01  -7.3580e-01   1.1788e+00  -9.6359e+01   7.2539e+01  -8.2380e-01   1.3197e+00
 -1.1678e+02   7.1928e+01  -6.8850e-01   1.1030e+00  -9.8121e+01   7.2392e+01  -8.1070e-01   1.2987e+00  -1.0931e+02   7.1974e+01  -7.3570e-01   1.1786e+00  -9.6294e+01   7.2485e+01  -8.2370e-01   1.3196e+00
 -1.1670e+02   7.1874e+01  -6.8840e-01   1.1028e+00  -9.8055e+01   7.2339e+01  -8.1060e-01   1.2986e+00  -1.0924e+02   7.1920e+01  -7.3570e-01   1.1786e+00  -9.6229e+01   7.2432e+01  -8.2370e-01   1.3196e+00
 -1.1663e+02   7.1820e+01  -6.8840e-01   1.1028e+00  -9.7989e+01   7.2286e+01  -8.1060e-01   1.2986e+00  -1.0916e+02   7.1866e+01  -7.3560e-01   1.1784e+00  -9.6165e+01   7.2379e+01  -8.2360e-01   1.3194e+00
 -1.1655e+02   7.1766e+01  -6.8830e-01   1.1027e+00  -9.7923e+01   7.2232e+01  -8.1050e-01   1.2984e+00  -1.0909e+02   7.1812e+01  -7.3560e-01   1.1784e+00  -9.6100e+01   7.2326e+01  -8.2360e-01   1.3194e+00
 -1.1647e+02   7.1712e+01  -6.8820e-01   1.1025e+00  -9.7858e+01   7.2179e+01  -8.1050e-01   1.2984e+00  -1.0902e+02   7.1758e+01  -7.3550e-01   1.1783e+00  -9.6035e+01   7.2272e+01  -8.2350e-01   1.3192e+00
 -1.1639e+02   7.1658e+01  -6.8820e-01   1.1025e+00  -9.7792e+01   7.2125e+01  -8.1040e-01   1.2983e+00  -1.0894e+02   7.1704e+01  -7.3550e-01   1.1783e+00  -9.5971e+01   7.2219e+01  -8.2350e-01   1.3192e+00
 -1.1631e+02   7.1604e+01  -6.8810e-01   1.1023e+00  -9.7726e+01   7.2072e+01  -8.1040e-01   1.2983e+00  -1.0887e+02   7.1650e+01  -7.3540e-01   1.1781e+00  -9.5906e+01   7.2166e+01  -8.2340e-01   1.3191e+00
 -1.1623e+02   7.1550e+01  -6.8810e-01   1.1023e+00  -9.7660e+01   7.2019e+01  -8.1030e-01   1.2981e+00  -1.0879e+02   7.1596e+01  -7.3530e-01   1.1780e+00  -9.5841e+01   7.2113e+01  -8.2340e-01   1.3191e+00
 -1.1616e+02   7.1496e+01  -6.8800e-01   1.1022e+00  -9.7594e+01   7.1965e+01  -8.1030e-01   1.2981e+00  -1.0872e+02   7.1542e+01  -7.3530e-01   1.1780e+00  -9.5777e+01   7.2059e+01  -8.2330e-01   1.3189e+00
 -1.1608e+02   7.1442e+01  -6.8790e-01   1.1020e+00  -9.7528e+01   7.1912e+01  -8.1020e-01   1.2979e+00  -1.0865e+02   7.1488e+01  -7.3520e-01   1.1778e+00  -9.5712e+01   7.2006e+01  -8.2330e-01   1.3189e+00
 -1.1600e+02   7.1388e+01  -6.8790e-01   1.1020e+00  -9.7462e+01   7.1858e+01  -8.1020e-01   1.2979e+00  -1.0857e+02   7.1434e+01  -7.3520e-01   1.1778e+00  -9.5647e+01   7.1953e+01  -8.2330e-01   1.3189e+00
 -1.1592e+02   7.1334e+01  -6.8780e-01   1.1019e+00  -9.7396e+01   7.1805e+01  -8.1010e-01   1.2978e+00  -1.0850e+02   7.1380e+01  -7.3510e-01   1.1776e+00  -9.5583e+01   7.1900e+01  -8.2320e-01   1.3188e+00
 -1.1584e+02   7.1281e+01  -6.8780e-01   1.1019e+00  -9.7330e+01   7.1752e+01  -8.1010e-01   1.2978e+00  -1.0843e+02   7.1326e+01  -7.3510e-01   1.1776e+00  -9.5518e+01   7.1846e+01  -8.2320e-01   1.3188e+00
 -1.1576e+02   7.1227e+01  -6.8770e-01   1.1017e+00  -9.7264e+01   7.1698e+01  -8.1010e-01   1.2978e+00  -1.0835e+02   7.1272e+01  -7.3500e-01   1.1775e+00  -9.5453e+01   7.1793e+01  -8.2310e-01   1.3186e+00
 -1.1568e+02   7.1173e+01  -6.8770e-01   1.1017e+00  -9.7199e+01   7.1645e+01  -8.1000e-01   1.2976e+00  -1.0828e+02   7.1218e+01  -7.3500e-01   1.1775e+00  -9.5389e+01   7.1740e+01  -8.2310e-01   1.3186e+00
 -1.1561e+02   7.1119e+01  -6.8760e-01   1.1015e+00  -9.7133e+01   7.1591e+01  -8.1000e-01   1.2976e+00  -1.0821e+02   7.1164e+01  -7.3490e-01   1.1773e+00  -9.5324e+01   7.1687e+01  -8.2300e-01   1.3184e+00
 -1.1553e+02   7.1065e+01  -6.8750e-01   1.1014e+00  -9.7067e+01   7.1538e+01  -8.0990e-01   1.2975e+00  -1.0813e+02   7.1110e+01  -7.3480e-01   1.1771e+00  -9.5259e+01   7.1634e+01  -8.2300e-01   1.3184e+00
 -1.1545e+02   7.1011e+01  -6.8750e-01   1.1014e+00  -9.7001e+01   7.1485e+01  -8.0990e-01   1.2975e+00  -1.0806e+02   7.1056e+01  -7.3480e-01   1.1771e+00  -9.5195e+01   7.1580e+01  -8.2290e-01   1.3183e+00
 -1.1537e+02   7.0957e+01  -6.8740e-01   1.1012e+00  -9.6935e+01   7.1431e+01  -8.0980e-01   1.2973e+00  -1.0799e+02   7.1002e+01  -7.3470e-01   1.1770e+00  -9.5130e+01   7.1527e+01  -8.2290e-01   1.3183e+00
 -1.1529e+02   7.0903e+01  -6.8740e-01   1.1012e+00  -9.6869e+01   7.1378e+01  -8.0980e-01   1.2973e+00  -1.0791e+02   7.0948e+01  -7.3470e-01   1.1770e+00  -9.5065e+01   7.1474e+01  -8.2280e-01   1.3181e+00
 -1.1521e+02   7.0849e+01  -6.8730e-01   1.1011e+00  -9.6803e+01   7.1325e+01  -8.0970e-01   1.2971e+00  -1.0784e+02   7.0894e+01  -7.3460e-01   1.1768e+00  -9.5001e+01   7.1421e+01  -8.2280e-01   1.3181e+00
 -1.1514e+02   7.0795e+01  -6.8720e-01   1.1009e+00  -9.6737e+01   7.1271e+01  -8.0970e-01   1.2971e+00  -1.0777e+02   7.0840e+01  -7.3460e-01   1.1768e+00  -9.4936e+01   7.1367e+01  -8.2270e-01   1.3180e+00
 -1.1506e+02   7.0741e+01  -6.8720e-01   1.1009e+00  -9.6671e+01   7.1218e+01  -8.0960e-01   1.2970e+00  -1.0769e+02   7.0786e+01  -7.3450e-01   1.1767e+00  -9.4871e+01   7.1314e+01  -8.2270e-01   1.3180e+00
 -1.1498e+02   7.0687e+01  -6.8710e-01   1.1007e+00  -9.6606e+01   7.1165e+01  -8.0960e-01   1.2970e+00  -1.0762e+02   7.0732e+01  -7.3440e-01   1.1765e+00  -9.4807e+01   7.1261e+01  -8.2260e-01   1.3178e+00
 -1.1490e+02   7.0634e+01  -6.8710e-01   1.1007e+00  -9.6540e+01   7.1111e+01  -8.0950e-01   1.2968e+00  -1.0755e+02   7.0678e+01  -7.3440e-01   1.1765e+00  -9.4742e+01   7.1208e+01  -8.2260e-01   1.3178e+00
 -1.1482e+02   7.0580e+01  -6.8700e-01   1.1006e+00  -9.6474e+01   7.1058e+01  -8.0950e-01   1.2968e+00  -1.0747e+02   7.0625e+01  -7.3430e-01   1.1763e+00  -9.4677e+01   7.1155e+01  -8.2260e-01   1.3178e+00
 -1.1474e+02   7.0526e+01  -6.8700e-01   1.1006e+00  -9.6408e+01   7.1005e+01  -8.0940e-01   1.2967e+00  -1.0740e+02   7.0571e+01  -7.3430e-01   1.1763e+00  -9.4613e+01   7.1101e+01  -8.2250e-01   1.3176e+00
 -1.1467e+02   7.0472e+01  -6.8690e-01   1.1004e+00  -9.6342e+01   7.0951e+01  -8.0940e-01   1.2967e+00  -1.0733e+02   7.0517e+01  -7.3420e-01   1.1762e+00  -9.4548e+01   7.1048e+01  -8.2250e-01   1.3176e+00
 -1.1459e+02   7.0418e+01  -6.8680e-01   1.1003e+00  -9.6276e+01   7.0898e+01  -8.0930e-01   1.2965e+00  -1.0725e+02   7.0463e+01  -7.3420e-01   1.1762e+00  -9.4483e+01   7.0995e+01  -8.2240e-01   1.3175e+00
 -1.1451e+02   7.0364e+01  -6.8680e-01   1.1003e+00  -9.6210e+01   7.0845e+01  -8.0930e-01   1.2965e+00  -1.0718e+02   7.0409e+01  -7.3410e-01   1.1760e+00  -9.4419e+01   7.0942e+01  -8.2240e-01   1.3175e+00
 -1.1443e+02   7.0310e+01  -6.8670e-01   1.1001e+00  -9.6144e+01   7.0791e+01  -8.0920e-01   1.2963e+00  -1.0711e+02   7.0355e+01  -7.3400e-01   1.1759e+00  -9.4354e+01   7.0889e+01  -8.2230e-01   1.3173e+00
 -1.1435e+02   7.0256e+01  -6.8670e-01   1.1001e+00  -9.6078e+01   7.0738e+01  -8.0920e-01   1.2963e+00  -1.0703e+02   7.0301e+01  -7.3400e-01   1.1759e+00  -9.4289e+01   7.0836e+01  -8.2230e-01   1.3173e+00
 -1.1427e+02   7.0203e+01  -6.8660e-01   1.0999e+00  -9.6012e+01   7.0685e+01  -8.0910e-01   1.2962e+00  -1.0696e+02   7.0247e+01  -7.3390e-01   1.1757e+00  -9.4225e+01   7.0782e+01  -8.2220e-01   1.3172e+00
 -1.1419e+02   7.0149e+01  -6.8650e-01   1.0998e+00  -9.5947e+01   7.0631e+01  -8.0910e-01   1.2962e+00  -1.0689e+02   7.0193e+01  -7.3390e-01   1.1757e+00  -9.4160e+01   7.0729e+01  -8.2220e-01   1.3172e+00
 -1.1412e+02   7.0095e+01  -6.8650e-01   1.0998e+00  -9.5881e+01   7.0578e+01  -8.0900e-01   1.2960e+00  -1.0681e+02   7.0140e+01  -7.3380e-01   1.1755e+00  -9.4095e+01   7.0676e+01  -8.2210e-01   1.3170e+00
 -1.1404e+02   7.0041e+01  -6.8640e-01   1.0996e+00  -9.5815e+01   7.0525e+01  -8.0900e-01   1.2960e+00  -1.0674e+02   7.0086e+01  -7.3380e-01   1.1755e+00  -9.4031e+01   7.0623e+01  -8.2210e-01   1.3170e+00
 -1.1396e+02   6.9987e+01  -6.8640e-01   1.0996e+00  -9.5749e+01   7.0471e+01  -8.0890e-01   1.2959e+00  -1.0667e+02   7.0032e+01  -7.3370e-01   1.1754e+00  -9.3966e+01   7.0570e+01  -8.2200e-01   1.3168e+00
 -1.1388e+02   6.9933e+01  -6.8630e-01   1.0995e+00  -9.5683e+01   7.0418e+01  -8.0890e-01   1.2959e+00  -1.0659e+02   6.9978e+01  -7.3360e-01   1.1752e+00  -9.3901e+01   7.0517e+01  -8.2200e-01   1.3168e+00
 -1.1380e+02   6.9880e+01  -6.8620e-01   1.0993e+00  -9.5617e+01   7.0365e+01  -8.0880e-01   1.2957e+00  -1.0652e+02   6.9924e+01  -7.3360e-01   1.1752e+00  -9.3837e+01   7.0463e+01  -8.2190e-01   1.3167e+00
 -1.1372e+02   6.9826e+01  -6.8620e-01   1.0993e+00  -9.5551e+01   7.0311e+01  -8.0880e-01   1.2957e+00  -1.0645e+02   6.9870e+01  -7.3350e-01   1.1751e+00  -9.3772e+01   7.0410e+01  -8.2190e-01   1.3167e+00
 -1.1365e+02   6.9772e+01  -6.8610e-01   1.0991e+00  -9.5485e+01   7.0258e+01  -8.0880e-01   1.2957e+00  -1.0637e+02   6.9816e+01  -7.3350e-01   1.1751e+00  -9.3707e+01   7.0357e+01  -8.2190e-01   1.3167e+00
 -1.1357e+02   6.9718e+01  -6.8610e-01   1.0991e+00  -9.5419e+01   7.0205e+01  -8.0870e-01   1.2955e+00  -1.0630e+02   6.9763e+01  -7.3340e-01   1.1749e+00  -9.3643e+01   7.0304e+01  -8.2180e-01   1.3165e+00
 -1.1349e+02   6.9664e+01  -6.8600e-01   1.0990e+00  -9.5353e+01   7.0151e+01  -8.0870e-01   1.2955e+00  -1.0623e+02   6.9709e+01  -7.3340e-01   1.1749e+00  -9.3578e+01   7.0251e+01  -8.2180e-01   1.3165e+00
 -1.1341e+02   6.9611e+01  -6.8590e-01   1.0988e+00  -9.5288e+01   7.0098e+01  -8.0860e-01   1.2954e+00  -1.0615e+02   6.9655e+01  -7.3330e-01   1.1747e+00  -9.3513e+01   7.0198e+01  -8.2170e-01   1.3164e+00
 -1.1333e+02   6.9557e+01  -6.8590e-01   1.0988e+00  -9.5222e+01   7.0045e+01  -8.0860e-01   1.2954e+00  -1.0608e+02   6.9601e+01  -7.3320e-01   1.1746e+00  -9.3449e+01   7.0144e+01  -8.2170e-01   1.3164e+00
 -1.1325e+02   6.9503e+01  -6.8580e-01   1.0987e+00  -9.5156e+01   6.9992e+01  -8.0850e-01   1.2952e+00  -1.0601e+02   6.9547e+01  -7.3320e-01   1.1746e+00  -9.3384e+01   7.0091e+01  -8.2160e-01   1.3162e+00
 -1.1317e+02   6.9449e+01  -6.8580e-01   1.0987e+00  -9.5090e+01   6.9938e+01  -8.0850e-01   1.2952e+00  -1.0593e+02   6.9493e+01  -7.3310e-01   1.1744e+00  -9.3319e+01   7.0038e+01  -8.2160e-01   1.3162e+00
 -1.1310e+02   6.9395e+01  -6.8570e-01   1.0985e+00  -9.5024e+01   6.9885e+01  -8.0840e-01   1.2951e+00  -1.0586e+02   6.9440e+01  -7.3310e-01   1.1744e+00  -9.3255e+01   6.9985e+01  -8.2150e-01   1.3160e+00
 -1.1302e+02   6.9342e+01  -6.8560e-01   1.0983e+00  -9.4958e+01   6.9832e+01  -8.0840e-01   1.2951e+00  -1.0579e+02   6.9386e+01  -7.3300e-01   1.1743e+00  -9.3190e+01   6.9932e+01  -8.2150e-01   1.3160e+00
 -1.1294e+02   6.9288e+01  -6.8560e-01   1.0983e+00  -9.4892e+01   6.9779e+01  -8.0830e-01   1.2949e+00  -1.0571e+02   6.9332e+01  -7.3290e-01   1.1741e+00  -9.3125e+01   6.9879e+01  -8.2140e-01   1.3159e+00
 -1.1286e+02   6.9234e+01  -6.8550e-01   1.0982e+00  -9.4826e+01   6.9725e+01  -8.0830e-01   1.2949e+00  -1.0564e+02   6.9278e+01  -7.3290e-01   1.1741e+00  -9.3061e+01   6.9826e+01  -8.2140e-01   1.3159e+00
 -1.1278e+02   6.9180e+01  -6.8550e-01   1.0982e+00  -9.4760e+01   6.9672e+01  -8.0820e-01   1.2947e+00  -1.0556e+02   6.9224e+01  -7.3280e-01   1.1739e+00  -9.2996e+01   6.9773e+01  -8.2130e-01   1.3157e+00
 -1.1270e+02   6.9126e+01  -6.8540e-01   1.0980e+00  -9.4694e+01   6.9619e+01  -8.0820e-01   1.2947e+00  -1.0549e+02   6.9171e+01  -7.3280e-01   1.1739e+00  -9.2931e+01   6.9719e+01  -8.2130e-01   1.3157e+00
 -1.1263e+02   6.9073e+01  -6.8530e-01   1.0979e+00  -9.4629e+01   6.9566e+01  -8.0810e-01   1.2946e+00  -1.0542e+02   6.9117e+01  -7.3270e-01   1.1738e+00  -9.2867e+01   6.9666e+01  -8.2120e-01   1.3156e+00
 -1.1255e+02   6.9019e+01  -6.8530e-01   1.0979e+00  -9.4563e+01   6.9512e+01  -8.0810e-01   1.2946e+00  -1.0534e+02   6.9063e+01  -7.3270e-01   1.1738e+00  -9.2802e+01   6.9613e+01  -8.2120e-01   1.3156e+00
 -1.1247e+02   6.8965e+01  -6.8520e-01   1.0977e+00  -9.4497e+01   6.9459e+01  -8.0800e-01   1.2944e+00  -1.0527e+02   6.9009e+01  -7.3260e-01   1.1736e+00  -9.2737e+01   6.9560e+01  -8.2110e-01   1.3154e+00
 -1.1239e+02   6.8912e+01  -6.8520e-01   1.0977e+00  -9.4431e+01   6.9406e+01  -8.0800e-01   1.2944e+00  -1.0520e+02   6.8955e+01  -7.3250e-01   1.1735e+00  -9.2673e+01   6.9507e+01  -8.2110e-01   1.3154e+00
 -1.1231e+02   6.8858e+01  -6.8510e-01   1.0975e+00  -9.4365e+01   6.9353e+01  -8.0790e-01   1.2943e+00  -1.0512e+02   6.8902e+01  -7.3250e-01   1.1735e+00  -9.2608e+01   6.9454e+01  -8.2100e-01   1.3152e+00
 -1.1223e+02   6.8804e+01  -6.8500e-01   1.0974e+00  -9.4299e+01   6.9299e+01  -8.0790e-01   1.2943e+00  -1.0505e+02   6.8848e+01  -7.3240e-01   1.1733e+00  -9.2543e+01   6.9401e+01  -8.2100e-01   1.3152e+00
 -1.1216e+02   6.8750e+01  -6.8500e-01   1.0974e+00  -9.4233e+01   6.9246e+01  -8.0780e-01   1.2941e+00  -1.0498e+02   6.8794e+01  -7.3240e-01   1.1733e+00  -9.2479e+01   6.9348e+01  -8.2090e-01   1.3151e+00
 -1.1208e+02   6.8697e+01  -6.8490e-01   1.0972e+00  -9.4167e+01   6.9193e+01  -8.0780e-01   1.2941e+00  -1.0490e+02   6.8740e+01  -7.3230e-01   1.1731e+00  -9.2414e+01   6.9295e+01  -8.2090e-01   1.3151e+00
 -1.1200e+02   6.8643e+01  -6.8490e-01   1.0972e+00  -9.4101e+01   6.9140e+01  -8.0770e-01   1.2939e+00  -1.0483e+02   6.8687e+01  -7.3220e-01   1.1730e+00  -9.2349e+01   6.9242e+01  -8.2090e-01   1.3151e+00
 -1.1192e+02   6.8589e+01  -6.8480e-01   1.0970e+00  -9.4035e+01   6.9086e+01  -8.0770e-01   1.2939e+00  -1.0476e+02   6.8633e+01  -7.3220e-01   1.1730e+00  -9.2285e+01   6.9189e+01  -8.2080e-01   1.3149e+00
 -1.1184e+02   6.8535e+01  -6.8470e-01   1.0969e+00  -9.3970e+01   6.9033e+01  -8.0760e-01   1.2938e+00  -1.0468e+02   6.8579e+01  -7.3210e-01   1.1728e+00  -9.2220e+01   6.9135e+01  -8.2080e-01   1.3149e+00
 -1.1176e+02   6.8482e+01  -6.8470e-01   1.0969e+00  -9.3904e+01   6.8980e+01  -8.0760e-01   1.2938e+00  -1.0461e+02   6.8525e+01  -7.3210e-01   1.1728e+00  -9.2155e+01   6.9082e+01  -8.2070e-01   1.3148e+00
 -1.1168e+02   6.8428e+01  -6.8460e-01   1.0967e+00  -9.3838e+01   6.8927e+01  -8.0750e-01   1.2936e+00  -1.0454e+02   6.8472e+01  -7.3200e-01   1.1727e+00  -9.2091e+01   6.9029e+01  -8.2070e-01   1.3148e+00
 -1.1161e+02   6.8374e+01  -6.8460e-01   1.0967e+00  -9.3772e+01   6.8874e+01  -8.0750e-01   1.2936e+00  -1.0446e+02   6.8418e+01  -7.3200e-01   1.1727e+00  -9.2026e+01   6.8976e+01  -8.2060e-01   1.3146e+00
 -1.1153e+02   6.8321e+01  -6.8450e-01   1.0966e+00  -9.3706e+01   6.8820e+01  -8.0740e-01   1.2935e+00  -1.0439e+02   6.8364e+01  -7.3190e-01   1.1725e+00  -9.1961e+01   6.8923e+01  -8.2060e-01   1.3146e+00
 -1.1145e+02   6.8267e+01  -6.8440e-01   1.0964e+00  -9.3640e+01   6.8767e+01  -8.0740e-01   1.2935e+00  -1.0432e+02   6.8310e+01  -7.3180e-01   1.1723e+00  -9.1897e+01   6.8870e+01  -8.2050e-01   1.3144e+00
 -1.1137e+02   6.8213e+01  -6.8440e-01   1.0964e+00  -9.3574e+01   6.8714e+01  -8.0730e-01   1.2933e+00  -1.0424e+02   6.8257e+01  -7.3180e-01   1.1723e+00  -9.1832e+01   6.8817e+01  -8.2050e-01   1.3144e+00
 -1.1129e+02   6.8160e+01  -6.8430e-01   1.0962e+00  -9.3508e+01   6.8661e+01  -8.0730e-01   1.2933e+00  -1.0417e+02   6.8203e+01  -7.3170e-01   1.1722e+00  -9.1767e+01   6.8764e+01  -8.2040e-01   1.3143e+00
 -1.1121e+02   6.8106e+01  -6.8430e-01   1.0962e+00  -9.3442e+01   6.8608e+01  -8.0720e-01   1.2931e+00  -1.0410e+02   6.8149e+01  -7.3170e-01   1.1722e+00  -9.1702e+01   6.8711e+01  -8.2040e-01   1.3143e+00
 -1.1114e+02   6.8052e+01  -6.8420e-01   1.0961e+00  -9.3377e+01   6.8554e+01  -8.0720e-01   1.2931e+00  -1.0402e+02   6.8096e+01  -7.3160e-01   1.1720e+00  -9.1638e+01   6.8658e+01  -8.2030e-01   1.3141e+00
 -1.1106e+02   6.7999e+01  -6.8410e-01   1.0959e+00  -9.3311e+01   6.8501e+01  -8.0710e-01   1.2930e+00  -1.0395e+02   6.8042e+01  -7.3150e-01   1.1719e+00  -9.1573e+01   6.8605e+01  -8.2030e-01   1.3141e+00
 -1.1098e+02   6.7945e+01  -6.8410e-01   1.0959e+00  -9.3245e+01   6.8448e+01  -8.0710e-01   1.2930e+00  -1.0388e+02   6.7988e+01  -7.3150e-01   1.1719e+00  -9.1508e+01   6.8552e+01  -8.2020e-01   1.3140e+00
 -1.1090e+02   6.7891e+01  -6.8400e-01   1.0958e+00  -9.3179e+01   6.8395e+01  -8.0700e-01   1.2928e+00  -1.0380e+02   6.7934e+01  -7.3140e-01   1.1717e+00  -9.1444e+01   6.8499e+01  -8.2020e-01   1.3140e+00
 -1.1082e+02   6.7838e+01  -6.8400e-01   1.0958e+00  -9.3113e+01   6.8342e+01  -8.0700e-01   1.2928e+00  -1.0373e+02   6.7881e+01  -7.3140e-01   1.1717e+00  -9.1379e+01   6.8446e+01  -8.2010e-01   1.3138e+00
 -1.1074e+02   6.7784e+01  -6.8390e-01   1.0956e+00  -9.3047e+01   6.8288e+01  -8.0690e-01   1.2927e+00  -1.0366e+02   6.7827e+01  -7.3130e-01   1.1715e+00  -9.1314e+01   6.8393e+01  -8.2010e-01   1.3138e+00
 -1.1067e+02   6.7730e+01  -6.8380e-01   1.0954e+00  -9.2981e+01   6.8235e+01  -8.0690e-01   1.2927e+00  -1.0358e+02   6.7773e+01  -7.3120e-01   1.1714e+00  -9.1250e+01   6.8340e+01  -8.2000e-01   1.3136e+00
 -1.1059e+02   6.7677e+01  -6.8380e-01   1.0954e+00  -9.2915e+01   6.8182e+01  -8.0680e-01   1.2925e+00  -1.0351e+02   6.7720e+01  -7.3120e-01   1.1714e+00  -9.1185e+01   6.8287e+01  -8.2000e-01   1.3136e+00
 -1.1051e+02   6.7623e+01  -6.8370e-01   1.0953e+00  -9.2849e+01   6.8129e+01  -8.0680e-01   1.2925e+00  -1.0344e+02   6.7666e+01  -7.3110e-01   1.1712e+00  -9.1120e+01   6.8234e+01  -8.1990e-01   1.3135e+00
 -1.1043e+02   6.7570e+01  -6.8360e-01   1.0951e+00  -9.2783e+01   6.8076e+01  -8.0670e-01   1.2923e+00  -1.0336e+02   6.7612e+01  -7.3110e-01   1.1712e+00  -9.1056e+01   6.8181e+01  -8.1990e-01   1.3135e+00
 -1.1035e+02   6.7516e+01  -6.8360e-01   1.0951e+00  -9.2718e+01   6.8023e+01  -8.0670e-01   1.2923e+00  -1.0329e+02   6.7559e+01  -7.3100e-01   1.1711e+00  -9.0991e+01   6.8128e+01  -8.1980e-01   1.3133e+00
 -1.1027e+02   6.7462e+01  -6.8350e-01   1.0950e+00  -9.2652e+01   6.7969e+01  -8.0660e-01   1.2922e+00  -1.0322e+02   6.7505e+01  -7.3090e-01   1.1709e+00  -9.0926e+01   6.8075e+01  -8.1980e-01   1.3133e+00
 -1.1019e+02   6.7409e+01  -6.8350e-01   1.0950e+00  -9.2586e+01   6.7916e+01  -8.0660e-01   1.2922e+00  -1.0314e+02   6.7451e+01  -7.3090e-01   1.1709e+00  -9.0862e+01   6.8021e+01  -8.1970e-01   1.3132e+00
 -1.1012e+02   6.7355e+01  -6.8340e-01   1.0948e+00  -9.2520e+01   6.7863e+01  -8.0650e-01   1.2920e+00  -1.0307e+02   6.7398e+01  -7.3080e-01   1.1707e+00  -9.0797e+01   6.7968e+01  -8.1970e-01   1.3132e+00
 -1.1004e+02   6.7302e+01  -6.8330e-01   1.0946e+00  -9.2454e+01   6.7810e+01  -8.0650e-01   1.2920e+00  -1.0300e+02   6.7344e+01  -7.3080e-01   1.1707e+00  -9.0732e+01   6.7915e+01  -8.1960e-01   1.3130e+00
 -1.0996e+02   6.7248e+01  -6.8330e-01   1.0946e+00  -9.2388e+01   6.7757e+01  -8.0640e-01   1.2919e+00  -1.0292e+02   6.7290e+01  -7.3070e-01   1.1706e+00  -9.0668e+01   6.7862e+01  -8.1960e-01   1.3130e+00
 -1.0988e+02   6.7194e+01  -6.8320e-01   1.0945e+00  -9.2322e+01   6.7704e+01  -8.0640e-01   1.2919e+00  -1.0285e+02   6.7237e+01  -7.3060e-01   1.1704e+00  -9.0603e+01   6.7809e+01  -8.1950e-01   1.3128e+00
 -1.0980e+02   6.7141e+01  -6.8320e-01   1.0945e+00  -9.2256e+01   6.7651e+01  -8.0630e-01   1.2917e+00  -1.0278e+02   6.7183e+01  -7.3060e-01   1.1704e+00  -9.0538e+01   6.7756e+01  -8.1950e-01   1.3128e+00
 -1.0972e+02   6.7087e+01  -6.8310e-01   1.0943e+00  -9.2190e+01   6.7597e+01  -8.0630e-01   1.2917e+00  -1.0270e+02   6.7130e+01  -7.3050e-01   1.1703e+00  -9.0474e+01   6.7703e+01  -8.1940e-01   1.3127e+00
 -1.0965e+02   6.7034e+01  -6.8300e-01   1.0942e+00  -9.2124e+01   6.7544e+01  -8.0620e-01   1.2915e+00  -1.0263e+02   6.7076e+01  -7.3050e-01   1.1703e+00  -9.0409e+01   6.7650e+01  -8.1940e-01   1.3127e+00
 -1.0957e+02   6.6980e+01  -6.8300e-01   1.0942e+00  -9.2059e+01   6.7491e+01  -8.0620e-01   1.2915e+00  -1.0255e+02   6.7022e+01  -7.3040e-01   1.1701e+00  -9.0344e+01   6.7597e+01  -8.1930e-01   1.3125e+00
 -1.0949e+02   6.6926e+01  -6.8290e-01   1.0940e+00  -9.1993e+01   6.7438e+01  -8.0610e-01   1.2914e+00  -1.0248e+02   6.6969e+01  -7.3030e-01   1.1699e+00  -9.0280e+01   6.7544e+01  -8.1930e-01   1.3125e+00
 -1.0941e+02   6.6873e+01  -6.8280e-01   1.0938e+00  -9.1927e+01   6.7385e+01  -8.0610e-01   1.2914e+00  -1.0241e+02   6.6915e+01  -7.3030e-01   1.1699e+00  -9.0215e+01   6.7492e+01  -8.1920e-01   1.3124e+00
 -1.0933e+02   6.6819e+01  -6.8280e-01   1.0938e+00  -9.1861e+01   6.7332e+01  -8.0600e-01   1.2912e+00  -1.0233e+02   6.6861e+01  -7.3020e-01   1.1698e+00  -9.0150e+01   6.7439e+01  -8.1920e-01   1.3124e+00
 -1.0925e+02   6.6766e+01  -6.8270e-01   1.0937e+00  -9.1795e+01   6.7279e+01  -8.0600e-01   1.2912e+00  -1.0226e+02   6.6808e+01  -7.3020e-01   1.1698e+00  -9.0086e+01   6.7386e+01  -8.1910e-01   1.3122e+00
 -1.0918e+02   6.6712e+01  -6.8270e-01   1.0937e+00  -9.1729e+01   6.7226e+01  -8.0590e-01   1.2911e+00  -1.0219e+02   6.6754e+01  -7.3010e-01   1.1696e+00  -9.0021e+01   6.7333e+01  -8.1910e-01   1.3122e+00
 -1.0910e+02   6.6659e+01  -6.8260e-01   1.0935e+00  -9.1663e+01   6.7172e+01  -8.0590e-01   1.2911e+00  -1.0211e+02   6.6701e+01  -7.3000e-01   1.1695e+00  -8.9956e+01   6.7280e+01  -8.1900e-01   1.3120e+00
 -1.0902e+02   6.6605e+01  -6.8250e-01   1.0934e+00  -9.1597e+01   6.7119e+01  -8.0580e-01   1.2909e+00  -1.0204e+02   6.6647e+01  -7.3000e-01   1.1695e+00  -8.9892e+01   6.7227e+01  -8.1900e-01   1.3120e+00
 -1.0894e+02   6.6552e+01  -6.8250e-01   1.0934e+00  -9.1531e+01   6.7066e+01  -8.0580e-01   1.2909e+00  -1.0197e+02   6.6594e+01  -7.2990e-01   1.1693e+00  -8.9827e+01   6.7174e+01  -8.1900e-01   1.3120e+00
 -1.0886e+02   6.6498e+01  -6.8240e-01   1.0932e+00  -9.1466e+01   6.7013e+01  -8.0570e-01   1.2907e+00  -1.0189e+02   6.6540e+01  -7.2990e-01   1.1693e+00  -8.9762e+01   6.7121e+01  -8.1890e-01   1.3119e+00
 -1.0878e+02   6.6445e+01  -6.8230e-01   1.0930e+00  -9.1400e+01   6.6960e+01  -8.0570e-01   1.2907e+00  -1.0182e+02   6.6486e+01  -7.2980e-01   1.1691e+00  -8.9698e+01   6.7068e+01  -8.1890e-01   1.3119e+00
 -1.0870e+02   6.6391e+01  -6.8230e-01   1.0930e+00  -9.1334e+01   6.6907e+01  -8.0560e-01   1.2906e+00  -1.0175e+02   6.6433e+01  -7.2970e-01   1.1690e+00  -8.9633e+01   6.7015e+01  -8.1880e-01   1.3117e+00
 -1.0863e+02   6.6338e+01  -6.8220e-01   1.0929e+00  -9.1268e+01   6.6854e+01  -8.0560e-01   1.2906e+00  -1.0167e+02   6.6379e+01  -7.2970e-01   1.1690e+00  -8.9568e+01   6.6962e+01  -8.1880e-01   1.3117e+00
 -1.0855e+02   6.6284e+01  -6.8220e-01   1.0929e+00  -9.1202e+01   6.6801e+01  -8.0550e-01   1.2904e+00  -1.0160e+02   6.6326e+01  -7.2960e-01   1.1688e+00  -8.9504e+01   6.6909e+01  -8.1870e-01   1.3116e+00
 -1.0847e+02   6.6231e+01  -6.8210e-01   1.0927e+00  -9.1136e+01   6.6748e+01  -8.0550e-01   1.2904e+00  -1.0153e+02   6.6272e+01  -7.2960e-01   1.1688e+00  -8.9439e+01   6.6856e+01  -8.1870e-01   1.3116e+00
 -1.0839e+02   6.6177e+01  -6.8200e-01   1.0926e+00  -9.1070e+01   6.6695e+01  -8.0540e-01   1.2903e+00  -1.0145e+02   6.6219e+01  -7.2950e-01   1.1687e+00  -8.9374e+01   6.6803e+01  -8.1860e-01   1.3114e+00
 -1.0831e+02   6.6124e+01  -6.8200e-01   1.0926e+00  -9.1004e+01   6.6642e+01  -8.0540e-01   1.2903e+00  -1.0138e+02   6.6165e+01  -7.2940e-01   1.1685e+00  -8.9310e+01   6.6750e+01  -8.1860e-01   1.3114e+00
 -1.0823e+02   6.6070e+01  -6.8190e-01   1.0924e+00  -9.0938e+01   6.6589e+01  -8.0530e-01   1.2901e+00  -1.0131e+02   6.6111e+01  -7.2940e-01   1.1685e+00  -8.9245e+01   6.6697e+01  -8.1850e-01   1.3112e+00
 -1.0816e+02   6.6017e+01  -6.8190e-01   1.0924e+00  -9.0872e+01   6.6535e+01  -8.0530e-01   1.2901e+00  -1.0123e+02   6.6058e+01  -7.2930e-01   1.1683e+00  -8.9180e+01   6.6644e+01  -8.1850e-01   1.3112e+00
 -1.0808e+02   6.5963e+01  -6.8180e-01   1.0922e+00  -9.0807e+01   6.6482e+01  -8.0520e-01   1.2899e+00  -1.0116e+02   6.6004e+01  -7.2930e-01   1.1683e+00  -8.9116e+01   6.6591e+01  -8.1840e-01   1.3111e+00
 -1.0800e+02   6.5910e+01  -6.8170e-01   1.0921e+00  -9.0741e+01   6.6429e+01  -8.0520e-01   1.2899e+00  -1.0109e+02   6.5951e+01  -7.2920e-01   1.1682e+00  -8.9051e+01   6.6538e+01  -8.1840e-01   1.3111e+00
 -1.0792e+02   6.5856e+01  -6.8170e-01   1.0921e+00  -9.0675e+01   6.6376e+01  -8.0510e-01   1.2898e+00  -1.0101e+02   6.5897e+01  -7.2910e-01   1.1680e+00  -8.8986e+01   6.6485e+01  -8.1830e-01   1.3109e+00
 -1.0784e+02   6.5803e+01  -6.8160e-01   1.0919e+00  -9.0609e+01   6.6323e+01  -8.0510e-01   1.2898e+00  -1.0094e+02   6.5844e+01  -7.2910e-01   1.1680e+00  -8.8922e+01   6.6433e+01  -8.1830e-01   1.3109e+00
 -1.0776e+02   6.5749e+01  -6.8150e-01   1.0918e+00  -9.0543e+01   6.6270e+01  -8.0500e-01   1.2896e+00  -1.0087e+02   6.5790e+01  -7.2900e-01   1.1679e+00  -8.8857e+01   6.6380e+01  -8.1820e-01   1.3108e+00
 -1.0768e+02   6.5696e+01  -6.8150e-01   1.0918e+00  -9.0477e+01   6.6217e+01  -8.0490e-01   1.2894e+00  -1.0079e+02   6.5737e+01  -7.2900e-01   1.1679e+00  -8.8792e+01   6.6327e+01  -8.1820e-01   1.3108e+00
 -1.0761e+02   6.5642e+01  -6.8140e-01   1.0916e+00  -9.0411e+01   6.6164e+01  -8.0490e-01   1.2894e+00  -1.0072e+02   6.5683e+01  -7.2890e-01   1.1677e+00  -8.8728e+01   6.6274e+01  -8.1810e-01   1.3106e+00
 -1.0753e+02   6.5589e+01  -6.8130e-01   1.0914e+00  -9.0345e+01   6.6111e+01  -8.0480e-01   1.2893e+00  -1.0065e+02   6.5630e+01  -7.2880e-01   1.1675e+00  -8.8663e+01   6.6221e+01  -8.1810e-01   1.3106e+00
 -1.0745e+02   6.5536e+01  -6.8130e-01   1.0914e+00  -9.0279e+01   6.6058e+01  -8.0480e-01   1.2893e+00  -1.0057e+02   6.5576e+01  -7.2880e-01   1.1675e+00  -8.8598e+01   6.6168e+01  -8.1800e-01   1.3104e+00
 -1.0737e+02   6.5482e+01  -6.8120e-01   1.0913e+00  -9.0213e+01   6.6005e+01  -8.0470e-01   1.2891e+00  -1.0050e+02   6.5523e+01  -7.2870e-01   1.1674e+00  -8.8534e+01   6.6115e+01  -8.1800e-01   1.3104e+00
 -1.0729e+02   6.5429e+01  -6.8120e-01   1.0913e+00  -9.0148e+01   6.5952e+01  -8.0470e-01   1.2891e+00  -1.0043e+02   6.5469e+01  -7.2870e-01   1.1674e+00  -8.8469e+01   6.6062e+01  -8.1790e-01   1.3103e+00
 -1.0721e+02   6.5375e+01  -6.8110e-01   1.0911e+00  -9.0082e+01   6.5899e+01  -8.0460e-01   1.2890e+00  -1.0035e+02   6.5416e+01  -7.2860e-01   1.1672e+00  -8.8404e+01   6.6009e+01  -8.1790e-01   1.3103e+00
 -1.0714e+02   6.5322e+01  -6.8100e-01   1.0910e+00  -9.0016e+01   6.5846e+01  -8.0460e-01   1.2890e+00  -1.0028e+02   6.5362e+01  -7.2850e-01   1.1671e+00  -8.8340e+01   6.5956e+01  -8.1780e-01   1.3101e+00
 -1.0706e+02   6.5268e+01  -6.8100e-01   1.0910e+00  -8.9950e+01   6.5793e+01  -8.0450e-01   1.2888e+00  -1.0021e+02   6.5309e+01  -7.2850e-01   1.1671e+00  -8.8275e+01   6.5904e+01  -8.1780e-01   1.3101e+00
 -1.0698e+02   6.5215e+01  -6.8090e-01   1.0908e+00  -8.9884e+01   6.5740e+01  -8.0450e-01   1.2888e+00  -1.0013e+02   6.5255e+01  -7.2840e-01   1.1669e+00  -8.8210e+01   6.5851e+01  -8.1770e-01   1.3100e+00
 -1.0690e+02   6.5162e+01  -6.8080e-01   1.0906e+00  -8.9818e+01   6.5687e+01  -8.0440e-01   1.2886e+00  -1.0006e+02   6.5202e+01  -7.2830e-01   1.1667e+00  -8.8146e+01   6.5798e+01  -8.1770e-01   1.3100e+00
 -1.0682e+02   6.5108e+01  -6.8080e-01   1.0906e+00  -8.9752e+01   6.5634e+01  -8.0440e-01   1.2886e+00  -9.9986e+01   6.5148e+01  -7.2830e-01   1.1667e+00  -8.8081e+01   6.5745e+01  -8.1760e-01   1.3098e+00
 -1.0674e+02   6.5055e+01  -6.8070e-01   1.0905e+00  -8.9686e+01   6.5581e+01  -8.0430e-01   1.2885e+00  -9.9912e+01   6.5095e+01  -7.2820e-01   1.1666e+00  -8.8016e+01   6.5692e+01  -8.1760e-01   1.3098e+00
 -1.0667e+02   6.5001e+01  -6.8070e-01   1.0905e+00  -8.9620e+01   6.5528e+01  -8.0430e-01   1.2885e+00  -9.9839e+01   6.5041e+01  -7.2820e-01   1.1666e+00  -8.7952e+01   6.5639e+01  -8.1750e-01   1.3096e+00
 -1.0659e+02   6.4948e+01  -6.8060e-01   1.0903e+00  -8.9554e+01   6.5475e+01  -8.0420e-01   1.2883e+00  -9.9765e+01   6.4988e+01  -7.2810e-01   1.1664e+00  -8.7887e+01   6.5586e+01  -8.1750e-01   1.3096e+00
 -1.0651e+02   6.4895e+01  -6.8050e-01   1.0902e+00  -8.9489e+01   6.5422e+01  -8.0420e-01   1.2883e+00  -9.9692e+01   6.4935e+01  -7.2800e-01   1.1663e+00  -8.7822e+01   6.5533e+01  -8.1740e-01   1.3095e+00
 -1.0643e+02   6.4841e+01  -6.8050e-01   1.0902e+00  -8.9423e+01   6.5369e+01  -8.0410e-01   1.2882e+00  -9.9619e+01   6.4881e+01  -7.2800e-01   1.1663e+00  -8.7758e+01   6.5481e+01  -8.1740e-01   1.3095e+00
 -1.0635e+02   6.4788e+01  -6.8040e-01   1.0900e+00  -8.9357e+01   6.5316e+01  -8.0410e-01   1.2882e+00  -9.9545e+01   6.4828e+01  -7.2790e-01   1.1661e+00  -8.7693e+01   6.5428e+01  -8.1730e-01   1.3093e+00
 -1.0627e+02   6.4735e+01  -6.8030e-01   1.0898e+00  -8.9291e+01   6.5263e+01  -8.0400e-01   1.2880e+00  -9.9472e+01   6.4774e+01  -7.2790e-01   1.1661e+00  -8.7628e+01   6.5375e+01  -8.1720e-01   1.3092e+00
 -1.0619e+02   6.4681e+01  -6.8030e-01   1.0898e+00  -8.9225e+01   6.5210e+01  -8.0400e-01   1.2880e+00  -9.9398e+01   6.4721e+01  -7.2780e-01   1.1659e+00  -8.7564e+01   6.5322e+01  -8.1720e-01   1.3092e+00
 -1.0612e+02   6.4628e+01  -6.8020e-01   1.0897e+00  -8.9159e+01   6.5157e+01  -8.0390e-01   1.2878e+00  -9.9325e+01   6.4667e+01  -7.2770e-01   1.1658e+00  -8.7499e+01   6.5269e+01  -8.1710e-01   1.3090e+00
 -1.0604e+02   6.4575e+01  -6.8010e-01   1.0895e+00  -8.9093e+01   6.5104e+01  -8.0390e-01   1.2878e+00  -9.9251e+01   6.4614e+01  -7.2770e-01   1.1658e+00  -8.7434e+01   6.5216e+01  -8.1710e-01   1.3090e+00
 -1.0596e+02   6.4521e+01  -6.8010e-01   1.0895e+00  -8.9027e+01   6.5051e+01  -8.0380e-01   1.2877e+00  -9.9178e+01   6.4561e+01  -7.2760e-01   1.1656e+00  -8.7370e+01   6.5163e+01  -8.1700e-01   1.3088e+00
 -1.0588e+02   6.4468e+01  -6.8000e-01   1.0894e+00  -8.8961e+01   6.4998e+01  -8.0380e-01   1.2877e+00  -9.9105e+01   6.4507e+01  -7.2750e-01   1.1655e+00  -8.7305e+01   6.5111e+01  -8.1700e-01   1.3088e+00
 -1.0580e+02   6.4415e+01  -6.8000e-01   1.0894e+00  -8.8896e+01   6.4945e+01  -8.0370e-01   1.2875e+00  -9.9031e+01   6.4454e+01  -7.2750e-01   1.1655e+00  -8.7240e+01   6.5058e+01  -8.1690e-01   1.3087e+00
 -1.0572e+02   6.4361e+01  -6.7990e-01   1.0892e+00  -8.8830e+01   6.4892e+01  -8.0360e-01   1.2874e+00  -9.8958e+01   6.4400e+01  -7.2740e-01   1.1653e+00  -8.7176e+01   6.5005e+01  -8.1690e-01   1.3087e+00
 -1.0565e+02   6.4308e+01  -6.7980e-01   1.0890e+00  -8.8764e+01   6.4839e+01  -8.0360e-01   1.2874e+00  -9.8884e+01   6.4347e+01  -7.2740e-01   1.1653e+00  -8.7111e+01   6.4952e+01  -8.1680e-01   1.3085e+00
 -1.0557e+02   6.4255e+01  -6.7980e-01   1.0890e+00  -8.8698e+01   6.4786e+01  -8.0350e-01   1.2872e+00  -9.8811e+01   6.4294e+01  -7.2730e-01   1.1651e+00  -8.7046e+01   6.4899e+01  -8.1680e-01   1.3085e+00
 -1.0549e+02   6.4201e+01  -6.7970e-01   1.0889e+00  -8.8632e+01   6.4733e+01  -8.0350e-01   1.2872e+00  -9.8738e+01   6.4240e+01  -7.2720e-01   1.1650e+00  -8.6982e+01   6.4847e+01  -8.1670e-01   1.3084e+00
 -1.0541e+02   6.4148e+01  -6.7960e-01   1.0887e+00  -8.8566e+01   6.4680e+01  -8.0340e-01   1.2870e+00  -9.8664e+01   6.4187e+01  -7.2720e-01   1.1650e+00  -8.6917e+01   6.4794e+01  -8.1670e-01   1.3084e+00
 -1.0533e+02   6.4095e+01  -6.7960e-01   1.0887e+00  -8.8500e+01   6.4627e+01  -8.0340e-01   1.2870e+00  -9.8591e+01   6.4133e+01  -7.2710e-01   1.1648e+00  -8.6852e+01   6.4741e+01  -8.1660e-01   1.3082e+00
 -1.0525e+02   6.4041e+01  -6.7950e-01   1.0886e+00  -8.8434e+01   6.4574e+01  -8.0330e-01   1.2869e+00  -9.8517e+01   6.4080e+01  -7.2700e-01   1.1647e+00  -8.6788e+01   6.4688e+01  -8.1660e-01   1.3082e+00
 -1.0518e+02   6.3988e+01  -6.7940e-01   1.0884e+00  -8.8368e+01   6.4521e+01  -8.0330e-01   1.2869e+00  -9.8444e+01   6.4027e+01  -7.2700e-01   1.1647e+00  -8.6723e+01   6.4635e+01  -8.1650e-01   1.3080e+00
 -1.0510e+02   6.3935e+01  -6.7940e-01   1.0884e+00  -8.8302e+01   6.4469e+01  -8.0320e-01   1.2867e+00  -9.8371e+01   6.3973e+01  -7.2690e-01   1.1645e+00  -8.6658e+01   6.4582e+01  -8.1650e-01   1.3080e+00
 -1.0502e+02   6.3882e+01  -6.7930e-01   1.0882e+00  -8.8237e+01   6.4416e+01  -8.0320e-01   1.2867e+00  -9.8297e+01   6.3920e+01  -7.2690e-01   1.1645e+00  -8.6594e+01   6.4530e+01  -8.1640e-01   1.3079e+00
 -1.0494e+02   6.3828e+01  -6.7920e-01   1.0881e+00  -8.8171e+01   6.4363e+01  -8.0310e-01   1.2866e+00  -9.8224e+01   6.3867e+01  -7.2680e-01   1.1643e+00  -8.6529e+01   6.4477e+01  -8.1640e-01   1.3079e+00
 -1.0486e+02   6.3775e+01  -6.7920e-01   1.0881e+00  -8.8105e+01   6.4310e+01  -8.0310e-01   1.2866e+00  -9.8150e+01   6.3813e+01  -7.2670e-01   1.1642e+00  -8.6464e+01   6.4424e+01  -8.1630e-01   1.3077e+00
 -1.0478e+02   6.3722e+01  -6.7910e-01   1.0879e+00  -8.8039e+01   6.4257e+01  -8.0300e-01   1.2864e+00  -9.8077e+01   6.3760e+01  -7.2670e-01   1.1642e+00  -8.6400e+01   6.4371e+01  -8.1630e-01   1.3077e+00
 -1.0470e+02   6.3668e+01  -6.7910e-01   1.0879e+00  -8.7973e+01   6.4204e+01  -8.0300e-01   1.2864e+00  -9.8003e+01   6.3706e+01  -7.2660e-01   1.1640e+00  -8.6335e+01   6.4318e+01  -8.1620e-01   1.3076e+00
 -1.0463e+02   6.3615e+01  -6.7900e-01   1.0878e+00  -8.7907e+01   6.4151e+01  -8.0290e-01   1.2862e+00  -9.7930e+01   6.3653e+01  -7.2650e-01   1.1639e+00  -8.6270e+01   6.4266e+01  -8.1620e-01   1.3076e+00
 -1.0455e+02   6.3562e+01  -6.7890e-01   1.0876e+00  -8.7841e+01   6.4098e+01  -8.0290e-01   1.2862e+00  -9.7857e+01   6.3600e+01  -7.2650e-01   1.1639e+00  -8.6206e+01   6.4213e+01  -8.1610e-01   1.3074e+00
 -1.0447e+02   6.3509e+01  -6.7890e-01   1.0876e+00  -8.7775e+01   6.4045e+01  -8.0280e-01   1.2861e+00  -9.7783e+01   6.3546e+01  -7.2640e-01   1.1637e+00  -8.6141e+01   6.4160e+01  -8.1610e-01   1.3074e+00
 -1.0439e+02   6.3455e+01  -6.7880e-01   1.0874e+00  -8.7709e+01   6.3992e+01  -8.0270e-01   1.2859e+00  -9.7710e+01   6.3493e+01  -7.2640e-01   1.1637e+00  -8.6076e+01   6.4107e+01  -8.1600e-01   1.3072e+00
 -1.0431e+02   6.3402e+01  -6.7870e-01   1.0873e+00  -8.7643e+01   6.3939e+01  -8.0270e-01   1.2859e+00  -9.7636e+01   6.3440e+01  -7.2630e-01   1.1635e+00  -8.6011e+01   6.4055e+01  -8.1600e-01   1.3072e+00
 -1.0423e+02   6.3349e+01  -6.7870e-01   1.0873e+00  -8.7578e+01   6.3887e+01  -8.0260e-01   1.2858e+00  -9.7563e+01   6.3387e+01  -7.2620e-01   1.1634e+00  -8.5947e+01   6.4002e+01  -8.1590e-01   1.3071e+00
 -1.0416e+02   6.3296e+01  -6.7860e-01   1.0871e+00  -8.7512e+01   6.3834e+01  -8.0260e-01   1.2858e+00  -9.7490e+01   6.3333e+01  -7.2620e-01   1.1634e+00  -8.5882e+01   6.3949e+01  -8.1590e-01   1.3071e+00
 -1.0408e+02   6.3243e+01  -6.7850e-01   1.0870e+00  -8.7446e+01   6.3781e+01  -8.0250e-01   1.2856e+00  -9.7416e+01   6.3280e+01  -7.2610e-01   1.1632e+00  -8.5817e+01   6.3896e+01  -8.1580e-01   1.3069e+00
 -1.0400e+02   6.3189e+01  -6.7850e-01   1.0870e+00  -8.7380e+01   6.3728e+01  -8.0250e-01   1.2856e+00  -9.7343e+01   6.3227e+01  -7.2600e-01   1.1631e+00  -8.5753e+01   6.3844e+01  -8.1580e-01   1.3069e+00
 -1.0392e+02   6.3136e+01  -6.7840e-01   1.0868e+00  -8.7314e+01   6.3675e+01  -8.0240e-01   1.2854e+00  -9.7269e+01   6.3173e+01  -7.2600e-01   1.1631e+00  -8.5688e+01   6.3791e+01  -8.1570e-01   1.3068e+00
 -1.0384e+02   6.3083e+01  -6.7830e-01   1.0866e+00  -8.7248e+01   6.3622e+01  -8.0240e-01   1.2854e+00  -9.7196e+01   6.3120e+01  -7.2590e-01   1.1629e+00  -8.5623e+01   6.3738e+01  -8.1570e-01   1.3068e+00
 -1.0376e+02   6.3030e+01  -6.7830e-01   1.0866e+00  -8.7182e+01   6.3569e+01  -8.0230e-01   1.2853e+00  -9.7123e+01   6.3067e+01  -7.2580e-01   1.1627e+00  -8.5559e+01   6.3685e+01  -8.1560e-01   1.3066e+00
 -1.0368e+02   6.2977e+01  -6.7820e-01   1.0865e+00  -8.7116e+01   6.3516e+01  -8.0230e-01   1.2853e+00  -9.7049e+01   6.3013e+01  -7.2580e-01   1.1627e+00  -8.5494e+01   6.3633e+01  -8.1560e-01   1.3066e+00
 -1.0361e+02   6.2923e+01  -6.7810e-01   1.0863e+00  -8.7050e+01   6.3463e+01  -8.0220e-01   1.2851e+00  -9.6976e+01   6.2960e+01  -7.2570e-01   1.1626e+00  -8.5429e+01   6.3580e+01  -8.1550e-01   1.3064e+00
 -1.0353e+02   6.2870e+01  -6.7810e-01   1.0863e+00  -8.6984e+01   6.3411e+01  -8.0220e-01   1.2851e+00  -9.6902e+01   6.2907e+01  -7.2570e-01   1.1626e+00  -8.5365e+01   6.3527e+01  -8.1540e-01   1.3063e+00
 -1.0345e+02   6.2817e+01  -6.7800e-01   1.0862e+00  -8.6919e+01   6.3358e+01  -8.0210e-01   1.2850e+00  -9.6829e+01   6.2854e+01  -7.2560e-01   1.1624e+00  -8.5300e+01   6.3474e+01  -8.1540e-01   1.3063e+00
 -1.0337e+02   6.2764e+01  -6.7800e-01   1.0862e+00  -8.6853e+01   6.3305e+01  -8.0210e-01   1.2850e+00  -9.6755e+01   6.2800e+01  -7.2550e-01   1.1623e+00  -8.5235e+01   6.3422e+01  -8.1530e-01   1.3061e+00
 -1.0329e+02   6.2711e+01  -6.7790e-01   1.0860e+00  -8.6787e+01   6.3252e+01  -8.0200e-01   1.2848e+00  -9.6682e+01   6.2747e+01  -7.2550e-01   1.1623e+00  -8.5171e+01   6.3369e+01  -8.1530e-01   1.3061e+00
 -1.0321e+02   6.2657e+01  -6.7780e-01   1.0858e+00  -8.6721e+01   6.3199e+01  -8.0190e-01   1.2846e+00  -9.6609e+01   6.2694e+01  -7.2540e-01   1.1621e+00  -8.5106e+01   6.3316e+01  -8.1520e-01   1.3060e+00
 -1.0314e+02   6.2604e+01  -6.7780e-01   1.0858e+00  -8.6655e+01   6.3146e+01  -8.0190e-01   1.2846e+00  -9.6535e+01   6.2641e+01  -7.2530e-01   1.1619e+00  -8.5041e+01   6.3263e+01  -8.1520e-01   1.3060e+00
 -1.0306e+02   6.2551e+01  -6.7770e-01   1.0857e+00  -8.6589e+01   6.3094e+01  -8.0180e-01   1.2845e+00  -9.6462e+01   6.2587e+01  -7.2530e-01   1.1619e+00  -8.4977e+01   6.3211e+01  -8.1510e-01   1.3058e+00
 -1.0298e+02   6.2498e+01  -6.7760e-01   1.0855e+00  -8.6523e+01   6.3041e+01  -8.0180e-01   1.2845e+00  -9.6388e+01   6.2534e+01  -7.2520e-01   1.1618e+00  -8.4912e+01   6.3158e+01  -8.1510e-01   1.3058e+00
 -1.0290e+02   6.2445e+01  -6.7760e-01   1.0855e+00  -8.6457e+01   6.2988e+01  -8.0170e-01   1.2843e+00  -9.6315e+01   6.2481e+01  -7.2510e-01   1.1616e+00  -8.4847e+01   6.3105e+01  -8.1500e-01   1.3056e+00
 -1.0282e+02   6.2392e+01  -6.7750e-01   1.0854e+00  -8.6391e+01   6.2935e+01  -8.0170e-01   1.2843e+00  -9.6242e+01   6.2428e+01  -7.2510e-01   1.1616e+00  -8.4783e+01   6.3053e+01  -8.1500e-01   1.3056e+00
 -1.0274e+02   6.2339e+01  -6.7740e-01   1.0852e+00  -8.6326e+01   6.2882e+01  -8.0160e-01   1.2842e+00  -9.6168e+01   6.2374e+01  -7.2500e-01   1.1614e+00  -8.4718e+01   6.3000e+01  -8.1490e-01   1.3055e+00
 -1.0267e+02   6.2285e+01  -6.7740e-01   1.0852e+00  -8.6260e+01   6.2829e+01  -8.0160e-01   1.2842e+00  -9.6095e+01   6.2321e+01  -7.2500e-01   1.1614e+00  -8.4653e+01   6.2947e+01  -8.1490e-01   1.3055e+00
 -1.0259e+02   6.2232e+01  -6.7730e-01   1.0850e+00  -8.6194e+01   6.2777e+01  -8.0150e-01   1.2840e+00  -9.6021e+01   6.2268e+01  -7.2490e-01   1.1613e+00  -8.4589e+01   6.2894e+01  -8.1480e-01   1.3053e+00
 -1.0251e+02   6.2179e+01  -6.7720e-01   1.0849e+00  -8.6128e+01   6.2724e+01  -8.0150e-01   1.2840e+00  -9.5948e+01   6.2215e+01  -7.2480e-01   1.1611e+00  -8.4524e+01   6.2842e+01  -8.1480e-01   1.3053e+00
 -1.0243e+02   6.2126e+01  -6.7720e-01   1.0849e+00  -8.6062e+01   6.2671e+01  -8.0140e-01   1.2838e+00  -9.5875e+01   6.2162e+01  -7.2480e-01   1.1611e+00  -8.4459e+01   6.2789e+01  -8.1470e-01   1.3051e+00
 -1.0235e+02   6.2073e+01  -6.7710e-01   1.0847e+00  -8.5996e+01   6.2618e+01  -8.0130e-01   1.2837e+00  -9.5801e+01   6.2108e+01  -7.2470e-01   1.1610e+00  -8.4395e+01   6.2736e+01  -8.1470e-01   1.3051e+00
 -1.0227e+02   6.2020e+01  -6.7700e-01   1.0846e+00  -8.5930e+01   6.2565e+01  -8.0130e-01   1.2837e+00  -9.5728e+01   6.2055e+01  -7.2460e-01   1.1608e+00  -8.4330e+01   6.2684e+01  -8.1460e-01   1.3050e+00
 -1.0219e+02   6.1967e+01  -6.7700e-01   1.0846e+00  -8.5864e+01   6.2513e+01  -8.0120e-01   1.2835e+00  -9.5654e+01   6.2002e+01  -7.2460e-01   1.1608e+00  -8.4265e+01   6.2631e+01  -8.1460e-01   1.3050e+00
 -1.0212e+02   6.1914e+01  -6.7690e-01   1.0844e+00  -8.5798e+01   6.2460e+01  -8.0120e-01   1.2835e+00  -9.5581e+01   6.1949e+01  -7.2450e-01   1.1606e+00  -8.4201e+01   6.2578e+01  -8.1450e-01   1.3048e+00
 -1.0204e+02   6.1861e+01  -6.7680e-01   1.0842e+00  -8.5732e+01   6.2407e+01  -8.0110e-01   1.2834e+00  -9.5508e+01   6.1896e+01  -7.2440e-01   1.1605e+00  -8.4136e+01   6.2526e+01  -8.1450e-01   1.3048e+00
 -1.0196e+02   6.1808e+01  -6.7680e-01   1.0842e+00  -8.5667e+01   6.2354e+01  -8.0110e-01   1.2834e+00  -9.5434e+01   6.1842e+01  -7.2440e-01   1.1605e+00  -8.4071e+01   6.2473e+01  -8.1440e-01   1.3047e+00
 -1.0188e+02   6.1754e+01  -6.7670e-01   1.0841e+00  -8.5601e+01   6.2301e+01  -8.0100e-01   1.2832e+00  -9.5361e+01   6.1789e+01  -7.2430e-01   1.1603e+00  -8.4007e+01   6.2420e+01  -8.1430e-01   1.3045e+00
 -1.0180e+02   6.1701e+01  -6.7660e-01   1.0839e+00  -8.5535e+01   6.2249e+01  -8.0100e-01   1.2832e+00  -9.5287e+01   6.1736e+01  -7.2420e-01   1.1602e+00  -8.3942e+01   6.2368e+01  -8.1430e-01   1.3045e+00
 -1.0172e+02   6.1648e+01  -6.7660e-01   1.0839e+00  -8.5469e+01   6.2196e+01  -8.0090e-01   1.2830e+00  -9.5214e+01   6.1683e+01  -7.2420e-01   1.1602e+00  -8.3877e+01   6.2315e+01  -8.1420e-01   1.3043e+00
 -1.0165e+02   6.1595e+01  -6.7650e-01   1.0838e+00  -8.5403e+01   6.2143e+01  -8.0090e-01   1.2830e+00  -9.5140e+01   6.1630e+01  -7.2410e-01   1.1600e+00  -8.3813e+01   6.2262e+01  -8.1420e-01   1.3043e+00
 -1.0157e+02   6.1542e+01  -6.7640e-01   1.0836e+00  -8.5337e+01   6.2090e+01  -8.0080e-01   1.2829e+00  -9.5067e+01   6.1577e+01  -7.2400e-01   1.1598e+00  -8.3748e+01   6.2210e+01  -8.1410e-01   1.3042e+00
 -1.0149e+02   6.1489e+01  -6.7640e-01   1.0836e+00  -8.5271e+01   6.2037e+01  -8.0070e-01   1.2827e+00  -9.4994e+01   6.1523e+01  -7.2400e-01   1.1598e+00  -8.3683e+01   6.2157e+01  -8.1410e-01   1.3042e+00
 -1.0141e+02   6.1436e+01  -6.7630e-01   1.0834e+00  -8.5205e+01   6.1985e+01  -8.0070e-01   1.2827e+00  -9.4920e+01   6.1470e+01  -7.2390e-01   1.1597e+00  -8.3619e+01   6.2104e+01  -8.1400e-01   1.3040e+00
 -1.0133e+02   6.1383e+01  -6.7620e-01   1.0833e+00  -8.5139e+01   6.1932e+01  -8.0060e-01   1.2826e+00  -9.4847e+01   6.1417e+01  -7.2390e-01   1.1597e+00  -8.3554e+01   6.2052e+01  -8.1400e-01   1.3040e+00
 -1.0125e+02   6.1330e+01  -6.7620e-01   1.0833e+00  -8.5073e+01   6.1879e+01  -8.0060e-01   1.2826e+00  -9.4773e+01   6.1364e+01  -7.2380e-01   1.1595e+00  -8.3489e+01   6.1999e+01  -8.1390e-01   1.3039e+00
 -1.0118e+02   6.1277e+01  -6.7610e-01   1.0831e+00  -8.5008e+01   6.1826e+01  -8.0050e-01   1.2824e+00  -9.4700e+01   6.1311e+01  -7.2370e-01   1.1594e+00  -8.3425e+01   6.1947e+01  -8.1390e-01   1.3039e+00
 -1.0110e+02   6.1224e+01  -6.7600e-01   1.0830e+00  -8.4942e+01   6.1774e+01  -8.0050e-01   1.2824e+00  -9.4627e+01   6.1258e+01  -7.2370e-01   1.1594e+00  -8.3360e+01   6.1894e+01  -8.1380e-01   1.3037e+00
 -1.0102e+02   6.1171e+01  -6.7600e-01   1.0830e+00  -8.4876e+01   6.1721e+01  -8.0040e-01   1.2822e+00  -9.4553e+01   6.1205e+01  -7.2360e-01   1.1592e+00  -8.3295e+01   6.1841e+01  -8.1380e-01   1.3037e+00
 -1.0094e+02   6.1118e+01  -6.7590e-01   1.0828e+00  -8.4810e+01   6.1668e+01  -8.0040e-01   1.2822e+00  -9.4480e+01   6.1152e+01  -7.2350e-01   1.1590e+00  -8.3231e+01   6.1789e+01  -8.1370e-01   1.3035e+00
 -1.0086e+02   6.1065e+01  -6.7580e-01   1.0826e+00  -8.4744e+01   6.1615e+01  -8.0030e-01   1.2821e+00  -9.4406e+01   6.1098e+01  -7.2350e-01   1.1590e+00  -8.3166e+01   6.1736e+01  -8.1370e-01   1.3035e+00
 -1.0078e+02   6.1012e+01  -6.7580e-01   1.0826e+00  -8.4678e+01   6.1563e+01  -8.0030e-01   1.2821e+00  -9.4333e+01   6.1045e+01  -7.2340e-01   1.1589e+00  -8.3101e+01   6.1683e+01  -8.1360e-01   1.3034e+00
 -1.0070e+02   6.0959e+01  -6.7570e-01   1.0825e+00  -8.4612e+01   6.1510e+01  -8.0020e-01   1.2819e+00  -9.4260e+01   6.0992e+01  -7.2330e-01   1.1587e+00  -8.3037e+01   6.1631e+01  -8.1350e-01   1.3032e+00
 -1.0063e+02   6.0906e+01  -6.7560e-01   1.0823e+00  -8.4546e+01   6.1457e+01  -8.0010e-01   1.2818e+00  -9.4186e+01   6.0939e+01  -7.2330e-01   1.1587e+00  -8.2972e+01   6.1578e+01  -8.1350e-01   1.3032e+00
 -1.0055e+02   6.0853e+01  -6.7560e-01   1.0823e+00  -8.4480e+01   6.1405e+01  -8.0010e-01   1.2818e+00  -9.4113e+01   6.0886e+01  -7.2320e-01   1.1586e+00  -8.2907e+01   6.1526e+01  -8.1340e-01   1.3031e+00
 -1.0047e+02   6.0800e+01  -6.7550e-01   1.0822e+00  -8.4414e+01   6.1352e+01  -8.0000e-01   1.2816e+00  -9.4039e+01   6.0833e+01  -7.2310e-01   1.1584e+00  -8.2843e+01   6.1473e+01  -8.1340e-01   1.3031e+00
 -1.0039e+02   6.0747e+01  -6.7540e-01   1.0820e+00  -8.4349e+01   6.1299e+01  -8.0000e-01   1.2816e+00  -9.3966e+01   6.0780e+01  -7.2310e-01   1.1584e+00  -8.2778e+01   6.1420e+01  -8.1330e-01   1.3029e+00
 -1.0031e+02   6.0694e+01  -6.7540e-01   1.0820e+00  -8.4283e+01   6.1246e+01  -7.9990e-01   1.2814e+00  -9.3892e+01   6.0727e+01  -7.2300e-01   1.1582e+00  -8.2713e+01   6.1368e+01  -8.1330e-01   1.3029e+00
 -1.0023e+02   6.0641e+01  -6.7530e-01   1.0818e+00  -8.4217e+01   6.1194e+01  -7.9990e-01   1.2814e+00  -9.3819e+01   6.0674e+01  -7.2290e-01   1.1581e+00  -8.2649e+01   6.1315e+01  -8.1320e-01   1.3027e+00
 -1.0016e+02   6.0588e+01  -6.7520e-01   1.0817e+00  -8.4151e+01   6.1141e+01  -7.9980e-01   1.2813e+00  -9.3746e+01   6.0621e+01  -7.2290e-01   1.1581e+00  -8.2584e+01   6.1263e+01  -8.1320e-01   1.3027e+00
 -1.0008e+02   6.0535e+01  -6.7520e-01   1.0817e+00  -8.4085e+01   6.1088e+01  -7.9980e-01   1.2813e+00  -9.3672e+01   6.0568e+01  -7.2280e-01   1.1579e+00  -8.2519e+01   6.1210e+01  -8.1310e-01   1.3026e+00
 -9.9999e+01   6.0482e+01  -6.7510e-01   1.0815e+00  -8.4019e+01   6.1036e+01  -7.9970e-01   1.2811e+00  -9.3599e+01   6.0514e+01  -7.2270e-01   1.1578e+00  -8.2455e+01   6.1157e+01  -8.1310e-01   1.3026e+00
 -9.9920e+01   6.0429e+01  -6.7500e-01   1.0814e+00  -8.3953e+01   6.0983e+01  -7.9960e-01   1.2810e+00  -9.3525e+01   6.0461e+01  -7.2270e-01   1.1578e+00  -8.2390e+01   6.1105e+01  -8.1300e-01   1.3024e+00
 -9.9842e+01   6.0376e+01  -6.7500e-01   1.0814e+00  -8.3887e+01   6.0930e+01  -7.9960e-01   1.2810e+00  -9.3452e+01   6.0408e+01  -7.2260e-01   1.1576e+00  -8.2325e+01   6.1052e+01  -8.1300e-01   1.3024e+00
 -9.9763e+01   6.0323e+01  -6.7490e-01   1.0812e+00  -8.3821e+01   6.0877e+01  -7.9950e-01   1.2808e+00  -9.3379e+01   6.0355e+01  -7.2250e-01   1.1574e+00  -8.2261e+01   6.1000e+01  -8.1290e-01   1.3023e+00
 -9.9685e+01   6.0270e+01  -6.7480e-01   1.0810e+00  -8.3756e+01   6.0825e+01  -7.9950e-01   1.2808e+00  -9.3305e+01   6.0302e+01  -7.2250e-01   1.1574e+00  -8.2196e+01   6.0947e+01  -8.1280e-01   1.3021e+00
 -9.9607e+01   6.0218e+01  -6.7480e-01   1.0810e+00  -8.3690e+01   6.0772e+01  -7.9940e-01   1.2806e+00  -9.3232e+01   6.0249e+01  -7.2240e-01   1.1573e+00  -8.2131e+01   6.0895e+01  -8.1280e-01   1.3021e+00
 -9.9528e+01   6.0165e+01  -6.7470e-01   1.0809e+00  -8.3624e+01   6.0719e+01  -7.9940e-01   1.2806e+00  -9.3158e+01   6.0196e+01  -7.2230e-01   1.1571e+00  -8.2067e+01   6.0842e+01  -8.1270e-01   1.3019e+00
 -9.9450e+01   6.0112e+01  -6.7460e-01   1.0807e+00  -8.3558e+01   6.0667e+01  -7.9930e-01   1.2805e+00  -9.3085e+01   6.0143e+01  -7.2230e-01   1.1571e+00  -8.2002e+01   6.0789e+01  -8.1270e-01   1.3019e+00
 -9.9371e+01   6.0059e+01  -6.7460e-01   1.0807e+00  -8.3492e+01   6.0614e+01  -7.9920e-01   1.2803e+00  -9.3012e+01   6.0090e+01  -7.2220e-01   1.1570e+00  -8.1937e+01   6.0737e+01  -8.1260e-01   1.3018e+00
 -9.9293e+01   6.0006e+01  -6.7450e-01   1.0805e+00  -8.3426e+01   6.0561e+01  -7.9920e-01   1.2803e+00  -9.2938e+01   6.0037e+01  -7.2210e-01   1.1568e+00  -8.1873e+01   6.0684e+01  -8.1260e-01   1.3018e+00
 -9.9214e+01   5.9953e+01  -6.7440e-01   1.0804e+00  -8.3360e+01   6.0509e+01  -7.9910e-01   1.2802e+00  -9.2865e+01   5.9984e+01  -7.2210e-01   1.1568e+00  -8.1808e+01   6.0632e+01  -8.1250e-01   1.3016e+00
 -9.9136e+01   5.9900e+01  -6.7430e-01   1.0802e+00  -8.3294e+01   6.0456e+01  -7.9910e-01   1.2802e+00  -9.2791e+01   5.9931e+01  -7.2200e-01   1.1566e+00  -8.1743e+01   6.0579e+01  -8.1250e-01   1.3016e+00
 -9.9058e+01   5.9847e+01  -6.7430e-01   1.0802e+00  -8.3228e+01   6.0403e+01  -7.9900e-01   1.2800e+00  -9.2718e+01   5.9878e+01  -7.2190e-01   1.1565e+00  -8.1679e+01   6.0527e+01  -8.1240e-01   1.3015e+00
 -9.8979e+01   5.9794e+01  -6.7420e-01   1.0801e+00  -8.3162e+01   6.0351e+01  -7.9900e-01   1.2800e+00  -9.2644e+01   5.9825e+01  -7.2190e-01   1.1565e+00  -8.1614e+01   6.0474e+01  -8.1240e-01   1.3015e+00
 -9.8901e+01   5.9741e+01  -6.7410e-01   1.0799e+00  -8.3097e+01   6.0298e+01  -7.9890e-01   1.2798e+00  -9.2571e+01   5.9772e+01  -7.2180e-01   1.1563e+00  -8.1549e+01   6.0422e+01  -8.1230e-01   1.3013e+00
 -9.8822e+01   5.9689e+01  -6.7410e-01   1.0799e+00  -8.3031e+01   6.0245e+01  -7.9890e-01   1.2798e+00  -9.2498e+01   5.9719e+01  -7.2170e-01   1.1562e+00  -8.1485e+01   6.0369e+01  -8.1220e-01   1.3011e+00
 -9.8744e+01   5.9636e+01  -6.7400e-01   1.0797e+00  -8.2965e+01   6.0193e+01  -7.9880e-01   1.2797e+00  -9.2424e+01   5.9666e+01  -7.2170e-01   1.1562e+00  -8.1420e+01   6.0317e+01  -8.1220e-01   1.3011e+00
 -9.8665e+01   5.9583e+01  -6.7390e-01   1.0796e+00  -8.2899e+01   6.0140e+01  -7.9870e-01   1.2795e+00  -9.2351e+01   5.9613e+01  -7.2160e-01   1.1560e+00  -8.1355e+01   6.0264e+01  -8.1210e-01   1.3010e+00
 -9.8587e+01   5.9530e+01  -6.7390e-01   1.0796e+00  -8.2833e+01   6.0088e+01  -7.9870e-01   1.2795e+00  -9.2277e+01   5.9560e+01  -7.2150e-01   1.1558e+00  -8.1291e+01   6.0212e+01  -8.1210e-01   1.3010e+00
 -9.8509e+01   5.9477e+01  -6.7380e-01   1.0794e+00  -8.2767e+01   6.0035e+01  -7.9860e-01   1.2794e+00  -9.2204e+01   5.9507e+01  -7.2150e-01   1.1558e+00  -8.1226e+01   6.0159e+01  -8.1200e-01   1.3008e+00
 -9.8430e+01   5.9424e+01  -6.7370e-01   1.0793e+00  -8.2701e+01   5.9982e+01  -7.9860e-01   1.2794e+00  -9.2131e+01   5.9454e+01  -7.2140e-01   1.1557e+00  -8.1161e+01   6.0107e+01  -8.1200e-01   1.3008e+00
 -9.8352e+01   5.9371e+01  -6.7370e-01   1.0793e+00  -8.2635e+01   5.9930e+01  -7.9850e-01   1.2792e+00  -9.2057e+01   5.9401e+01  -7.2130e-01   1.1555e+00  -8.1097e+01   6.0054e+01  -8.1190e-01   1.3007e+00
 -9.8273e+01   5.9319e+01  -6.7360e-01   1.0791e+00  -8.2569e+01   5.9877e+01  -7.9850e-01   1.2792e+00  -9.1984e+01   5.9348e+01  -7.2130e-01   1.1555e+00  -8.1032e+01   6.0002e+01  -8.1190e-01   1.3007e+00
 -9.8195e+01   5.9266e+01  -6.7350e-01   1.0789e+00  -8.2503e+01   5.9824e+01  -7.9840e-01   1.2790e+00  -9.1910e+01   5.9295e+01  -7.2120e-01   1.1554e+00  -8.0967e+01   5.9949e+01  -8.1180e-01   1.3005e+00
 -9.8116e+01   5.9213e+01  -6.7350e-01   1.0789e+00  -8.2438e+01   5.9772e+01  -7.9830e-01   1.2789e+00  -9.1837e+01   5.9243e+01  -7.2110e-01   1.1552e+00  -8.0903e+01   5.9897e+01  -8.1170e-01   1.3003e+00
 -9.8038e+01   5.9160e+01  -6.7340e-01   1.0788e+00  -8.2372e+01   5.9719e+01  -7.9830e-01   1.2789e+00  -9.1764e+01   5.9190e+01  -7.2110e-01   1.1552e+00  -8.0838e+01   5.9844e+01  -8.1170e-01   1.3003e+00
 -9.7960e+01   5.9107e+01  -6.7330e-01   1.0786e+00  -8.2306e+01   5.9667e+01  -7.9820e-01   1.2787e+00  -9.1690e+01   5.9137e+01  -7.2100e-01   1.1550e+00  -8.0773e+01   5.9792e+01  -8.1160e-01   1.3002e+00
 -9.7881e+01   5.9055e+01  -6.7330e-01   1.0786e+00  -8.2240e+01   5.9614e+01  -7.9820e-01   1.2787e+00  -9.1617e+01   5.9084e+01  -7.2090e-01   1.1549e+00  -8.0709e+01   5.9739e+01  -8.1160e-01   1.3002e+00
 -9.7803e+01   5.9002e+01  -6.7320e-01   1.0785e+00  -8.2174e+01   5.9561e+01  -7.9810e-01   1.2786e+00  -9.1543e+01   5.9031e+01  -7.2090e-01   1.1549e+00  -8.0644e+01   5.9687e+01  -8.1150e-01   1.3000e+00
 -9.7724e+01   5.8949e+01  -6.7310e-01   1.0783e+00  -8.2108e+01   5.9509e+01  -7.9810e-01   1.2786e+00  -9.1470e+01   5.8978e+01  -7.2080e-01   1.1547e+00  -8.0579e+01   5.9634e+01  -8.1150e-01   1.3000e+00
 -9.7646e+01   5.8896e+01  -6.7300e-01   1.0781e+00  -8.2042e+01   5.9456e+01  -7.9800e-01   1.2784e+00  -9.1397e+01   5.8925e+01  -7.2070e-01   1.1546e+00  -8.0515e+01   5.9582e+01  -8.1140e-01   1.2999e+00
 -9.7567e+01   5.8843e+01  -6.7300e-01   1.0781e+00  -8.1976e+01   5.9404e+01  -7.9790e-01   1.2782e+00  -9.1323e+01   5.8872e+01  -7.2070e-01   1.1546e+00  -8.0450e+01   5.9529e+01  -8.1140e-01   1.2999e+00
 -9.7489e+01   5.8791e+01  -6.7290e-01   1.0780e+00  -8.1910e+01   5.9351e+01  -7.9790e-01   1.2782e+00  -9.1250e+01   5.8819e+01  -7.2060e-01   1.1544e+00  -8.0385e+01   5.9477e+01  -8.1130e-01   1.2997e+00
 -9.7410e+01   5.8738e+01  -6.7280e-01   1.0778e+00  -8.1844e+01   5.9299e+01  -7.9780e-01   1.2781e+00  -9.1176e+01   5.8766e+01  -7.2050e-01   1.1542e+00  -8.0321e+01   5.9424e+01  -8.1120e-01   1.2995e+00
 -9.7332e+01   5.8685e+01  -6.7280e-01   1.0778e+00  -8.1779e+01   5.9246e+01  -7.9780e-01   1.2781e+00  -9.1103e+01   5.8713e+01  -7.2050e-01   1.1542e+00  -8.0256e+01   5.9372e+01  -8.1120e-01   1.2995e+00
 -9.7254e+01   5.8632e+01  -6.7270e-01   1.0777e+00  -8.1713e+01   5.9193e+01  -7.9770e-01   1.2779e+00  -9.1029e+01   5.8660e+01  -7.2040e-01   1.1541e+00  -8.0191e+01   5.9319e+01  -8.1110e-01   1.2994e+00
 -9.7175e+01   5.8580e+01  -6.7260e-01   1.0775e+00  -8.1647e+01   5.9141e+01  -7.9770e-01   1.2779e+00  -9.0956e+01   5.8608e+01  -7.2030e-01   1.1539e+00  -8.0127e+01   5.9267e+01  -8.1110e-01   1.2994e+00
 -9.7097e+01   5.8527e+01  -6.7260e-01   1.0775e+00  -8.1581e+01   5.9088e+01  -7.9760e-01   1.2778e+00  -9.0883e+01   5.8555e+01  -7.2030e-01   1.1539e+00  -8.0062e+01   5.9214e+01  -8.1100e-01   1.2992e+00
 -9.7018e+01   5.8474e+01  -6.7250e-01   1.0773e+00  -8.1515e+01   5.9036e+01  -7.9750e-01   1.2776e+00  -9.0809e+01   5.8502e+01  -7.2020e-01   1.1538e+00  -7.9997e+01   5.9162e+01  -8.1100e-01   1.2992e+00
 -9.6940e+01   5.8421e+01  -6.7240e-01   1.0772e+00  -8.1449e+01   5.8983e+01  -7.9750e-01   1.2776e+00  -9.0736e+01   5.8449e+01  -7.2010e-01   1.1536e+00  -7.9932e+01   5.9109e+01  -8.1090e-01   1.2991e+00
 -9.6861e+01   5.8369e+01  -6.7230e-01   1.0770e+00  -8.1383e+01   5.8931e+01  -7.9740e-01   1.2774e+00  -9.0662e+01   5.8396e+01  -7.2010e-01   1.1536e+00  -7.9868e+01   5.9057e+01  -8.1090e-01   1.2991e+00
 -9.6783e+01   5.8316e+01  -6.7230e-01   1.0770e+00  -8.1317e+01   5.8878e+01  -7.9740e-01   1.2774e+00  -9.0589e+01   5.8343e+01  -7.2000e-01   1.1534e+00  -7.9803e+01   5.9005e+01  -8.1080e-01   1.2989e+00
 -9.6705e+01   5.8263e+01  -6.7220e-01   1.0769e+00  -8.1251e+01   5.8826e+01  -7.9730e-01   1.2773e+00  -9.0516e+01   5.8290e+01  -7.1990e-01   1.1533e+00  -7.9738e+01   5.8952e+01  -8.1070e-01   1.2987e+00
 -9.6626e+01   5.8210e+01  -6.7210e-01   1.0767e+00  -8.1186e+01   5.8773e+01  -7.9730e-01   1.2773e+00  -9.0442e+01   5.8238e+01  -7.1990e-01   1.1533e+00  -7.9674e+01   5.8900e+01  -8.1070e-01   1.2987e+00
 -9.6548e+01   5.8158e+01  -6.7210e-01   1.0767e+00  -8.1120e+01   5.8720e+01  -7.9720e-01   1.2771e+00  -9.0369e+01   5.8185e+01  -7.1980e-01   1.1531e+00  -7.9609e+01   5.8847e+01  -8.1060e-01   1.2986e+00
 -9.6469e+01   5.8105e+01  -6.7200e-01   1.0765e+00  -8.1054e+01   5.8668e+01  -7.9710e-01   1.2770e+00  -9.0295e+01   5.8132e+01  -7.1970e-01   1.1530e+00  -7.9544e+01   5.8795e+01  -8.1060e-01   1.2986e+00
 -9.6391e+01   5.8052e+01  -6.7190e-01   1.0764e+00  -8.0988e+01   5.8615e+01  -7.9710e-01   1.2770e+00  -9.0222e+01   5.8079e+01  -7.1960e-01   1.1528e+00  -7.9480e+01   5.8742e+01  -8.1050e-01   1.2984e+00
 -9.6312e+01   5.8000e+01  -6.7190e-01   1.0764e+00  -8.0922e+01   5.8563e+01  -7.9700e-01   1.2768e+00  -9.0149e+01   5.8026e+01  -7.1960e-01   1.1528e+00  -7.9415e+01   5.8690e+01  -8.1050e-01   1.2984e+00
 -9.6234e+01   5.7947e+01  -6.7180e-01   1.0762e+00  -8.0856e+01   5.8510e+01  -7.9700e-01   1.2768e+00  -9.0075e+01   5.7973e+01  -7.1950e-01   1.1526e+00  -7.9350e+01   5.8638e+01  -8.1040e-01   1.2983e+00
 -9.6156e+01   5.7894e+01  -6.7170e-01   1.0761e+00  -8.0790e+01   5.8458e+01  -7.9690e-01   1.2766e+00  -9.0002e+01   5.7921e+01  -7.1940e-01   1.1525e+00  -7.9286e+01   5.8585e+01  -8.1040e-01   1.2983e+00
 -9.6077e+01   5.7841e+01  -6.7160e-01   1.0759e+00  -8.0724e+01   5.8405e+01  -7.9680e-01   1.2765e+00  -8.9928e+01   5.7868e+01  -7.1940e-01   1.1525e+00  -7.9221e+01   5.8533e+01  -8.1030e-01   1.2981e+00
 -9.5999e+01   5.7789e+01  -6.7160e-01   1.0759e+00  -8.0658e+01   5.8353e+01  -7.9680e-01   1.2765e+00  -8.9855e+01   5.7815e+01  -7.1930e-01   1.1523e+00  -7.9156e+01   5.8480e+01  -8.1020e-01   1.2979e+00
 -9.5920e+01   5.7736e+01  -6.7150e-01   1.0757e+00  -8.0592e+01   5.8300e+01  -7.9670e-01   1.2763e+00  -8.9781e+01   5.7762e+01  -7.1920e-01   1.1522e+00  -7.9092e+01   5.8428e+01  -8.1020e-01   1.2979e+00
 -9.5842e+01   5.7683e+01  -6.7140e-01   1.0756e+00  -8.0527e+01   5.8248e+01  -7.9670e-01   1.2763e+00  -8.9708e+01   5.7709e+01  -7.1920e-01   1.1522e+00  -7.9027e+01   5.8376e+01  -8.1010e-01   1.2978e+00
 -9.5763e+01   5.7631e+01  -6.7140e-01   1.0756e+00  -8.0461e+01   5.8195e+01  -7.9660e-01   1.2762e+00  -8.9635e+01   5.7657e+01  -7.1910e-01   1.1520e+00  -7.8962e+01   5.8323e+01  -8.1010e-01   1.2978e+00
 -9.5685e+01   5.7578e+01  -6.7130e-01   1.0754e+00  -8.0395e+01   5.8143e+01  -7.9660e-01   1.2762e+00  -8.9561e+01   5.7604e+01  -7.1900e-01   1.1518e+00  -7.8898e+01   5.8271e+01  -8.1000e-01   1.2976e+00
 -9.5607e+01   5.7526e+01  -6.7120e-01   1.0753e+00  -8.0329e+01   5.8090e+01  -7.9650e-01   1.2760e+00  -8.9488e+01   5.7551e+01  -7.1900e-01   1.1518e+00  -7.8833e+01   5.8218e+01  -8.1000e-01   1.2976e+00
 -9.5528e+01   5.7473e+01  -6.7120e-01   1.0753e+00  -8.0263e+01   5.8038e+01  -7.9640e-01   1.2758e+00  -8.9414e+01   5.7498e+01  -7.1890e-01   1.1517e+00  -7.8768e+01   5.8166e+01  -8.0990e-01   1.2975e+00
 -9.5450e+01   5.7420e+01  -6.7110e-01   1.0751e+00  -8.0197e+01   5.7985e+01  -7.9640e-01   1.2758e+00  -8.9341e+01   5.7445e+01  -7.1880e-01   1.1515e+00  -7.8704e+01   5.8114e+01  -8.0980e-01   1.2973e+00
 -9.5371e+01   5.7368e+01  -6.7100e-01   1.0749e+00  -8.0131e+01   5.7933e+01  -7.9630e-01   1.2757e+00  -8.9268e+01   5.7393e+01  -7.1880e-01   1.1515e+00  -7.8639e+01   5.8061e+01  -8.0980e-01   1.2973e+00
 -9.5293e+01   5.7315e+01  -6.7090e-01   1.0748e+00  -8.0065e+01   5.7880e+01  -7.9630e-01   1.2757e+00  -8.9194e+01   5.7340e+01  -7.1870e-01   1.1514e+00  -7.8574e+01   5.8009e+01  -8.0970e-01   1.2971e+00
 -9.5214e+01   5.7262e+01  -6.7090e-01   1.0748e+00  -7.9999e+01   5.7828e+01  -7.9620e-01   1.2755e+00  -8.9121e+01   5.7287e+01  -7.1860e-01   1.1512e+00  -7.8510e+01   5.7957e+01  -8.0970e-01   1.2971e+00
 -9.5136e+01   5.7210e+01  -6.7080e-01   1.0746e+00  -7.9933e+01   5.7775e+01  -7.9610e-01   1.2754e+00  -8.9047e+01   5.7234e+01  -7.1850e-01   1.1510e+00  -7.8445e+01   5.7904e+01  -8.0960e-01   1.2970e+00
 -9.5058e+01   5.7157e+01  -6.7070e-01   1.0745e+00  -7.9868e+01   5.7723e+01  -7.9610e-01   1.2754e+00  -8.8974e+01   5.7182e+01  -7.1850e-01   1.1510e+00  -7.8380e+01   5.7852e+01  -8.0960e-01   1.2970e+00
 -9.4979e+01   5.7105e+01  -6.7070e-01   1.0745e+00  -7.9802e+01   5.7671e+01  -7.9600e-01   1.2752e+00  -8.8901e+01   5.7129e+01  -7.1840e-01   1.1509e+00  -7.8316e+01   5.7800e+01  -8.0950e-01   1.2968e+00
 -9.4901e+01   5.7052e+01  -6.7060e-01   1.0743e+00  -7.9736e+01   5.7618e+01  -7.9600e-01   1.2752e+00  -8.8827e+01   5.7076e+01  -7.1830e-01   1.1507e+00  -7.8251e+01   5.7747e+01  -8.0940e-01   1.2967e+00
 -9.4822e+01   5.6999e+01  -6.7050e-01   1.0741e+00  -7.9670e+01   5.7566e+01  -7.9590e-01   1.2750e+00  -8.8754e+01   5.7023e+01  -7.1830e-01   1.1507e+00  -7.8186e+01   5.7695e+01  -8.0940e-01   1.2967e+00
 -9.4744e+01   5.6947e+01  -6.7040e-01   1.0740e+00  -7.9604e+01   5.7513e+01  -7.9590e-01   1.2750e+00  -8.8680e+01   5.6971e+01  -7.1820e-01   1.1506e+00  -7.8122e+01   5.7643e+01  -8.0930e-01   1.2965e+00
 -9.4665e+01   5.6894e+01  -6.7040e-01   1.0740e+00  -7.9538e+01   5.7461e+01  -7.9580e-01   1.2749e+00  -8.8607e+01   5.6918e+01  -7.1810e-01   1.1504e+00  -7.8057e+01   5.7590e+01  -8.0930e-01   1.2965e+00
 -9.4587e+01   5.6842e+01  -6.7030e-01   1.0738e+00  -7.9472e+01   5.7408e+01  -7.9570e-01   1.2747e+00  -8.8533e+01   5.6865e+01  -7.1810e-01   1.1504e+00  -7.7992e+01   5.7538e+01  -8.0920e-01   1.2963e+00
 -9.4509e+01   5.6789e+01  -6.7020e-01   1.0737e+00  -7.9406e+01   5.7356e+01  -7.9570e-01   1.2747e+00  -8.8460e+01   5.6813e+01  -7.1800e-01   1.1502e+00  -7.7928e+01   5.7486e+01  -8.0920e-01   1.2963e+00
 -9.4430e+01   5.6736e+01  -6.7020e-01   1.0737e+00  -7.9340e+01   5.7303e+01  -7.9560e-01   1.2746e+00  -8.8387e+01   5.6760e+01  -7.1790e-01   1.1501e+00  -7.7863e+01   5.7433e+01  -8.0910e-01   1.2962e+00
 -9.4352e+01   5.6684e+01  -6.7010e-01   1.0735e+00  -7.9275e+01   5.7251e+01  -7.9560e-01   1.2746e+00  -8.8313e+01   5.6707e+01  -7.1780e-01   1.1499e+00  -7.7798e+01   5.7381e+01  -8.0900e-01   1.2960e+00
 -9.4273e+01   5.6631e+01  -6.7000e-01   1.0733e+00  -7.9209e+01   5.7199e+01  -7.9550e-01   1.2744e+00  -8.8240e+01   5.6654e+01  -7.1780e-01   1.1499e+00  -7.7734e+01   5.7329e+01  -8.0900e-01   1.2960e+00
 -9.4195e+01   5.6579e+01  -6.6990e-01   1.0732e+00  -7.9143e+01   5.7146e+01  -7.9540e-01   1.2742e+00  -8.8166e+01   5.6602e+01  -7.1770e-01   1.1498e+00  -7.7669e+01   5.7276e+01  -8.0890e-01   1.2959e+00
 -9.4116e+01   5.6526e+01  -6.6990e-01   1.0732e+00  -7.9077e+01   5.7094e+01  -7.9540e-01   1.2742e+00  -8.8093e+01   5.6549e+01  -7.1760e-01   1.1496e+00  -7.7604e+01   5.7224e+01  -8.0890e-01   1.2959e+00
 -9.4038e+01   5.6474e+01  -6.6980e-01   1.0730e+00  -7.9011e+01   5.7041e+01  -7.9530e-01   1.2741e+00  -8.8020e+01   5.6496e+01  -7.1760e-01   1.1496e+00  -7.7540e+01   5.7172e+01  -8.0880e-01   1.2957e+00
 -9.3960e+01   5.6421e+01  -6.6970e-01   1.0729e+00  -7.8945e+01   5.6989e+01  -7.9530e-01   1.2741e+00  -8.7946e+01   5.6444e+01  -7.1750e-01   1.1494e+00  -7.7475e+01   5.7119e+01  -8.0880e-01   1.2957e+00
 -9.3881e+01   5.6369e+01  -6.6970e-01   1.0729e+00  -7.8879e+01   5.6937e+01  -7.9520e-01   1.2739e+00  -8.7873e+01   5.6391e+01  -7.1740e-01   1.1493e+00  -7.7410e+01   5.7067e+01  -8.0870e-01   1.2955e+00
 -9.3803e+01   5.6316e+01  -6.6960e-01   1.0727e+00  -7.8813e+01   5.6884e+01  -7.9510e-01   1.2738e+00  -8.7799e+01   5.6338e+01  -7.1740e-01   1.1493e+00  -7.7346e+01   5.7015e+01  -8.0860e-01   1.2954e+00
 -9.3724e+01   5.6264e+01  -6.6950e-01   1.0725e+00  -7.8747e+01   5.6832e+01  -7.9510e-01   1.2738e+00  -8.7726e+01   5.6286e+01  -7.1730e-01   1.1491e+00  -7.7281e+01   5.6962e+01  -8.0860e-01   1.2954e+00
 -9.3646e+01   5.6211e+01  -6.6940e-01   1.0724e+00  -7.8681e+01   5.6779e+01  -7.9500e-01   1.2736e+00  -8.7653e+01   5.6233e+01  -7.1720e-01   1.1490e+00  -7.7216e+01   5.6910e+01  -8.0850e-01   1.2952e+00
 -9.3567e+01   5.6159e+01  -6.6940e-01   1.0724e+00  -7.8616e+01   5.6727e+01  -7.9500e-01   1.2736e+00  -8.7579e+01   5.6180e+01  -7.1710e-01   1.1488e+00  -7.7152e+01   5.6858e+01  -8.0850e-01   1.2952e+00
 -9.3489e+01   5.6106e+01  -6.6930e-01   1.0722e+00  -7.8550e+01   5.6675e+01  -7.9490e-01   1.2734e+00  -8.7506e+01   5.6128e+01  -7.1710e-01   1.1488e+00  -7.7087e+01   5.6806e+01  -8.0840e-01   1.2951e+00
 -9.3411e+01   5.6054e+01  -6.6920e-01   1.0721e+00  -7.8484e+01   5.6622e+01  -7.9480e-01   1.2733e+00  -8.7432e+01   5.6075e+01  -7.1700e-01   1.1486e+00  -7.7022e+01   5.6753e+01  -8.0840e-01   1.2951e+00
 -9.3332e+01   5.6001e+01  -6.6920e-01   1.0721e+00  -7.8418e+01   5.6570e+01  -7.9480e-01   1.2733e+00  -8.7359e+01   5.6023e+01  -7.1690e-01   1.1485e+00  -7.6958e+01   5.6701e+01  -8.0830e-01   1.2949e+00
 -9.3254e+01   5.5949e+01  -6.6910e-01   1.0719e+00  -7.8352e+01   5.6517e+01  -7.9470e-01   1.2731e+00  -8.7285e+01   5.5970e+01  -7.1690e-01   1.1485e+00  -7.6893e+01   5.6649e+01  -8.0820e-01   1.2947e+00
 -9.3175e+01   5.5896e+01  -6.6900e-01   1.0717e+00  -7.8286e+01   5.6465e+01  -7.9470e-01   1.2731e+00  -8.7212e+01   5.5917e+01  -7.1680e-01   1.1483e+00  -7.6828e+01   5.6596e+01  -8.0820e-01   1.2947e+00
 -9.3097e+01   5.5844e+01  -6.6890e-01   1.0716e+00  -7.8220e+01   5.6413e+01  -7.9460e-01   1.2729e+00  -8.7139e+01   5.5865e+01  -7.1670e-01   1.1482e+00  -7.6764e+01   5.6544e+01  -8.0810e-01   1.2946e+00
 -9.3018e+01   5.5791e+01  -6.6890e-01   1.0716e+00  -7.8154e+01   5.6360e+01  -7.9450e-01   1.2728e+00  -8.7065e+01   5.5812e+01  -7.1660e-01   1.1480e+00  -7.6699e+01   5.6492e+01  -8.0810e-01   1.2946e+00
 -9.2940e+01   5.5739e+01  -6.6880e-01   1.0714e+00  -7.8088e+01   5.6308e+01  -7.9450e-01   1.2728e+00  -8.6992e+01   5.5759e+01  -7.1660e-01   1.1480e+00  -7.6634e+01   5.6440e+01  -8.0800e-01   1.2944e+00
 -9.2862e+01   5.5686e+01  -6.6870e-01   1.0713e+00  -7.8022e+01   5.6256e+01  -7.9440e-01   1.2726e+00  -8.6918e+01   5.5707e+01  -7.1650e-01   1.1478e+00  -7.6570e+01   5.6387e+01  -8.0790e-01   1.2943e+00
 -9.2783e+01   5.5634e+01  -6.6860e-01   1.0711e+00  -7.7957e+01   5.6203e+01  -7.9440e-01   1.2726e+00  -8.6845e+01   5.5654e+01  -7.1640e-01   1.1477e+00  -7.6505e+01   5.6335e+01  -8.0790e-01   1.2943e+00
 -9.2705e+01   5.5581e+01  -6.6860e-01   1.0711e+00  -7.7891e+01   5.6151e+01  -7.9430e-01   1.2725e+00  -8.6772e+01   5.5602e+01  -7.1640e-01   1.1477e+00  -7.6440e+01   5.6283e+01  -8.0780e-01   1.2941e+00
 -9.2626e+01   5.5529e+01  -6.6850e-01   1.0709e+00  -7.7825e+01   5.6099e+01  -7.9420e-01   1.2723e+00  -8.6698e+01   5.5549e+01  -7.1630e-01   1.1475e+00  -7.6376e+01   5.6231e+01  -8.0780e-01   1.2941e+00
 -9.2548e+01   5.5477e+01  -6.6840e-01   1.0708e+00  -7.7759e+01   5.6046e+01  -7.9420e-01   1.2723e+00  -8.6625e+01   5.5497e+01  -7.1620e-01   1.1474e+00  -7.6311e+01   5.6178e+01  -8.0770e-01   1.2939e+00
 -9.2469e+01   5.5424e+01  -6.6840e-01   1.0708e+00  -7.7693e+01   5.5994e+01  -7.9410e-01   1.2721e+00  -8.6551e+01   5.5444e+01  -7.1620e-01   1.1474e+00  -7.6246e+01   5.6126e+01  -8.0760e-01   1.2938e+00
 -9.2391e+01   5.5372e+01  -6.6830e-01   1.0706e+00  -7.7627e+01   5.5942e+01  -7.9410e-01   1.2721e+00  -8.6478e+01   5.5391e+01  -7.1610e-01   1.1472e+00  -7.6182e+01   5.6074e+01  -8.0760e-01   1.2938e+00
 -9.2313e+01   5.5319e+01  -6.6820e-01   1.0705e+00  -7.7561e+01   5.5889e+01  -7.9400e-01   1.2720e+00  -8.6405e+01   5.5339e+01  -7.1600e-01   1.1470e+00  -7.6117e+01   5.6022e+01  -8.0750e-01   1.2936e+00
 -9.2234e+01   5.5267e+01  -6.6810e-01   1.0703e+00  -7.7495e+01   5.5837e+01  -7.9390e-01   1.2718e+00  -8.6331e+01   5.5286e+01  -7.1590e-01   1.1469e+00  -7.6052e+01   5.5970e+01  -8.0750e-01   1.2936e+00
 -9.2156e+01   5.5215e+01  -6.6810e-01   1.0703e+00  -7.7429e+01   5.5785e+01  -7.9390e-01   1.2718e+00  -8.6258e+01   5.5234e+01  -7.1590e-01   1.1469e+00  -7.5988e+01   5.5917e+01  -8.0740e-01   1.2935e+00
 -9.2077e+01   5.5162e+01  -6.6800e-01   1.0701e+00  -7.7363e+01   5.5732e+01  -7.9380e-01   1.2717e+00  -8.6184e+01   5.5181e+01  -7.1580e-01   1.1467e+00  -7.5923e+01   5.5865e+01  -8.0740e-01   1.2935e+00
 -9.1999e+01   5.5110e+01  -6.6790e-01   1.0700e+00  -7.7298e+01   5.5680e+01  -7.9380e-01   1.2717e+00  -8.6111e+01   5.5129e+01  -7.1570e-01   1.1466e+00  -7.5858e+01   5.5813e+01  -8.0730e-01   1.2933e+00
 -9.1920e+01   5.5057e+01  -6.6780e-01   1.0698e+00  -7.7232e+01   5.5628e+01  -7.9370e-01   1.2715e+00  -8.6038e+01   5.5076e+01  -7.1560e-01   1.1464e+00  -7.5794e+01   5.5761e+01  -8.0720e-01   1.2931e+00
 -9.1842e+01   5.5005e+01  -6.6780e-01   1.0698e+00  -7.7166e+01   5.5575e+01  -7.9360e-01   1.2713e+00  -8.5964e+01   5.5024e+01  -7.1560e-01   1.1464e+00  -7.5729e+01   5.5709e+01  -8.0720e-01   1.2931e+00
 -9.1764e+01   5.4953e+01  -6.6770e-01   1.0697e+00  -7.7100e+01   5.5523e+01  -7.9360e-01   1.2713e+00  -8.5891e+01   5.4971e+01  -7.1550e-01   1.1462e+00  -7.5664e+01   5.5656e+01  -8.0710e-01   1.2930e+00
 -9.1685e+01   5.4900e+01  -6.6760e-01   1.0695e+00  -7.7034e+01   5.5471e+01  -7.9350e-01   1.2712e+00  -8.5817e+01   5.4918e+01  -7.1540e-01   1.1461e+00  -7.5600e+01   5.5604e+01  -8.0710e-01   1.2930e+00
 -9.1607e+01   5.4848e+01  -6.6760e-01   1.0695e+00  -7.6968e+01   5.5419e+01  -7.9340e-01   1.2710e+00  -8.5744e+01   5.4866e+01  -7.1540e-01   1.1461e+00  -7.5535e+01   5.5552e+01  -8.0700e-01   1.2928e+00
 -9.1528e+01   5.4796e+01  -6.6750e-01   1.0693e+00  -7.6902e+01   5.5366e+01  -7.9340e-01   1.2710e+00  -8.5670e+01   5.4813e+01  -7.1530e-01   1.1459e+00  -7.5470e+01   5.5500e+01  -8.0690e-01   1.2927e+00
 -9.1450e+01   5.4743e+01  -6.6740e-01   1.0692e+00  -7.6836e+01   5.5314e+01  -7.9330e-01   1.2709e+00  -8.5597e+01   5.4761e+01  -7.1520e-01   1.1458e+00  -7.5406e+01   5.5448e+01  -8.0690e-01   1.2927e+00
 -9.1371e+01   5.4691e+01  -6.6730e-01   1.0690e+00  -7.6770e+01   5.5262e+01  -7.9330e-01   1.2709e+00  -8.5524e+01   5.4708e+01  -7.1510e-01   1.1456e+00  -7.5341e+01   5.5395e+01  -8.0680e-01   1.2925e+00
 -9.1293e+01   5.4639e+01  -6.6730e-01   1.0690e+00  -7.6704e+01   5.5209e+01  -7.9320e-01   1.2707e+00  -8.5450e+01   5.4656e+01  -7.1510e-01   1.1456e+00  -7.5276e+01   5.5343e+01  -8.0680e-01   1.2925e+00
 -9.1214e+01   5.4586e+01  -6.6720e-01   1.0689e+00  -7.6639e+01   5.5157e+01  -7.9310e-01   1.2705e+00  -8.5377e+01   5.4603e+01  -7.1500e-01   1.1454e+00  -7.5212e+01   5.5291e+01  -8.0670e-01   1.2923e+00
 -9.1136e+01   5.4534e+01  -6.6710e-01   1.0687e+00  -7.6573e+01   5.5105e+01  -7.9310e-01   1.2705e+00  -8.5303e+01   5.4551e+01  -7.1490e-01   1.1453e+00  -7.5147e+01   5.5239e+01  -8.0660e-01   1.2922e+00
 -9.1058e+01   5.4482e+01  -6.6700e-01   1.0685e+00  -7.6507e+01   5.5053e+01  -7.9300e-01   1.2704e+00  -8.5230e+01   5.4498e+01  -7.1490e-01   1.1453e+00  -7.5082e+01   5.5187e+01  -8.0660e-01   1.2922e+00
 -9.0979e+01   5.4429e+01  -6.6700e-01   1.0685e+00  -7.6441e+01   5.5000e+01  -7.9300e-01   1.2704e+00  -8.5157e+01   5.4446e+01  -7.1480e-01   1.1451e+00  -7.5018e+01   5.5135e+01  -8.0650e-01   1.2920e+00
 -9.0901e+01   5.4377e+01  -6.6690e-01   1.0684e+00  -7.6375e+01   5.4948e+01  -7.9290e-01   1.2702e+00  -8.5083e+01   5.4394e+01  -7.1470e-01   1.1449e+00  -7.4953e+01   5.5082e+01  -8.0650e-01   1.2920e+00
 -9.0822e+01   5.4325e+01  -6.6680e-01   1.0682e+00  -7.6309e+01   5.4896e+01  -7.9280e-01   1.2701e+00  -8.5010e+01   5.4341e+01  -7.1460e-01   1.1448e+00  -7.4888e+01   5.5030e+01  -8.0640e-01   1.2919e+00
 -9.0744e+01   5.4272e+01  -6.6670e-01   1.0681e+00  -7.6243e+01   5.4844e+01  -7.9280e-01   1.2701e+00  -8.4936e+01   5.4289e+01  -7.1460e-01   1.1448e+00  -7.4824e+01   5.4978e+01  -8.0630e-01   1.2917e+00
 -9.0665e+01   5.4220e+01  -6.6670e-01   1.0681e+00  -7.6177e+01   5.4791e+01  -7.9270e-01   1.2699e+00  -8.4863e+01   5.4236e+01  -7.1450e-01   1.1446e+00  -7.4759e+01   5.4926e+01  -8.0630e-01   1.2917e+00
 -9.0587e+01   5.4168e+01  -6.6660e-01   1.0679e+00  -7.6111e+01   5.4739e+01  -7.9260e-01   1.2697e+00  -8.4790e+01   5.4184e+01  -7.1440e-01   1.1445e+00  -7.4694e+01   5.4874e+01  -8.0620e-01   1.2915e+00
 -9.0509e+01   5.4116e+01  -6.6650e-01   1.0677e+00  -7.6046e+01   5.4687e+01  -7.9260e-01   1.2697e+00  -8.4716e+01   5.4131e+01  -7.1430e-01   1.1443e+00  -7.4630e+01   5.4822e+01  -8.0620e-01   1.2915e+00
 -9.0430e+01   5.4063e+01  -6.6640e-01   1.0676e+00  -7.5980e+01   5.4635e+01  -7.9250e-01   1.2696e+00  -8.4643e+01   5.4079e+01  -7.1430e-01   1.1443e+00  -7.4565e+01   5.4770e+01  -8.0610e-01   1.2914e+00
 -9.0352e+01   5.4011e+01  -6.6640e-01   1.0676e+00  -7.5914e+01   5.4583e+01  -7.9250e-01   1.2696e+00  -8.4569e+01   5.4026e+01  -7.1420e-01   1.1441e+00  -7.4500e+01   5.4717e+01  -8.0600e-01   1.2912e+00
 -9.0273e+01   5.3959e+01  -6.6630e-01   1.0674e+00  -7.5848e+01   5.4530e+01  -7.9240e-01   1.2694e+00  -8.4496e+01   5.3974e+01  -7.1410e-01   1.1440e+00  -7.4436e+01   5.4665e+01  -8.0600e-01   1.2912e+00
 -9.0195e+01   5.3906e+01  -6.6620e-01   1.0673e+00  -7.5782e+01   5.4478e+01  -7.9230e-01   1.2693e+00  -8.4422e+01   5.3922e+01  -7.1410e-01   1.1440e+00  -7.4371e+01   5.4613e+01  -8.0590e-01   1.2911e+00
 -9.0116e+01   5.3854e+01  -6.6610e-01   1.0671e+00  -7.5716e+01   5.4426e+01  -7.9230e-01   1.2693e+00  -8.4349e+01   5.3869e+01  -7.1400e-01   1.1438e+00  -7.4306e+01   5.4561e+01  -8.0590e-01   1.2911e+00
 -9.0038e+01   5.3802e+01  -6.6610e-01   1.0671e+00  -7.5650e+01   5.4374e+01  -7.9220e-01   1.2691e+00  -8.4276e+01   5.3817e+01  -7.1390e-01   1.1437e+00  -7.4242e+01   5.4509e+01  -8.0580e-01   1.2909e+00
 -8.9960e+01   5.3750e+01  -6.6600e-01   1.0669e+00  -7.5584e+01   5.4321e+01  -7.9210e-01   1.2689e+00  -8.4202e+01   5.3764e+01  -7.1380e-01   1.1435e+00  -7.4177e+01   5.4457e+01  -8.0570e-01   1.2907e+00
 -8.9881e+01   5.3698e+01  -6.6590e-01   1.0668e+00  -7.5518e+01   5.4269e+01  -7.9210e-01   1.2689e+00  -8.4129e+01   5.3712e+01  -7.1380e-01   1.1435e+00  -7.4112e+01   5.4405e+01  -8.0570e-01   1.2907e+00
 -8.9803e+01   5.3645e+01  -6.6580e-01   1.0666e+00  -7.5452e+01   5.4217e+01  -7.9200e-01   1.2688e+00  -8.4055e+01   5.3660e+01  -7.1370e-01   1.1433e+00  -7.4047e+01   5.4353e+01  -8.0560e-01   1.2906e+00
 -8.9724e+01   5.3593e+01  -6.6580e-01   1.0666e+00  -7.5387e+01   5.4165e+01  -7.9200e-01   1.2688e+00  -8.3982e+01   5.3607e+01  -7.1360e-01   1.1432e+00  -7.3983e+01   5.4301e+01  -8.0560e-01   1.2906e+00
 -8.9646e+01   5.3541e+01  -6.6570e-01   1.0665e+00  -7.5321e+01   5.4113e+01  -7.9190e-01   1.2686e+00  -8.3909e+01   5.3555e+01  -7.1350e-01   1.1430e+00  -7.3918e+01   5.4248e+01  -8.0550e-01   1.2904e+00
 -8.9567e+01   5.3489e+01  -6.6560e-01   1.0663e+00  -7.5255e+01   5.4061e+01  -7.9180e-01   1.2685e+00  -8.3835e+01   5.3502e+01  -7.1350e-01   1.1430e+00  -7.3853e+01   5.4196e+01  -8.0540e-01   1.2903e+00
 -8.9489e+01   5.3436e+01  -6.6550e-01   1.0661e+00  -7.5189e+01   5.4008e+01  -7.9180e-01   1.2685e+00  -8.3762e+01   5.3450e+01  -7.1340e-01   1.1429e+00  -7.3789e+01   5.4144e+01  -8.0540e-01   1.2903e+00
 -8.9411e+01   5.3384e+01  -6.6550e-01   1.0661e+00  -7.5123e+01   5.3956e+01  -7.9170e-01   1.2683e+00  -8.3688e+01   5.3398e+01  -7.1330e-01   1.1427e+00  -7.3724e+01   5.4092e+01  -8.0530e-01   1.2901e+00
 -8.9332e+01   5.3332e+01  -6.6540e-01   1.0660e+00  -7.5057e+01   5.3904e+01  -7.9160e-01   1.2681e+00  -8.3615e+01   5.3345e+01  -7.1320e-01   1.1425e+00  -7.3659e+01   5.4040e+01  -8.0530e-01   1.2901e+00
 -8.9254e+01   5.3280e+01  -6.6530e-01   1.0658e+00  -7.4991e+01   5.3852e+01  -7.9160e-01   1.2681e+00  -8.3542e+01   5.3293e+01  -7.1320e-01   1.1425e+00  -7.3595e+01   5.3988e+01  -8.0520e-01   1.2899e+00
 -8.9175e+01   5.3228e+01  -6.6520e-01   1.0657e+00  -7.4925e+01   5.3800e+01  -7.9150e-01   1.2680e+00  -8.3468e+01   5.3241e+01  -7.1310e-01   1.1424e+00  -7.3530e+01   5.3936e+01  -8.0510e-01   1.2898e+00
 -8.9097e+01   5.3176e+01  -6.6520e-01   1.0657e+00  -7.4859e+01   5.3748e+01  -7.9150e-01   1.2680e+00  -8.3395e+01   5.3188e+01  -7.1300e-01   1.1422e+00  -7.3465e+01   5.3884e+01  -8.0510e-01   1.2898e+00
 -8.9018e+01   5.3123e+01  -6.6510e-01   1.0655e+00  -7.4793e+01   5.3695e+01  -7.9140e-01   1.2678e+00  -8.3321e+01   5.3136e+01  -7.1290e-01   1.1421e+00  -7.3401e+01   5.3832e+01  -8.0500e-01   1.2896e+00
 -8.8940e+01   5.3071e+01  -6.6500e-01   1.0653e+00  -7.4728e+01   5.3643e+01  -7.9130e-01   1.2677e+00  -8.3248e+01   5.3084e+01  -7.1290e-01   1.1421e+00  -7.3336e+01   5.3780e+01  -8.0500e-01   1.2896e+00
 -8.8862e+01   5.3019e+01  -6.6490e-01   1.0652e+00  -7.4662e+01   5.3591e+01  -7.9130e-01   1.2677e+00  -8.3174e+01   5.3031e+01  -7.1280e-01   1.1419e+00  -7.3271e+01   5.3728e+01  -8.0490e-01   1.2894e+00
 -8.8783e+01   5.2967e+01  -6.6490e-01   1.0652e+00  -7.4596e+01   5.3539e+01  -7.9120e-01   1.2675e+00  -8.3101e+01   5.2979e+01  -7.1270e-01   1.1417e+00  -7.3207e+01   5.3676e+01  -8.0480e-01   1.2893e+00
 -8.8705e+01   5.2915e+01  -6.6480e-01   1.0650e+00  -7.4530e+01   5.3487e+01  -7.9110e-01   1.2673e+00  -8.3028e+01   5.2927e+01  -7.1260e-01   1.1416e+00  -7.3142e+01   5.3624e+01  -8.0480e-01   1.2893e+00
 -8.8626e+01   5.2863e+01  -6.6470e-01   1.0648e+00  -7.4464e+01   5.3435e+01  -7.9110e-01   1.2673e+00  -8.2954e+01   5.2874e+01  -7.1260e-01   1.1416e+00  -7.3077e+01   5.3572e+01  -8.0470e-01   1.2891e+00
 -8.8548e+01   5.2810e+01  -6.6460e-01   1.0647e+00  -7.4398e+01   5.3383e+01  -7.9100e-01   1.2672e+00  -8.2881e+01   5.2822e+01  -7.1250e-01   1.1414e+00  -7.3013e+01   5.3520e+01  -8.0460e-01   1.2890e+00
 -8.8469e+01   5.2758e+01  -6.6460e-01   1.0647e+00  -7.4332e+01   5.3330e+01  -7.9090e-01   1.2670e+00  -8.2807e+01   5.2770e+01  -7.1240e-01   1.1413e+00  -7.2948e+01   5.3467e+01  -8.0460e-01   1.2890e+00
 -8.8391e+01   5.2706e+01  -6.6450e-01   1.0645e+00  -7.4266e+01   5.3278e+01  -7.9090e-01   1.2670e+00  -8.2734e+01   5.2717e+01  -7.1230e-01   1.1411e+00  -7.2883e+01   5.3415e+01  -8.0450e-01   1.2888e+00
 -8.8313e+01   5.2654e+01  -6.6440e-01   1.0644e+00  -7.4200e+01   5.3226e+01  -7.9080e-01   1.2669e+00  -8.2661e+01   5.2665e+01  -7.1230e-01   1.1411e+00  -7.2819e+01   5.3363e+01  -8.0450e-01   1.2888e+00
 -8.8234e+01   5.2602e+01  -6.6430e-01   1.0642e+00  -7.4135e+01   5.3174e+01  -7.9080e-01   1.2669e+00  -8.2587e+01   5.2613e+01  -7.1220e-01   1.1409e+00  -7.2754e+01   5.3311e+01  -8.0440e-01   1.2886e+00
 -8.8156e+01   5.2550e+01  -6.6430e-01   1.0642e+00  -7.4069e+01   5.3122e+01  -7.9070e-01   1.2667e+00  -8.2514e+01   5.2560e+01  -7.1210e-01   1.1408e+00  -7.2689e+01   5.3259e+01  -8.0430e-01   1.2885e+00
 -8.8077e+01   5.2498e+01  -6.6420e-01   1.0640e+00  -7.4003e+01   5.3070e+01  -7.9060e-01   1.2665e+00  -8.2440e+01   5.2508e+01  -7.1200e-01   1.1406e+00  -7.2625e+01   5.3207e+01  -8.0430e-01   1.2885e+00
 -8.7999e+01   5.2446e+01  -6.6410e-01   1.0639e+00  -7.3937e+01   5.3018e+01  -7.9060e-01   1.2665e+00  -8.2367e+01   5.2456e+01  -7.1200e-01   1.1406e+00  -7.2560e+01   5.3155e+01  -8.0420e-01   1.2883e+00
 -8.7920e+01   5.2394e+01  -6.6400e-01   1.0637e+00  -7.3871e+01   5.2966e+01  -7.9050e-01   1.2664e+00  -8.2294e+01   5.2404e+01  -7.1190e-01   1.1405e+00  -7.2495e+01   5.3103e+01  -8.0420e-01   1.2883e+00
 -8.7842e+01   5.2342e+01  -6.6390e-01   1.0636e+00  -7.3805e+01   5.2914e+01  -7.9040e-01   1.2662e+00  -8.2220e+01   5.2351e+01  -7.1180e-01   1.1403e+00  -7.2431e+01   5.3051e+01  -8.0410e-01   1.2882e+00
 -8.7764e+01   5.2290e+01  -6.6390e-01   1.0636e+00  -7.3739e+01   5.2861e+01  -7.9040e-01   1.2662e+00  -8.2147e+01   5.2299e+01  -7.1170e-01   1.1401e+00  -7.2366e+01   5.2999e+01  -8.0400e-01   1.2880e+00
 -8.7685e+01   5.2237e+01  -6.6380e-01   1.0634e+00  -7.3673e+01   5.2809e+01  -7.9030e-01   1.2661e+00  -8.2073e+01   5.2247e+01  -7.1170e-01   1.1401e+00  -7.2301e+01   5.2947e+01  -8.0400e-01   1.2880e+00
 -8.7607e+01   5.2185e+01  -6.6370e-01   1.0632e+00  -7.3607e+01   5.2757e+01  -7.9020e-01   1.2659e+00  -8.2000e+01   5.2195e+01  -7.1160e-01   1.1400e+00  -7.2237e+01   5.2895e+01  -8.0390e-01   1.2878e+00
 -8.7528e+01   5.2133e+01  -6.6360e-01   1.0631e+00  -7.3541e+01   5.2705e+01  -7.9020e-01   1.2659e+00  -8.1927e+01   5.2142e+01  -7.1150e-01   1.1398e+00  -7.2172e+01   5.2843e+01  -8.0380e-01   1.2877e+00
 -8.7450e+01   5.2081e+01  -6.6360e-01   1.0631e+00  -7.3476e+01   5.2653e+01  -7.9010e-01   1.2657e+00  -8.1853e+01   5.2090e+01  -7.1140e-01   1.1397e+00  -7.2107e+01   5.2791e+01  -8.0380e-01   1.2877e+00
 -8.7371e+01   5.2029e+01  -6.6350e-01   1.0629e+00  -7.3410e+01   5.2601e+01  -7.9010e-01   1.2657e+00  -8.1780e+01   5.2038e+01  -7.1140e-01   1.1397e+00  -7.2043e+01   5.2739e+01  -8.0370e-01   1.2875e+00
 -8.7293e+01   5.1977e+01  -6.6340e-01   1.0628e+00  -7.3344e+01   5.2549e+01  -7.9000e-01   1.2656e+00  -8.1706e+01   5.1986e+01  -7.1130e-01   1.1395e+00  -7.1978e+01   5.2687e+01  -8.0370e-01   1.2875e+00
 -8.7215e+01   5.1925e+01  -6.6330e-01   1.0626e+00  -7.3278e+01   5.2497e+01  -7.8990e-01   1.2654e+00  -8.1633e+01   5.1934e+01  -7.1120e-01   1.1393e+00  -7.1913e+01   5.2635e+01  -8.0360e-01   1.2874e+00
 -8.7136e+01   5.1873e+01  -6.6330e-01   1.0626e+00  -7.3212e+01   5.2445e+01  -7.8990e-01   1.2654e+00  -8.1559e+01   5.1881e+01  -7.1110e-01   1.1392e+00  -7.1849e+01   5.2584e+01  -8.0350e-01   1.2872e+00
 -8.7058e+01   5.1821e+01  -6.6320e-01   1.0624e+00  -7.3146e+01   5.2393e+01  -7.8980e-01   1.2653e+00  -8.1486e+01   5.1829e+01  -7.1110e-01   1.1392e+00  -7.1784e+01   5.2532e+01  -8.0350e-01   1.2872e+00
 -8.6979e+01   5.1769e+01  -6.6310e-01   1.0623e+00  -7.3080e+01   5.2341e+01  -7.8970e-01   1.2651e+00  -8.1413e+01   5.1777e+01  -7.1100e-01   1.1390e+00  -7.1719e+01   5.2480e+01  -8.0340e-01   1.2870e+00
 -8.6901e+01   5.1717e+01  -6.6300e-01   1.0621e+00  -7.3014e+01   5.2289e+01  -7.8970e-01   1.2651e+00  -8.1339e+01   5.1725e+01  -7.1090e-01   1.1389e+00  -7.1655e+01   5.2428e+01  -8.0330e-01   1.2869e+00
 -8.6822e+01   5.1665e+01  -6.6290e-01   1.0620e+00  -7.2948e+01   5.2237e+01  -7.8960e-01   1.2649e+00  -8.1266e+01   5.1673e+01  -7.1080e-01   1.1387e+00  -7.1590e+01   5.2376e+01  -8.0330e-01   1.2869e+00
 -8.6744e+01   5.1613e+01  -6.6290e-01   1.0620e+00  -7.2882e+01   5.2185e+01  -7.8950e-01   1.2648e+00  -8.1192e+01   5.1620e+01  -7.1080e-01   1.1387e+00  -7.1525e+01   5.2324e+01  -8.0320e-01   1.2867e+00
 -8.6666e+01   5.1561e+01  -6.6280e-01   1.0618e+00  -7.2817e+01   5.2133e+01  -7.8950e-01   1.2648e+00  -8.1119e+01   5.1568e+01  -7.1070e-01   1.1385e+00  -7.1461e+01   5.2272e+01  -8.0320e-01   1.2867e+00
 -8.6587e+01   5.1509e+01  -6.6270e-01   1.0616e+00  -7.2751e+01   5.2081e+01  -7.8940e-01   1.2646e+00  -8.1046e+01   5.1516e+01  -7.1060e-01   1.1384e+00  -7.1396e+01   5.2220e+01  -8.0310e-01   1.2866e+00
 -8.6509e+01   5.1457e+01  -6.6260e-01   1.0615e+00  -7.2685e+01   5.2029e+01  -7.8930e-01   1.2645e+00  -8.0972e+01   5.1464e+01  -7.1050e-01   1.1382e+00  -7.1331e+01   5.2168e+01  -8.0300e-01   1.2864e+00
 -8.6430e+01   5.1405e+01  -6.6260e-01   1.0615e+00  -7.2619e+01   5.1977e+01  -7.8930e-01   1.2645e+00  -8.0899e+01   5.1412e+01  -7.1050e-01   1.1382e+00  -7.1267e+01   5.2116e+01  -8.0300e-01   1.2864e+00
 -8.6352e+01   5.1353e+01  -6.6250e-01   1.0613e+00  -7.2553e+01   5.1925e+01  -7.8920e-01   1.2643e+00  -8.0825e+01   5.1360e+01  -7.1040e-01   1.1381e+00  -7.1202e+01   5.2064e+01  -8.0290e-01   1.2862e+00
 -8.6273e+01   5.1301e+01  -6.6240e-01   1.0612e+00  -7.2487e+01   5.1873e+01  -7.8910e-01   1.2641e+00  -8.0752e+01   5.1307e+01  -7.1030e-01   1.1379e+00  -7.1137e+01   5.2012e+01  -8.0280e-01   1.2861e+00
 -8.6195e+01   5.1249e+01  -6.6230e-01   1.0610e+00  -7.2421e+01   5.1821e+01  -7.8910e-01   1.2641e+00  -8.0679e+01   5.1255e+01  -7.1020e-01   1.1377e+00  -7.1073e+01   5.1960e+01  -8.0280e-01   1.2861e+00
 -8.6117e+01   5.1197e+01  -6.6220e-01   1.0608e+00  -7.2355e+01   5.1769e+01  -7.8900e-01   1.2640e+00  -8.0605e+01   5.1203e+01  -7.1010e-01   1.1376e+00  -7.1008e+01   5.1908e+01  -8.0270e-01   1.2859e+00
 -8.6038e+01   5.1145e+01  -6.6220e-01   1.0608e+00  -7.2289e+01   5.1717e+01  -7.8890e-01   1.2638e+00  -8.0532e+01   5.1151e+01  -7.1010e-01   1.1376e+00  -7.0943e+01   5.1856e+01  -8.0260e-01   1.2858e+00
 -8.5960e+01   5.1094e+01  -6.6210e-01   1.0607e+00  -7.2223e+01   5.1665e+01  -7.8890e-01   1.2638e+00  -8.0458e+01   5.1099e+01  -7.1000e-01   1.1374e+00  -7.0879e+01   5.1804e+01  -8.0260e-01   1.2858e+00
 -8.5881e+01   5.1042e+01  -6.6200e-01   1.0605e+00  -7.2158e+01   5.1613e+01  -7.8880e-01   1.2637e+00  -8.0385e+01   5.1047e+01  -7.0990e-01   1.1373e+00  -7.0814e+01   5.1753e+01  -8.0250e-01   1.2856e+00
 -8.5803e+01   5.0990e+01  -6.6190e-01   1.0604e+00  -7.2092e+01   5.1561e+01  -7.8880e-01   1.2637e+00  -8.0311e+01   5.0995e+01  -7.0980e-01   1.1371e+00  -7.0749e+01   5.1701e+01  -8.0250e-01   1.2856e+00
 -8.5724e+01   5.0938e+01  -6.6190e-01   1.0604e+00  -7.2026e+01   5.1509e+01  -7.8870e-01   1.2635e+00  -8.0238e+01   5.0943e+01  -7.0980e-01   1.1371e+00  -7.0685e+01   5.1649e+01  -8.0240e-01   1.2854e+00
 -8.5646e+01   5.0886e+01  -6.6180e-01   1.0602e+00  -7.1960e+01   5.1457e+01  -7.8860e-01   1.2633e+00  -8.0165e+01   5.0890e+01  -7.0970e-01   1.1369e+00  -7.0620e+01   5.1597e+01  -8.0230e-01   1.2853e+00
 -8.5568e+01   5.0834e+01  -6.6170e-01   1.0600e+00  -7.1894e+01   5.1405e+01  -7.8860e-01   1.2633e+00  -8.0091e+01   5.0838e+01  -7.0960e-01   1.1368e+00  -7.0555e+01   5.1545e+01  -8.0230e-01   1.2853e+00
 -8.5489e+01   5.0782e+01  -6.6160e-01   1.0599e+00  -7.1828e+01   5.1353e+01  -7.8850e-01   1.2632e+00  -8.0018e+01   5.0786e+01  -7.0950e-01   1.1366e+00  -7.0491e+01   5.1493e+01  -8.0220e-01   1.2851e+00
 -8.5411e+01   5.0730e+01  -6.6150e-01   1.0597e+00  -7.1762e+01   5.1301e+01  -7.8840e-01   1.2630e+00  -7.9944e+01   5.0734e+01  -7.0940e-01   1.1365e+00  -7.0426e+01   5.1441e+01  -8.0210e-01   1.2850e+00
 -8.5332e+01   5.0678e+01  -6.6150e-01   1.0597e+00  -7.1696e+01   5.1249e+01  -7.8840e-01   1.2630e+00  -7.9871e+01   5.0682e+01  -7.0940e-01   1.1365e+00  -7.0361e+01   5.1389e+01  -8.0210e-01   1.2850e+00
 -8.5254e+01   5.0626e+01  -6.6140e-01   1.0596e+00  -7.1630e+01   5.1197e+01  -7.8830e-01   1.2629e+00  -7.9798e+01   5.0630e+01  -7.0930e-01   1.1363e+00  -7.0297e+01   5.1338e+01  -8.0200e-01   1.2848e+00
 -8.5175e+01   5.0575e+01  -6.6130e-01   1.0594e+00  -7.1565e+01   5.1145e+01  -7.8820e-01   1.2627e+00  -7.9724e+01   5.0578e+01  -7.0920e-01   1.1361e+00  -7.0232e+01   5.1286e+01  -8.0190e-01   1.2846e+00
 -8.5097e+01   5.0523e+01  -6.6120e-01   1.0592e+00  -7.1499e+01   5.1093e+01  -7.8820e-01   1.2627e+00  -7.9651e+01   5.0526e+01  -7.0910e-01   1.1360e+00  -7.0167e+01   5.1234e+01  -8.0190e-01   1.2846e+00
 -8.5019e+01   5.0471e+01  -6.6110e-01   1.0591e+00  -7.1433e+01   5.1041e+01  -7.8810e-01   1.2625e+00  -7.9577e+01   5.0474e+01  -7.0910e-01   1.1360e+00  -7.0103e+01   5.1182e+01  -8.0180e-01   1.2845e+00
 -8.4940e+01   5.0419e+01  -6.6110e-01   1.0591e+00  -7.1367e+01   5.0989e+01  -7.8800e-01   1.2624e+00  -7.9504e+01   5.0422e+01  -7.0900e-01   1.1358e+00  -7.0038e+01   5.1130e+01  -8.0180e-01   1.2845e+00
 -8.4862e+01   5.0367e+01  -6.6100e-01   1.0589e+00  -7.1301e+01   5.0937e+01  -7.8800e-01   1.2624e+00  -7.9431e+01   5.0370e+01  -7.0890e-01   1.1357e+00  -6.9973e+01   5.1078e+01  -8.0170e-01   1.2843e+00
 -8.4783e+01   5.0315e+01  -6.6090e-01   1.0588e+00  -7.1235e+01   5.0885e+01  -7.8790e-01   1.2622e+00  -7.9357e+01   5.0318e+01  -7.0880e-01   1.1355e+00  -6.9909e+01   5.1026e+01  -8.0160e-01   1.2842e+00
 -8.4705e+01   5.0264e+01  -6.6080e-01   1.0586e+00  -7.1169e+01   5.0833e+01  -7.8780e-01   1.2621e+00  -7.9284e+01   5.0266e+01  -7.0870e-01   1.1353e+00  -6.9844e+01   5.0975e+01  -8.0160e-01   1.2842e+00
 -8.4626e+01   5.0212e+01  -6.6070e-01   1.0584e+00  -7.1103e+01   5.0782e+01  -7.8780e-01   1.2621e+00  -7.9210e+01   5.0214e+01  -7.0870e-01   1.1353e+00  -6.9779e+01   5.0923e+01  -8.0150e-01   1.2840e+00
 -8.4548e+01   5.0160e+01  -6.6070e-01   1.0584e+00  -7.1037e+01   5.0730e+01  -7.8770e-01   1.2619e+00  -7.9137e+01   5.0162e+01  -7.0860e-01   1.1352e+00  -6.9715e+01   5.0871e+01  -8.0140e-01   1.2838e+00
 -8.4469e+01   5.0108e+01  -6.6060e-01   1.0583e+00  -7.0971e+01   5.0678e+01  -7.8760e-01   1.2617e+00  -7.9063e+01   5.0110e+01  -7.0850e-01   1.1350e+00  -6.9650e+01   5.0819e+01  -8.0140e-01   1.2838e+00
 -8.4391e+01   5.0056e+01  -6.6050e-01   1.0581e+00  -7.0906e+01   5.0626e+01  -7.8760e-01   1.2617e+00  -7.8990e+01   5.0058e+01  -7.0840e-01   1.1349e+00  -6.9585e+01   5.0767e+01  -8.0130e-01   1.2837e+00
 -8.4313e+01   5.0004e+01  -6.6040e-01   1.0580e+00  -7.0840e+01   5.0574e+01  -7.8750e-01   1.2616e+00  -7.8917e+01   5.0006e+01  -7.0840e-01   1.1349e+00  -6.9521e+01   5.0715e+01  -8.0120e-01   1.2835e+00
 -8.4234e+01   4.9953e+01  -6.6030e-01   1.0578e+00  -7.0774e+01   5.0522e+01  -7.8740e-01   1.2614e+00  -7.8843e+01   4.9954e+01  -7.0830e-01   1.1347e+00  -6.9456e+01   5.0664e+01  -8.0120e-01   1.2835e+00
 -8.4156e+01   4.9901e+01  -6.6030e-01   1.0578e+00  -7.0708e+01   5.0470e+01  -7.8740e-01   1.2614e+00  -7.8770e+01   4.9902e+01  -7.0820e-01   1.1345e+00  -6.9391e+01   5.0612e+01  -8.0110e-01   1.2834e+00
 -8.4077e+01   4.9849e+01  -6.6020e-01   1.0576e+00  -7.0642e+01   5.0418e+01  -7.8730e-01   1.2613e+00  -7.8696e+01   4.9850e+01  -7.0810e-01   1.1344e+00  -6.9327e+01   5.0560e+01  -8.0100e-01   1.2832e+00
 -8.3999e+01   4.9797e+01  -6.6010e-01   1.0575e+00  -7.0576e+01   5.0366e+01  -7.8720e-01   1.2611e+00  -7.8623e+01   4.9798e+01  -7.0800e-01   1.1342e+00  -6.9262e+01   5.0508e+01  -8.0100e-01   1.2832e+00
 -8.3920e+01   4.9746e+01  -6.6000e-01   1.0573e+00  -7.0510e+01   5.0315e+01  -7.8720e-01   1.2611e+00  -7.8550e+01   4.9746e+01  -7.0800e-01   1.1342e+00  -6.9197e+01   5.0456e+01  -8.0090e-01   1.2830e+00
 -8.3842e+01   4.9694e+01  -6.5990e-01   1.0572e+00  -7.0444e+01   5.0263e+01  -7.8710e-01   1.2609e+00  -7.8476e+01   4.9694e+01  -7.0790e-01   1.1341e+00  -6.9133e+01   5.0405e+01  -8.0080e-01   1.2829e+00
 -8.3764e+01   4.9642e+01  -6.5990e-01   1.0572e+00  -7.0378e+01   5.0211e+01  -7.8700e-01   1.2608e+00  -7.8403e+01   4.9642e+01  -7.0780e-01   1.1339e+00  -6.9068e+01   5.0353e+01  -8.0080e-01   1.2829e+00
 -8.3685e+01   4.9590e+01  -6.5980e-01   1.0570e+00  -7.0312e+01   5.0159e+01  -7.8700e-01   1.2608e+00  -7.8329e+01   4.9590e+01  -7.0770e-01   1.1337e+00  -6.9003e+01   5.0301e+01  -8.0070e-01   1.2827e+00
 -8.3607e+01   4.9539e+01  -6.5970e-01   1.0568e+00  -7.0247e+01   5.0107e+01  -7.8690e-01   1.2606e+00  -7.8256e+01   4.9538e+01  -7.0760e-01   1.1336e+00  -6.8939e+01   5.0249e+01  -8.0070e-01   1.2827e+00
 -8.3528e+01   4.9487e+01  -6.5960e-01   1.0567e+00  -7.0181e+01   5.0055e+01  -7.8680e-01   1.2605e+00  -7.8183e+01   4.9486e+01  -7.0760e-01   1.1336e+00  -6.8874e+01   5.0197e+01  -8.0060e-01   1.2826e+00
 -8.3450e+01   4.9435e+01  -6.5950e-01   1.0565e+00  -7.0115e+01   5.0003e+01  -7.8670e-01   1.2603e+00  -7.8109e+01   4.9434e+01  -7.0750e-01   1.1334e+00  -6.8809e+01   5.0146e+01  -8.0050e-01   1.2824e+00
 -8.3371e+01   4.9383e+01  -6.5950e-01   1.0565e+00  -7.0049e+01   4.9952e+01  -7.8670e-01   1.2603e+00  -7.8036e+01   4.9382e+01  -7.0740e-01   1.1333e+00  -6.8745e+01   5.0094e+01  -8.0050e-01   1.2824e+00
 -8.3293e+01   4.9332e+01  -6.5940e-01   1.0564e+00  -6.9983e+01   4.9900e+01  -7.8660e-01   1.2601e+00  -7.7962e+01   4.9330e+01  -7.0730e-01   1.1331e+00  -6.8680e+01   5.0042e+01  -8.0040e-01   1.2822e+00
 -8.3215e+01   4.9280e+01  -6.5930e-01   1.0562e+00  -6.9917e+01   4.9848e+01  -7.8650e-01   1.2600e+00  -7.7889e+01   4.9278e+01  -7.0720e-01   1.1329e+00  -6.8615e+01   4.9990e+01  -8.0030e-01   1.2821e+00
 -8.3136e+01   4.9228e+01  -6.5920e-01   1.0560e+00  -6.9851e+01   4.9796e+01  -7.8650e-01   1.2600e+00  -7.7815e+01   4.9226e+01  -7.0720e-01   1.1329e+00  -6.8551e+01   4.9939e+01  -8.0030e-01   1.2821e+00
 -8.3058e+01   4.9176e+01  -6.5910e-01   1.0559e+00  -6.9785e+01   4.9744e+01  -7.8640e-01   1.2598e+00  -7.7742e+01   4.9174e+01  -7.0710e-01   1.1328e+00  -6.8486e+01   4.9887e+01  -8.0020e-01   1.2819e+00
 -8.2979e+01   4.9125e+01  -6.5910e-01   1.0559e+00  -6.9719e+01   4.9692e+01  -7.8630e-01   1.2597e+00  -7.7669e+01   4.9122e+01  -7.0700e-01   1.1326e+00  -6.8421e+01   4.9835e+01  -8.0010e-01   1.2818e+00
 -8.2901e+01   4.9073e+01  -6.5900e-01   1.0557e+00  -6.9653e+01   4.9641e+01  -7.8630e-01   1.2597e+00  -7.7595e+01   4.9071e+01  -7.0690e-01   1.1325e+00  -6.8357e+01   4.9783e+01  -8.0010e-01   1.2818e+00
 -8.2822e+01   4.9021e+01  -6.5890e-01   1.0556e+00  -6.9588e+01   4.9589e+01  -7.8620e-01   1.2595e+00  -7.7522e+01   4.9019e+01  -7.0680e-01   1.1323e+00  -6.8292e+01   4.9732e+01  -8.0000e-01   1.2816e+00
 -8.2744e+01   4.8970e+01  -6.5880e-01   1.0554e+00  -6.9522e+01   4.9537e+01  -7.8610e-01   1.2593e+00  -7.7448e+01   4.8967e+01  -7.0680e-01   1.1323e+00  -6.8227e+01   4.9680e+01  -7.9990e-01   1.2814e+00
 -8.2666e+01   4.8918e+01  -6.5870e-01   1.0552e+00  -6.9456e+01   4.9485e+01  -7.8610e-01   1.2593e+00  -7.7375e+01   4.8915e+01  -7.0670e-01   1.1321e+00  -6.8162e+01   4.9628e+01  -7.9990e-01   1.2814e+00
 -8.2587e+01   4.8866e+01  -6.5870e-01   1.0552e+00  -6.9390e+01   4.9433e+01  -7.8600e-01   1.2592e+00  -7.7302e+01   4.8863e+01  -7.0660e-01   1.1320e+00  -6.8098e+01   4.9577e+01  -7.9980e-01   1.2813e+00
 -8.2509e+01   4.8815e+01  -6.5860e-01   1.0551e+00  -6.9324e+01   4.9382e+01  -7.8590e-01   1.2590e+00  -7.7228e+01   4.8811e+01  -7.0650e-01   1.1318e+00  -6.8033e+01   4.9525e+01  -7.9970e-01   1.2811e+00
 -8.2430e+01   4.8763e+01  -6.5850e-01   1.0549e+00  -6.9258e+01   4.9330e+01  -7.8590e-01   1.2590e+00  -7.7155e+01   4.8759e+01  -7.0640e-01   1.1317e+00  -6.7968e+01   4.9473e+01  -7.9970e-01   1.2811e+00
 -8.2352e+01   4.8711e+01  -6.5840e-01   1.0548e+00  -6.9192e+01   4.9278e+01  -7.8580e-01   1.2589e+00  -7.7081e+01   4.8707e+01  -7.0640e-01   1.1317e+00  -6.7904e+01   4.9421e+01  -7.9960e-01   1.2810e+00
 -8.2273e+01   4.8660e+01  -6.5830e-01   1.0546e+00  -6.9126e+01   4.9226e+01  -7.8570e-01   1.2587e+00  -7.7008e+01   4.8656e+01  -7.0630e-01   1.1315e+00  -6.7839e+01   4.9370e+01  -7.9950e-01   1.2808e+00
 -8.2195e+01   4.8608e+01  -6.5820e-01   1.0544e+00  -6.9060e+01   4.9174e+01  -7.8570e-01   1.2587e+00  -7.6935e+01   4.8604e+01  -7.0620e-01   1.1313e+00  -6.7774e+01   4.9318e+01  -7.9950e-01   1.2808e+00
 -8.2117e+01   4.8557e+01  -6.5820e-01   1.0544e+00  -6.8995e+01   4.9123e+01  -7.8560e-01   1.2585e+00  -7.6861e+01   4.8552e+01  -7.0610e-01   1.1312e+00  -6.7710e+01   4.9266e+01  -7.9940e-01   1.2806e+00
 -8.2038e+01   4.8505e+01  -6.5810e-01   1.0543e+00  -6.8929e+01   4.9071e+01  -7.8550e-01   1.2584e+00  -7.6788e+01   4.8500e+01  -7.0600e-01   1.1310e+00  -6.7645e+01   4.9215e+01  -7.9930e-01   1.2805e+00
 -8.1960e+01   4.8453e+01  -6.5800e-01   1.0541e+00  -6.8863e+01   4.9019e+01  -7.8540e-01   1.2582e+00  -7.6714e+01   4.8448e+01  -7.0600e-01   1.1310e+00  -6.7580e+01   4.9163e+01  -7.9930e-01   1.2805e+00
 -8.1881e+01   4.8402e+01  -6.5790e-01   1.0540e+00  -6.8797e+01   4.8967e+01  -7.8540e-01   1.2582e+00  -7.6641e+01   4.8396e+01  -7.0590e-01   1.1309e+00  -6.7516e+01   4.9111e+01  -7.9920e-01   1.2803e+00
 -8.1803e+01   4.8350e+01  -6.5780e-01   1.0538e+00  -6.8731e+01   4.8916e+01  -7.8530e-01   1.2581e+00  -7.6568e+01   4.8345e+01  -7.0580e-01   1.1307e+00  -6.7451e+01   4.9059e+01  -7.9910e-01   1.2802e+00
 -8.1724e+01   4.8299e+01  -6.5780e-01   1.0538e+00  -6.8665e+01   4.8864e+01  -7.8520e-01   1.2579e+00  -7.6494e+01   4.8293e+01  -7.0570e-01   1.1305e+00  -6.7386e+01   4.9008e+01  -7.9910e-01   1.2802e+00
 -8.1646e+01   4.8247e+01  -6.5770e-01   1.0536e+00  -6.8599e+01   4.8812e+01  -7.8520e-01   1.2579e+00  -7.6421e+01   4.8241e+01  -7.0560e-01   1.1304e+00  -6.7322e+01   4.8956e+01  -7.9900e-01   1.2800e+00
 -8.1568e+01   4.8195e+01  -6.5760e-01   1.0535e+00  -6.8533e+01   4.8760e+01  -7.8510e-01   1.2577e+00  -7.6347e+01   4.8189e+01  -7.0560e-01   1.1304e+00  -6.7257e+01   4.8904e+01  -7.9890e-01   1.2798e+00
 -8.1489e+01   4.8144e+01  -6.5750e-01   1.0533e+00  -6.8467e+01   4.8709e+01  -7.8500e-01   1.2576e+00  -7.6274e+01   4.8137e+01  -7.0550e-01   1.1302e+00  -6.7192e+01   4.8853e+01  -7.9890e-01   1.2798e+00
 -8.1411e+01   4.8092e+01  -6.5740e-01   1.0532e+00  -6.8401e+01   4.8657e+01  -7.8500e-01   1.2576e+00  -7.6200e+01   4.8086e+01  -7.0540e-01   1.1301e+00  -6.7128e+01   4.8801e+01  -7.9880e-01   1.2797e+00
 -8.1332e+01   4.8041e+01  -6.5730e-01   1.0530e+00  -6.8336e+01   4.8605e+01  -7.8490e-01   1.2574e+00  -7.6127e+01   4.8034e+01  -7.0530e-01   1.1299e+00  -6.7063e+01   4.8749e+01  -7.9870e-01   1.2795e+00
 -8.1254e+01   4.7989e+01  -6.5730e-01   1.0530e+00  -6.8270e+01   4.8554e+01  -7.8480e-01   1.2572e+00  -7.6054e+01   4.7982e+01  -7.0520e-01   1.1297e+00  -6.6998e+01   4.8698e+01  -7.9870e-01   1.2795e+00
 -8.1175e+01   4.7938e+01  -6.5720e-01   1.0528e+00  -6.8204e+01   4.8502e+01  -7.8480e-01   1.2572e+00  -7.5980e+01   4.7930e+01  -7.0510e-01   1.1296e+00  -6.6934e+01   4.8646e+01  -7.9860e-01   1.2794e+00
 -8.1097e+01   4.7886e+01  -6.5710e-01   1.0527e+00  -6.8138e+01   4.8450e+01  -7.8470e-01   1.2571e+00  -7.5907e+01   4.7878e+01  -7.0510e-01   1.1296e+00  -6.6869e+01   4.8595e+01  -7.9850e-01   1.2792e+00
 -8.1019e+01   4.7835e+01  -6.5700e-01   1.0525e+00  -6.8072e+01   4.8398e+01  -7.8460e-01   1.2569e+00  -7.5833e+01   4.7827e+01  -7.0500e-01   1.1294e+00  -6.6804e+01   4.8543e+01  -7.9850e-01   1.2792e+00
 -8.0940e+01   4.7783e+01  -6.5690e-01   1.0524e+00  -6.8006e+01   4.8347e+01  -7.8450e-01   1.2568e+00  -7.5760e+01   4.7775e+01  -7.0490e-01   1.1292e+00  -6.6740e+01   4.8491e+01  -7.9840e-01   1.2790e+00
 -8.0862e+01   4.7731e+01  -6.5680e-01   1.0522e+00  -6.7940e+01   4.8295e+01  -7.8450e-01   1.2568e+00  -7.5687e+01   4.7723e+01  -7.0480e-01   1.1291e+00  -6.6675e+01   4.8440e+01  -7.9830e-01   1.2789e+00
 -8.0783e+01   4.7680e+01  -6.5680e-01   1.0522e+00  -6.7874e+01   4.8243e+01  -7.8440e-01   1.2566e+00  -7.5613e+01   4.7672e+01  -7.0470e-01   1.1289e+00  -6.6610e+01   4.8388e+01  -7.9830e-01   1.2789e+00
 -8.0705e+01   4.7628e+01  -6.5670e-01   1.0520e+00  -6.7808e+01   4.8192e+01  -7.8430e-01   1.2564e+00  -7.5540e+01   4.7620e+01  -7.0470e-01   1.1289e+00  -6.6546e+01   4.8336e+01  -7.9820e-01   1.2787e+00
 -8.0626e+01   4.7577e+01  -6.5660e-01   1.0519e+00  -6.7742e+01   4.8140e+01  -7.8430e-01   1.2564e+00  -7.5466e+01   4.7568e+01  -7.0460e-01   1.1288e+00  -6.6481e+01   4.8285e+01  -7.9810e-01   1.2786e+00
 -8.0548e+01   4.7525e+01  -6.5650e-01   1.0517e+00  -6.7677e+01   4.8088e+01  -7.8420e-01   1.2563e+00  -7.5393e+01   4.7516e+01  -7.0450e-01   1.1286e+00  -6.6416e+01   4.8233e+01  -7.9810e-01   1.2786e+00
 -8.0470e+01   4.7474e+01  -6.5640e-01   1.0516e+00  -6.7611e+01   4.8037e+01  -7.8410e-01   1.2561e+00  -7.5320e+01   4.7465e+01  -7.0440e-01   1.1284e+00  -6.6352e+01   4.8182e+01  -7.9800e-01   1.2784e+00
 -8.0391e+01   4.7422e+01  -6.5630e-01   1.0514e+00  -6.7545e+01   4.7985e+01  -7.8410e-01   1.2561e+00  -7.5246e+01   4.7413e+01  -7.0430e-01   1.1283e+00  -6.6287e+01   4.8130e+01  -7.9790e-01   1.2782e+00
 -8.0313e+01   4.7371e+01  -6.5630e-01   1.0514e+00  -6.7479e+01   4.7933e+01  -7.8400e-01   1.2560e+00  -7.5173e+01   4.7361e+01  -7.0420e-01   1.1281e+00  -6.6222e+01   4.8078e+01  -7.9780e-01   1.2781e+00
 -8.0234e+01   4.7320e+01  -6.5620e-01   1.0512e+00  -6.7413e+01   4.7882e+01  -7.8390e-01   1.2558e+00  -7.5099e+01   4.7309e+01  -7.0420e-01   1.1281e+00  -6.6158e+01   4.8027e+01  -7.9780e-01   1.2781e+00
 -8.0156e+01   4.7268e+01  -6.5610e-01   1.0511e+00  -6.7347e+01   4.7830e+01  -7.8380e-01   1.2556e+00  -7.5026e+01   4.7258e+01  -7.0410e-01   1.1280e+00  -6.6093e+01   4.7975e+01  -7.9770e-01   1.2779e+00
 -8.0077e+01   4.7217e+01  -6.5600e-01   1.0509e+00  -6.7281e+01   4.7778e+01  -7.8380e-01   1.2556e+00  -7.4952e+01   4.7206e+01  -7.0400e-01   1.1278e+00  -6.6028e+01   4.7924e+01  -7.9760e-01   1.2778e+00
 -7.9999e+01   4.7165e+01  -6.5590e-01   1.0508e+00  -6.7215e+01   4.7727e+01  -7.8370e-01   1.2555e+00  -7.4879e+01   4.7154e+01  -7.0390e-01   1.1276e+00  -6.5964e+01   4.7872e+01  -7.9760e-01   1.2778e+00
 -7.9921e+01   4.7114e+01  -6.5580e-01   1.0506e+00  -6.7149e+01   4.7675e+01  -7.8360e-01   1.2553e+00  -7.4806e+01   4.7103e+01  -7.0380e-01   1.1275e+00  -6.5899e+01   4.7820e+01  -7.9750e-01   1.2776e+00
 -7.9842e+01   4.7062e+01  -6.5580e-01   1.0506e+00  -6.7083e+01   4.7623e+01  -7.8360e-01   1.2553e+00  -7.4732e+01   4.7051e+01  -7.0370e-01   1.1273e+00  -6.5834e+01   4.7769e+01  -7.9740e-01   1.2774e+00
 -7.9764e+01   4.7011e+01  -6.5570e-01   1.0504e+00  -6.7018e+01   4.7572e+01  -7.8350e-01   1.2552e+00  -7.4659e+01   4.6999e+01  -7.0370e-01   1.1273e+00  -6.5770e+01   4.7717e+01  -7.9740e-01   1.2774e+00
 -7.9685e+01   4.6959e+01  -6.5560e-01   1.0503e+00  -6.6952e+01   4.7520e+01  -7.8340e-01   1.2550e+00  -7.4585e+01   4.6948e+01  -7.0360e-01   1.1272e+00  -6.5705e+01   4.7666e+01  -7.9730e-01   1.2773e+00
 -7.9607e+01   4.6908e+01  -6.5550e-01   1.0501e+00  -6.6886e+01   4.7468e+01  -7.8330e-01   1.2548e+00  -7.4512e+01   4.6896e+01  -7.0350e-01   1.1270e+00  -6.5640e+01   4.7614e+01  -7.9720e-01   1.2771e+00
 -7.9528e+01   4.6857e+01  -6.5540e-01   1.0500e+00  -6.6820e+01   4.7417e+01  -7.8330e-01   1.2548e+00  -7.4439e+01   4.6844e+01  -7.0340e-01   1.1268e+00  -6.5576e+01   4.7563e+01  -7.9720e-01   1.2771e+00
 -7.9450e+01   4.6805e+01  -6.5530e-01   1.0498e+00  -6.6754e+01   4.7365e+01  -7.8320e-01   1.2547e+00  -7.4365e+01   4.6793e+01  -7.0330e-01   1.1267e+00  -6.5511e+01   4.7511e+01  -7.9710e-01   1.2770e+00
 -7.9372e+01   4.6754e+01  -6.5530e-01   1.0498e+00  -6.6688e+01   4.7314e+01  -7.8310e-01   1.2545e+00  -7.4292e+01   4.6741e+01  -7.0320e-01   1.1265e+00  -6.5446e+01   4.7459e+01  -7.9700e-01   1.2768e+00
 -7.9293e+01   4.6702e+01  -6.5520e-01   1.0496e+00  -6.6622e+01   4.7262e+01  -7.8310e-01   1.2545e+00  -7.4218e+01   4.6690e+01  -7.0320e-01   1.1265e+00  -6.5382e+01   4.7408e+01  -7.9700e-01   1.2768e+00
 -7.9215e+01   4.6651e+01  -6.5510e-01   1.0495e+00  -6.6556e+01   4.7210e+01  -7.8300e-01   1.2544e+00  -7.4145e+01   4.6638e+01  -7.0310e-01   1.1264e+00  -6.5317e+01   4.7356e+01  -7.9690e-01   1.2766e+00
 -7.9136e+01   4.6600e+01  -6.5500e-01   1.0493e+00  -6.6490e+01   4.7159e+01  -7.8290e-01   1.2542e+00  -7.4072e+01   4.6586e+01  -7.0300e-01   1.1262e+00  -6.5252e+01   4.7305e+01  -7.9680e-01   1.2765e+00
 -7.9058e+01   4.6548e+01  -6.5490e-01   1.0491e+00  -6.6425e+01   4.7107e+01  -7.8280e-01   1.2540e+00  -7.3998e+01   4.6535e+01  -7.0290e-01   1.1260e+00  -6.5188e+01   4.7253e+01  -7.9670e-01   1.2763e+00
 -7.8979e+01   4.6497e+01  -6.5480e-01   1.0490e+00  -6.6359e+01   4.7056e+01  -7.8280e-01   1.2540e+00  -7.3925e+01   4.6483e+01  -7.0280e-01   1.1259e+00  -6.5123e+01   4.7202e+01  -7.9670e-01   1.2763e+00
 -7.8901e+01   4.6446e+01  -6.5470e-01   1.0488e+00  -6.6293e+01   4.7004e+01  -7.8270e-01   1.2539e+00  -7.3851e+01   4.6432e+01  -7.0270e-01   1.1257e+00  -6.5058e+01   4.7150e+01  -7.9660e-01   1.2762e+00
 -7.8823e+01   4.6394e+01  -6.5470e-01   1.0488e+00  -6.6227e+01   4.6952e+01  -7.8260e-01   1.2537e+00  -7.3778e+01   4.6380e+01  -7.0270e-01   1.1257e+00  -6.4994e+01   4.7099e+01  -7.9650e-01   1.2760e+00
 -7.8744e+01   4.6343e+01  -6.5460e-01   1.0487e+00  -6.6161e+01   4.6901e+01  -7.8260e-01   1.2537e+00  -7.3704e+01   4.6328e+01  -7.0260e-01   1.1256e+00  -6.4929e+01   4.7047e+01  -7.9650e-01   1.2760e+00
 -7.8666e+01   4.6292e+01  -6.5450e-01   1.0485e+00  -6.6095e+01   4.6849e+01  -7.8250e-01   1.2536e+00  -7.3631e+01   4.6277e+01  -7.0250e-01   1.1254e+00  -6.4864e+01   4.6996e+01  -7.9640e-01   1.2758e+00
 -7.8587e+01   4.6240e+01  -6.5440e-01   1.0483e+00  -6.6029e+01   4.6798e+01  -7.8240e-01   1.2534e+00  -7.3558e+01   4.6225e+01  -7.0240e-01   1.1252e+00  -6.4800e+01   4.6944e+01  -7.9630e-01   1.2757e+00
 -7.8509e+01   4.6189e+01  -6.5430e-01   1.0482e+00  -6.5963e+01   4.6746e+01  -7.8230e-01   1.2532e+00  -7.3484e+01   4.6174e+01  -7.0230e-01   1.1251e+00  -6.4735e+01   4.6893e+01  -7.9630e-01   1.2757e+00
 -7.8430e+01   4.6138e+01  -6.5420e-01   1.0480e+00  -6.5897e+01   4.6695e+01  -7.8230e-01   1.2532e+00  -7.3411e+01   4.6122e+01  -7.0220e-01   1.1249e+00  -6.4670e+01   4.6841e+01  -7.9620e-01   1.2755e+00
 -7.8352e+01   4.6086e+01  -6.5420e-01   1.0480e+00  -6.5831e+01   4.6643e+01  -7.8220e-01   1.2531e+00  -7.3337e+01   4.6071e+01  -7.0220e-01   1.1249e+00  -6.4606e+01   4.6790e+01  -7.9610e-01   1.2754e+00
 -7.8273e+01   4.6035e+01  -6.5410e-01   1.0479e+00  -6.5766e+01   4.6592e+01  -7.8210e-01   1.2529e+00  -7.3264e+01   4.6019e+01  -7.0210e-01   1.1248e+00  -6.4541e+01   4.6738e+01  -7.9610e-01   1.2754e+00
 -7.8195e+01   4.5984e+01  -6.5400e-01   1.0477e+00  -6.5700e+01   4.6540e+01  -7.8210e-01   1.2529e+00  -7.3191e+01   4.5968e+01  -7.0200e-01   1.1246e+00  -6.4476e+01   4.6687e+01  -7.9600e-01   1.2752e+00
 -7.8117e+01   4.5932e+01  -6.5390e-01   1.0475e+00  -6.5634e+01   4.6489e+01  -7.8200e-01   1.2528e+00  -7.3117e+01   4.5916e+01  -7.0190e-01   1.1244e+00  -6.4412e+01   4.6635e+01  -7.9590e-01   1.2750e+00
 -7.8038e+01   4.5881e+01  -6.5380e-01   1.0474e+00  -6.5568e+01   4.6437e+01  -7.8190e-01   1.2526e+00  -7.3044e+01   4.5864e+01  -7.0180e-01   1.1243e+00  -6.4347e+01   4.6584e+01  -7.9580e-01   1.2749e+00
 -7.7960e+01   4.5830e+01  -6.5370e-01   1.0472e+00  -6.5502e+01   4.6385e+01  -7.8180e-01   1.2524e+00  -7.2970e+01   4.5813e+01  -7.0170e-01   1.1241e+00  -6.4282e+01   4.6532e+01  -7.9580e-01   1.2749e+00
 -7.7881e+01   4.5779e+01  -6.5360e-01   1.0471e+00  -6.5436e+01   4.6334e+01  -7.8180e-01   1.2524e+00  -7.2897e+01   4.5761e+01  -7.0160e-01   1.1240e+00  -6.4218e+01   4.6481e+01  -7.9570e-01   1.2747e+00
 -7.7803e+01   4.5727e+01  -6.5350e-01   1.0469e+00  -6.5370e+01   4.6282e+01  -7.8170e-01   1.2523e+00  -7.2824e+01   4.5710e+01  -7.0160e-01   1.1240e+00  -6.4153e+01   4.6430e+01  -7.9560e-01   1.2746e+00
 -7.7724e+01   4.5676e+01  -6.5350e-01   1.0469e+00  -6.5304e+01   4.6231e+01  -7.8160e-01   1.2521e+00  -7.2750e+01   4.5658e+01  -7.0150e-01   1.1238e+00  -6.4088e+01   4.6378e+01  -7.9560e-01   1.2746e+00
 -7.7646e+01   4.5625e+01  -6.5340e-01   1.0467e+00  -6.5238e+01   4.6179e+01  -7.8150e-01   1.2520e+00  -7.2677e+01   4.5607e+01  -7.0140e-01   1.1236e+00  -6.4024e+01   4.6327e+01  -7.9550e-01   1.2744e+00
 -7.7568e+01   4.5574e+01  -6.5330e-01   1.0466e+00  -6.5172e+01   4.6128e+01  -7.8150e-01   1.2520e+00  -7.2603e+01   4.5555e+01  -7.0130e-01   1.1235e+00  -6.3959e+01   4.6275e+01  -7.9540e-01   1.2742e+00
 -7.7489e+01   4.5522e+01  -6.5320e-01   1.0464e+00  -6.5107e+01   4.6076e+01  -7.8140e-01   1.2518e+00  -7.2530e+01   4.5504e+01  -7.0120e-01   1.1233e+00  -6.3894e+01   4.6224e+01  -7.9530e-01   1.2741e+00
 -7.7411e+01   4.5471e+01  -6.5310e-01   1.0463e+00  -6.5041e+01   4.6025e+01  -7.8130e-01   1.2516e+00  -7.2456e+01   4.5453e+01  -7.0110e-01   1.1232e+00  -6.3830e+01   4.6172e+01  -7.9530e-01   1.2741e+00
 -7.7332e+01   4.5420e+01  -6.5300e-01   1.0461e+00  -6.4975e+01   4.5973e+01  -7.8120e-01   1.2515e+00  -7.2383e+01   4.5401e+01  -7.0100e-01   1.1230e+00  -6.3765e+01   4.6121e+01  -7.9520e-01   1.2739e+00
 -7.7254e+01   4.5369e+01  -6.5290e-01   1.0459e+00  -6.4909e+01   4.5922e+01  -7.8120e-01   1.2515e+00  -7.2310e+01   4.5350e+01  -7.0100e-01   1.1230e+00  -6.3700e+01   4.6069e+01  -7.9510e-01   1.2738e+00
 -7.7175e+01   4.5318e+01  -6.5290e-01   1.0459e+00  -6.4843e+01   4.5871e+01  -7.8110e-01   1.2513e+00  -7.2236e+01   4.5298e+01  -7.0090e-01   1.1228e+00  -6.3636e+01   4.6018e+01  -7.9510e-01   1.2738e+00
 -7.7097e+01   4.5266e+01  -6.5280e-01   1.0458e+00  -6.4777e+01   4.5819e+01  -7.8100e-01   1.2512e+00  -7.2163e+01   4.5247e+01  -7.0080e-01   1.1227e+00  -6.3571e+01   4.5967e+01  -7.9500e-01   1.2736e+00
 -7.7019e+01   4.5215e+01  -6.5270e-01   1.0456e+00  -6.4711e+01   4.5768e+01  -7.8100e-01   1.2512e+00  -7.2089e+01   4.5195e+01  -7.0070e-01   1.1225e+00  -6.3506e+01   4.5915e+01  -7.9490e-01   1.2734e+00
 -7.6940e+01   4.5164e+01  -6.5260e-01   1.0455e+00  -6.4645e+01   4.5716e+01  -7.8090e-01   1.2510e+00  -7.2016e+01   4.5144e+01  -7.0060e-01   1.1224e+00  -6.3442e+01   4.5864e+01  -7.9480e-01   1.2733e+00
 -7.6862e+01   4.5113e+01  -6.5250e-01   1.0453e+00  -6.4579e+01   4.5665e+01  -7.8080e-01   1.2508e+00  -7.1943e+01   4.5092e+01  -7.0050e-01   1.1222e+00  -6.3377e+01   4.5812e+01  -7.9480e-01   1.2733e+00
 -7.6783e+01   4.5062e+01  -6.5240e-01   1.0451e+00  -6.4513e+01   4.5613e+01  -7.8070e-01   1.2507e+00  -7.1869e+01   4.5041e+01  -7.0040e-01   1.1220e+00  -6.3312e+01   4.5761e+01  -7.9470e-01   1.2731e+00
 -7.6705e+01   4.5010e+01  -6.5230e-01   1.0450e+00  -6.4448e+01   4.5562e+01  -7.8070e-01   1.2507e+00  -7.1796e+01   4.4990e+01  -7.0040e-01   1.1220e+00  -6.3248e+01   4.5710e+01  -7.9460e-01   1.2729e+00
 -7.6626e+01   4.4959e+01  -6.5220e-01   1.0448e+00  -6.4382e+01   4.5510e+01  -7.8060e-01   1.2505e+00  -7.1722e+01   4.4938e+01  -7.0030e-01   1.1219e+00  -6.3183e+01   4.5658e+01  -7.9460e-01   1.2729e+00
 -7.6548e+01   4.4908e+01  -6.5220e-01   1.0448e+00  -6.4316e+01   4.5459e+01  -7.8050e-01   1.2504e+00  -7.1649e+01   4.4887e+01  -7.0020e-01   1.1217e+00  -6.3118e+01   4.5607e+01  -7.9450e-01   1.2728e+00
 -7.6470e+01   4.4857e+01  -6.5210e-01   1.0447e+00  -6.4250e+01   4.5407e+01  -7.8040e-01   1.2502e+00  -7.1576e+01   4.4835e+01  -7.0010e-01   1.1216e+00  -6.3054e+01   4.5555e+01  -7.9440e-01   1.2726e+00
 -7.6391e+01   4.4806e+01  -6.5200e-01   1.0445e+00  -6.4184e+01   4.5356e+01  -7.8040e-01   1.2502e+00  -7.1502e+01   4.4784e+01  -7.0000e-01   1.1214e+00  -6.2989e+01   4.5504e+01  -7.9430e-01   1.2725e+00
 -7.6313e+01   4.4755e+01  -6.5190e-01   1.0443e+00  -6.4118e+01   4.5305e+01  -7.8030e-01   1.2500e+00  -7.1429e+01   4.4733e+01  -6.9990e-01   1.1212e+00  -6.2924e+01   4.5453e+01  -7.9430e-01   1.2725e+00
 -7.6234e+01   4.4704e+01  -6.5180e-01   1.0442e+00  -6.4052e+01   4.5253e+01  -7.8020e-01   1.2499e+00  -7.1355e+01   4.4681e+01  -6.9980e-01   1.1211e+00  -6.2860e+01   4.5401e+01  -7.9420e-01   1.2723e+00
 -7.6156e+01   4.4652e+01  -6.5170e-01   1.0440e+00  -6.3986e+01   4.5202e+01  -7.8010e-01   1.2497e+00  -7.1282e+01   4.4630e+01  -6.9970e-01   1.1209e+00  -6.2795e+01   4.5350e+01  -7.9410e-01   1.2721e+00
 -7.6077e+01   4.4601e+01  -6.5160e-01   1.0439e+00  -6.3920e+01   4.5150e+01  -7.8010e-01   1.2497e+00  -7.1209e+01   4.4578e+01  -6.9970e-01   1.1209e+00  -6.2730e+01   4.5299e+01  -7.9410e-01   1.2721e+00
 -7.5999e+01   4.4550e+01  -6.5150e-01   1.0437e+00  -6.3855e+01   4.5099e+01  -7.8000e-01   1.2496e+00  -7.1135e+01   4.4527e+01  -6.9960e-01   1.1208e+00  -6.2666e+01   4.5247e+01  -7.9400e-01   1.2720e+00
 -7.5921e+01   4.4499e+01  -6.5150e-01   1.0437e+00  -6.3789e+01   4.5048e+01  -7.7990e-01   1.2494e+00  -7.1062e+01   4.4476e+01  -6.9950e-01   1.1206e+00  -6.2601e+01   4.5196e+01  -7.9390e-01   1.2718e+00
 -7.5842e+01   4.4448e+01  -6.5140e-01   1.0435e+00  -6.3723e+01   4.4996e+01  -7.7980e-01   1.2492e+00  -7.0988e+01   4.4424e+01  -6.9940e-01   1.1204e+00  -6.2536e+01   4.5145e+01  -7.9380e-01   1.2717e+00
 -7.5764e+01   4.4397e+01  -6.5130e-01   1.0434e+00  -6.3657e+01   4.4945e+01  -7.7980e-01   1.2492e+00  -7.0915e+01   4.4373e+01  -6.9930e-01   1.1203e+00  -6.2472e+01   4.5093e+01  -7.9380e-01   1.2717e+00
 -7.5685e+01   4.4346e+01  -6.5120e-01   1.0432e+00  -6.3591e+01   4.4893e+01  -7.7970e-01   1.2491e+00  -7.0841e+01   4.4322e+01  -6.9920e-01   1.1201e+00  -6.2407e+01   4.5042e+01  -7.9370e-01   1.2715e+00
 -7.5607e+01   4.4295e+01  -6.5110e-01   1.0431e+00  -6.3525e+01   4.4842e+01  -7.7960e-01   1.2489e+00  -7.0768e+01   4.4270e+01  -6.9910e-01   1.1200e+00  -6.2342e+01   4.4991e+01  -7.9360e-01   1.2713e+00
 -7.5528e+01   4.4244e+01  -6.5100e-01   1.0429e+00  -6.3459e+01   4.4791e+01  -7.7950e-01   1.2488e+00  -7.0695e+01   4.4219e+01  -6.9900e-01   1.1198e+00  -6.2278e+01   4.4939e+01  -7.9360e-01   1.2713e+00
 -7.5450e+01   4.4193e+01  -6.5090e-01   1.0427e+00  -6.3393e+01   4.4739e+01  -7.7950e-01   1.2488e+00  -7.0621e+01   4.4168e+01  -6.9900e-01   1.1198e+00  -6.2213e+01   4.4888e+01  -7.9350e-01   1.2712e+00
 -7.5372e+01   4.4142e+01  -6.5080e-01   1.0426e+00  -6.3327e+01   4.4688e+01  -7.7940e-01   1.2486e+00  -7.0548e+01   4.4116e+01  -6.9890e-01   1.1196e+00  -6.2148e+01   4.4837e+01  -7.9340e-01   1.2710e+00
 -7.5293e+01   4.4091e+01  -6.5070e-01   1.0424e+00  -6.3261e+01   4.4637e+01  -7.7930e-01   1.2484e+00  -7.0474e+01   4.4065e+01  -6.9880e-01   1.1195e+00  -6.2083e+01   4.4785e+01  -7.9330e-01   1.2709e+00
 -7.5215e+01   4.4040e+01  -6.5070e-01   1.0424e+00  -6.3196e+01   4.4585e+01  -7.7920e-01   1.2483e+00  -7.0401e+01   4.4014e+01  -6.9870e-01   1.1193e+00  -6.2019e+01   4.4734e+01  -7.9330e-01   1.2709e+00
 -7.5136e+01   4.3989e+01  -6.5060e-01   1.0423e+00  -6.3130e+01   4.4534e+01  -7.7920e-01   1.2483e+00  -7.0328e+01   4.3963e+01  -6.9860e-01   1.1192e+00  -6.1954e+01   4.4683e+01  -7.9320e-01   1.2707e+00
 -7.5058e+01   4.3938e+01  -6.5050e-01   1.0421e+00  -6.3064e+01   4.4483e+01  -7.7910e-01   1.2481e+00  -7.0254e+01   4.3911e+01  -6.9850e-01   1.1190e+00  -6.1889e+01   4.4631e+01  -7.9310e-01   1.2705e+00
 -7.4979e+01   4.3886e+01  -6.5040e-01   1.0419e+00  -6.2998e+01   4.4431e+01  -7.7900e-01   1.2480e+00  -7.0181e+01   4.3860e+01  -6.9840e-01   1.1188e+00  -6.1825e+01   4.4580e+01  -7.9300e-01   1.2704e+00
 -7.4901e+01   4.3835e+01  -6.5030e-01   1.0418e+00  -6.2932e+01   4.4380e+01  -7.7890e-01   1.2478e+00  -7.0107e+01   4.3809e+01  -6.9830e-01   1.1187e+00  -6.1760e+01   4.4529e+01  -7.9300e-01   1.2704e+00
 -7.4823e+01   4.3784e+01  -6.5020e-01   1.0416e+00  -6.2866e+01   4.4329e+01  -7.7890e-01   1.2478e+00  -7.0034e+01   4.3757e+01  -6.9820e-01   1.1185e+00  -6.1695e+01   4.4478e+01  -7.9290e-01   1.2702e+00
 -7.4744e+01   4.3733e+01  -6.5010e-01   1.0415e+00  -6.2800e+01   4.4277e+01  -7.7880e-01   1.2476e+00  -6.9961e+01   4.3706e+01  -6.9820e-01   1.1185e+00  -6.1631e+01   4.4426e+01  -7.9280e-01   1.2701e+00
 -7.4666e+01   4.3682e+01  -6.5000e-01   1.0413e+00  -6.2734e+01   4.4226e+01  -7.7870e-01   1.2475e+00  -6.9887e+01   4.3655e+01  -6.9810e-01   1.1184e+00  -6.1566e+01   4.4375e+01  -7.9270e-01   1.2699e+00
 -7.4587e+01   4.3632e+01  -6.4990e-01   1.0411e+00  -6.2668e+01   4.4175e+01  -7.7860e-01   1.2473e+00  -6.9814e+01   4.3604e+01  -6.9800e-01   1.1182e+00  -6.1501e+01   4.4324e+01  -7.9270e-01   1.2699e+00
 -7.4509e+01   4.3581e+01  -6.4990e-01   1.0411e+00  -6.2602e+01   4.4123e+01  -7.7850e-01   1.2472e+00  -6.9740e+01   4.3552e+01  -6.9790e-01   1.1180e+00  -6.1437e+01   4.4273e+01  -7.9260e-01   1.2697e+00
 -7.4430e+01   4.3530e+01  -6.4980e-01   1.0410e+00  -6.2537e+01   4.4072e+01  -7.7850e-01   1.2472e+00  -6.9667e+01   4.3501e+01  -6.9780e-01   1.1179e+00  -6.1372e+01   4.4221e+01  -7.9250e-01   1.2696e+00
 -7.4352e+01   4.3479e+01  -6.4970e-01   1.0408e+00  -6.2471e+01   4.4021e+01  -7.7840e-01   1.2470e+00  -6.9593e+01   4.3450e+01  -6.9770e-01   1.1177e+00  -6.1307e+01   4.4170e+01  -7.9250e-01   1.2696e+00
 -7.4274e+01   4.3428e+01  -6.4960e-01   1.0407e+00  -6.2405e+01   4.3969e+01  -7.7830e-01   1.2468e+00  -6.9520e+01   4.3399e+01  -6.9760e-01   1.1176e+00  -6.1243e+01   4.4119e+01  -7.9240e-01   1.2694e+00
 -7.4195e+01   4.3377e+01  -6.4950e-01   1.0405e+00  -6.2339e+01   4.3918e+01  -7.7820e-01   1.2467e+00  -6.9447e+01   4.3348e+01  -6.9750e-01   1.1174e+00  -6.1178e+01   4.4068e+01  -7.9230e-01   1.2693e+00
 -7.4117e+01   4.3326e+01  -6.4940e-01   1.0403e+00  -6.2273e+01   4.3867e+01  -7.7820e-01   1.2467e+00  -6.9373e+01   4.3296e+01  -6.9740e-01   1.1172e+00  -6.1113e+01   4.4016e+01  -7.9220e-01   1.2691e+00
 -7.4038e+01   4.3275e+01  -6.4930e-01   1.0402e+00  -6.2207e+01   4.3816e+01  -7.7810e-01   1.2465e+00  -6.9300e+01   4.3245e+01  -6.9740e-01   1.1172e+00  -6.1049e+01   4.3965e+01  -7.9220e-01   1.2691e+00
 -7.3960e+01   4.3224e+01  -6.4920e-01   1.0400e+00  -6.2141e+01   4.3764e+01  -7.7800e-01   1.2464e+00  -6.9226e+01   4.3194e+01  -6.9730e-01   1.1171e+00  -6.0984e+01   4.3914e+01  -7.9210e-01   1.2689e+00
 -7.3881e+01   4.3173e+01  -6.4910e-01   1.0399e+00  -6.2075e+01   4.3713e+01  -7.7790e-01   1.2462e+00  -6.9153e+01   4.3143e+01  -6.9720e-01   1.1169e+00  -6.0919e+01   4.3863e+01  -7.9200e-01   1.2688e+00
 -7.3803e+01   4.3122e+01  -6.4900e-01   1.0397e+00  -6.2009e+01   4.3662e+01  -7.7790e-01   1.2462e+00  -6.9080e+01   4.3092e+01  -6.9710e-01   1.1168e+00  -6.0855e+01   4.3811e+01  -7.9190e-01   1.2686e+00
 -7.3725e+01   4.3071e+01  -6.4900e-01   1.0397e+00  -6.1944e+01   4.3611e+01  -7.7780e-01   1.2460e+00  -6.9006e+01   4.3040e+01  -6.9700e-01   1.1166e+00  -6.0790e+01   4.3760e+01  -7.9190e-01   1.2686e+00
 -7.3646e+01   4.3020e+01  -6.4890e-01   1.0395e+00  -6.1878e+01   4.3559e+01  -7.7770e-01   1.2459e+00  -6.8933e+01   4.2989e+01  -6.9690e-01   1.1164e+00  -6.0725e+01   4.3709e+01  -7.9180e-01   1.2685e+00
 -7.3568e+01   4.2969e+01  -6.4880e-01   1.0394e+00  -6.1812e+01   4.3508e+01  -7.7760e-01   1.2457e+00  -6.8859e+01   4.2938e+01  -6.9680e-01   1.1163e+00  -6.0661e+01   4.3658e+01  -7.9170e-01   1.2683e+00
 -7.3489e+01   4.2919e+01  -6.4870e-01   1.0392e+00  -6.1746e+01   4.3457e+01  -7.7750e-01   1.2456e+00  -6.8786e+01   4.2887e+01  -6.9670e-01   1.1161e+00  -6.0596e+01   4.3607e+01  -7.9160e-01   1.2681e+00
 -7.3411e+01   4.2868e+01  -6.4860e-01   1.0391e+00  -6.1680e+01   4.3406e+01  -7.7750e-01   1.2456e+00  -6.8713e+01   4.2836e+01  -6.9660e-01   1.1160e+00  -6.0531e+01   4.3555e+01  -7.9160e-01   1.2681e+00
 -7.3332e+01   4.2817e+01  -6.4850e-01   1.0389e+00  -6.1614e+01   4.3354e+01  -7.7740e-01   1.2454e+00  -6.8639e+01   4.2785e+01  -6.9650e-01   1.1158e+00  -6.0467e+01   4.3504e+01  -7.9150e-01   1.2680e+00
 -7.3254e+01   4.2766e+01  -6.4840e-01   1.0387e+00  -6.1548e+01   4.3303e+01  -7.7730e-01   1.2452e+00  -6.8566e+01   4.2734e+01  -6.9650e-01   1.1158e+00  -6.0402e+01   4.3453e+01  -7.9140e-01   1.2678e+00
 -7.3176e+01   4.2715e+01  -6.4830e-01   1.0386e+00  -6.1482e+01   4.3252e+01  -7.7720e-01   1.2451e+00  -6.8492e+01   4.2682e+01  -6.9640e-01   1.1156e+00  -6.0337e+01   4.3402e+01  -7.9130e-01   1.2677e+00
 -7.3097e+01   4.2664e+01  -6.4820e-01   1.0384e+00  -6.1416e+01   4.3201e+01  -7.7720e-01   1.2451e+00  -6.8419e+01   4.2631e+01  -6.9630e-01   1.1155e+00  -6.0273e+01   4.3351e+01  -7.9130e-01   1.2677e+00
 -7.3019e+01   4.2613e+01  -6.4810e-01   1.0383e+00  -6.1350e+01   4.3149e+01  -7.7710e-01   1.2449e+00  -6.8345e+01   4.2580e+01  -6.9620e-01   1.1153e+00  -6.0208e+01   4.3300e+01  -7.9120e-01   1.2675e+00
 -7.2940e+01   4.2563e+01  -6.4800e-01   1.0381e+00  -6.1285e+01   4.3098e+01  -7.7700e-01   1.2448e+00  -6.8272e+01   4.2529e+01  -6.9610e-01   1.1152e+00  -6.0143e+01   4.3248e+01  -7.9110e-01   1.2673e+00
 -7.2862e+01   4.2512e+01  -6.4790e-01   1.0379e+00  -6.1219e+01   4.3047e+01  -7.7690e-01   1.2446e+00  -6.8199e+01   4.2478e+01  -6.9600e-01   1.1150e+00  -6.0079e+01   4.3197e+01  -7.9100e-01   1.2672e+00
 -7.2783e+01   4.2461e+01  -6.4790e-01   1.0379e+00  -6.1153e+01   4.2996e+01  -7.7680e-01   1.2444e+00  -6.8125e+01   4.2427e+01  -6.9590e-01   1.1148e+00  -6.0014e+01   4.3146e+01  -7.9100e-01   1.2672e+00
 -7.2705e+01   4.2410e+01  -6.4780e-01   1.0378e+00  -6.1087e+01   4.2945e+01  -7.7680e-01   1.2444e+00  -6.8052e+01   4.2376e+01  -6.9580e-01   1.1147e+00  -5.9949e+01   4.3095e+01  -7.9090e-01   1.2670e+00
 -7.2627e+01   4.2359e+01  -6.4770e-01   1.0376e+00  -6.1021e+01   4.2893e+01  -7.7670e-01   1.2443e+00  -6.7978e+01   4.2325e+01  -6.9570e-01   1.1145e+00  -5.9885e+01   4.3044e+01  -7.9080e-01   1.2669e+00
 -7.2548e+01   4.2309e+01  -6.4760e-01   1.0375e+00  -6.0955e+01   4.2842e+01  -7.7660e-01   1.2441e+00  -6.7905e+01   4.2274e+01  -6.9560e-01   1.1144e+00  -5.9820e+01   4.2993e+01  -7.9070e-01   1.2667e+00
 -7.2470e+01   4.2258e+01  -6.4750e-01   1.0373e+00  -6.0889e+01   4.2791e+01  -7.7650e-01   1.2440e+00  -6.7832e+01   4.2223e+01  -6.9550e-01   1.1142e+00  -5.9755e+01   4.2941e+01  -7.9070e-01   1.2667e+00
 -7.2391e+01   4.2207e+01  -6.4740e-01   1.0371e+00  -6.0823e+01   4.2740e+01  -7.7650e-01   1.2440e+00  -6.7758e+01   4.2172e+01  -6.9540e-01   1.1140e+00  -5.9691e+01   4.2890e+01  -7.9060e-01   1.2665e+00
 -7.2313e+01   4.2156e+01  -6.4730e-01   1.0370e+00  -6.0757e+01   4.2689e+01  -7.7640e-01   1.2438e+00  -6.7685e+01   4.2121e+01  -6.9540e-01   1.1140e+00  -5.9626e+01   4.2839e+01  -7.9050e-01   1.2664e+00
 -7.2234e+01   4.2105e+01  -6.4720e-01   1.0368e+00  -6.0691e+01   4.2638e+01  -7.7630e-01   1.2436e+00  -6.7611e+01   4.2070e+01  -6.9530e-01   1.1139e+00  -5.9561e+01   4.2788e+01  -7.9040e-01   1.2662e+00
 -7.2156e+01   4.2055e+01  -6.4710e-01   1.0367e+00  -6.0626e+01   4.2586e+01  -7.7620e-01   1.2435e+00  -6.7538e+01   4.2018e+01  -6.9520e-01   1.1137e+00  -5.9497e+01   4.2737e+01  -7.9030e-01   1.2661e+00
 -7.2077e+01   4.2004e+01  -6.4700e-01   1.0365e+00  -6.0560e+01   4.2535e+01  -7.7610e-01   1.2433e+00  -6.7465e+01   4.1967e+01  -6.9510e-01   1.1136e+00  -5.9432e+01   4.2686e+01  -7.9030e-01   1.2661e+00
 -7.1999e+01   4.1953e+01  -6.4690e-01   1.0363e+00  -6.0494e+01   4.2484e+01  -7.7610e-01   1.2433e+00  -6.7391e+01   4.1916e+01  -6.9500e-01   1.1134e+00  -5.9367e+01   4.2635e+01  -7.9020e-01   1.2659e+00
 -7.1921e+01   4.1902e+01  -6.4680e-01   1.0362e+00  -6.0428e+01   4.2433e+01  -7.7600e-01   1.2432e+00  -6.7318e+01   4.1865e+01  -6.9490e-01   1.1132e+00  -5.9303e+01   4.2584e+01  -7.9010e-01   1.2657e+00
 -7.1842e+01   4.1852e+01  -6.4670e-01   1.0360e+00  -6.0362e+01   4.2382e+01  -7.7590e-01   1.2430e+00  -6.7244e+01   4.1814e+01  -6.9480e-01   1.1131e+00  -5.9238e+01   4.2533e+01  -7.9000e-01   1.2656e+00
 -7.1764e+01   4.1801e+01  -6.4670e-01   1.0360e+00  -6.0296e+01   4.2331e+01  -7.7580e-01   1.2428e+00  -6.7171e+01   4.1763e+01  -6.9470e-01   1.1129e+00  -5.9173e+01   4.2481e+01  -7.9000e-01   1.2656e+00
 -7.1685e+01   4.1750e+01  -6.4660e-01   1.0359e+00  -6.0230e+01   4.2280e+01  -7.7570e-01   1.2427e+00  -6.7098e+01   4.1712e+01  -6.9460e-01   1.1127e+00  -5.9109e+01   4.2430e+01  -7.8990e-01   1.2654e+00
 -7.1607e+01   4.1700e+01  -6.4650e-01   1.0357e+00  -6.0164e+01   4.2229e+01  -7.7570e-01   1.2427e+00  -6.7024e+01   4.1661e+01  -6.9450e-01   1.1126e+00  -5.9044e+01   4.2379e+01  -7.8980e-01   1.2653e+00
 -7.1528e+01   4.1649e+01  -6.4640e-01   1.0355e+00  -6.0098e+01   4.2177e+01  -7.7560e-01   1.2425e+00  -6.6951e+01   4.1610e+01  -6.9440e-01   1.1124e+00  -5.8979e+01   4.2328e+01  -7.8970e-01   1.2651e+00
 -7.1450e+01   4.1598e+01  -6.4630e-01   1.0354e+00  -6.0032e+01   4.2126e+01  -7.7550e-01   1.2424e+00  -6.6877e+01   4.1559e+01  -6.9430e-01   1.1123e+00  -5.8915e+01   4.2277e+01  -7.8970e-01   1.2651e+00
 -7.1372e+01   4.1548e+01  -6.4620e-01   1.0352e+00  -5.9967e+01   4.2075e+01  -7.7540e-01   1.2422e+00  -6.6804e+01   4.1508e+01  -6.9420e-01   1.1121e+00  -5.8850e+01   4.2226e+01  -7.8960e-01   1.2649e+00
 -7.1293e+01   4.1497e+01  -6.4610e-01   1.0351e+00  -5.9901e+01   4.2024e+01  -7.7530e-01   1.2420e+00  -6.6730e+01   4.1458e+01  -6.9420e-01   1.1121e+00  -5.8785e+01   4.2175e+01  -7.8950e-01   1.2648e+00
 -7.1215e+01   4.1446e+01  -6.4600e-01   1.0349e+00  -5.9835e+01   4.1973e+01  -7.7530e-01   1.2420e+00  -6.6657e+01   4.1407e+01  -6.9410e-01   1.1119e+00  -5.8721e+01   4.2124e+01  -7.8940e-01   1.2646e+00
 -7.1136e+01   4.1396e+01  -6.4590e-01   1.0347e+00  -5.9769e+01   4.1922e+01  -7.7520e-01   1.2419e+00  -6.6584e+01   4.1356e+01  -6.9400e-01   1.1118e+00  -5.8656e+01   4.2073e+01  -7.8930e-01   1.2645e+00
 -7.1058e+01   4.1345e+01  -6.4580e-01   1.0346e+00  -5.9703e+01   4.1871e+01  -7.7510e-01   1.2417e+00  -6.6510e+01   4.1305e+01  -6.9390e-01   1.1116e+00  -5.8591e+01   4.2022e+01  -7.8930e-01   1.2645e+00
 -7.0979e+01   4.1294e+01  -6.4570e-01   1.0344e+00  -5.9637e+01   4.1820e+01  -7.7500e-01   1.2415e+00  -6.6437e+01   4.1254e+01  -6.9380e-01   1.1115e+00  -5.8527e+01   4.1971e+01  -7.8920e-01   1.2643e+00
 -7.0901e+01   4.1244e+01  -6.4560e-01   1.0343e+00  -5.9571e+01   4.1769e+01  -7.7490e-01   1.2414e+00  -6.6363e+01   4.1203e+01  -6.9370e-01   1.1113e+00  -5.8462e+01   4.1920e+01  -7.8910e-01   1.2641e+00
 -7.0823e+01   4.1193e+01  -6.4550e-01   1.0341e+00  -5.9505e+01   4.1718e+01  -7.7490e-01   1.2414e+00  -6.6290e+01   4.1152e+01  -6.9360e-01   1.1111e+00  -5.8397e+01   4.1869e+01  -7.8900e-01   1.2640e+00
 -7.0744e+01   4.1142e+01  -6.4540e-01   1.0339e+00  -5.9439e+01   4.1667e+01  -7.7480e-01   1.2412e+00  -6.6217e+01   4.1101e+01  -6.9350e-01   1.1110e+00  -5.8333e+01   4.1818e+01  -7.8900e-01   1.2640e+00
 -7.0666e+01   4.1092e+01  -6.4530e-01   1.0338e+00  -5.9373e+01   4.1616e+01  -7.7470e-01   1.2411e+00  -6.6143e+01   4.1050e+01  -6.9340e-01   1.1108e+00  -5.8268e+01   4.1767e+01  -7.8890e-01   1.2638e+00
 -7.0587e+01   4.1041e+01  -6.4520e-01   1.0336e+00  -5.9308e+01   4.1565e+01  -7.7460e-01   1.2409e+00  -6.6070e+01   4.0999e+01  -6.9330e-01   1.1107e+00  -5.8203e+01   4.1716e+01  -7.8880e-01   1.2637e+00
 -7.0509e+01   4.0990e+01  -6.4520e-01   1.0336e+00  -5.9242e+01   4.1513e+01  -7.7450e-01   1.2407e+00  -6.5996e+01   4.0948e+01  -6.9320e-01   1.1105e+00  -5.8139e+01   4.1665e+01  -7.8870e-01   1.2635e+00
 -7.0430e+01   4.0940e+01  -6.4510e-01   1.0335e+00  -5.9176e+01   4.1462e+01  -7.7440e-01   1.2406e+00  -6.5923e+01   4.0897e+01  -6.9310e-01   1.1103e+00  -5.8074e+01   4.1614e+01  -7.8860e-01   1.2633e+00
 -7.0352e+01   4.0889e+01  -6.4500e-01   1.0333e+00  -5.9110e+01   4.1411e+01  -7.7440e-01   1.2406e+00  -6.5850e+01   4.0847e+01  -6.9300e-01   1.1102e+00  -5.8009e+01   4.1563e+01  -7.8860e-01   1.2633e+00
 -7.0274e+01   4.0839e+01  -6.4490e-01   1.0331e+00  -5.9044e+01   4.1360e+01  -7.7430e-01   1.2404e+00  -6.5776e+01   4.0796e+01  -6.9290e-01   1.1100e+00  -5.7945e+01   4.1512e+01  -7.8850e-01   1.2632e+00
 -7.0195e+01   4.0788e+01  -6.4480e-01   1.0330e+00  -5.8978e+01   4.1309e+01  -7.7420e-01   1.2403e+00  -6.5703e+01   4.0745e+01  -6.9280e-01   1.1099e+00  -5.7880e+01   4.1461e+01  -7.8840e-01   1.2630e+00
 -7.0117e+01   4.0738e+01  -6.4470e-01   1.0328e+00  -5.8912e+01   4.1258e+01  -7.7410e-01   1.2401e+00  -6.5629e+01   4.0694e+01  -6.9270e-01   1.1097e+00  -5.7815e+01   4.1410e+01  -7.8830e-01   1.2629e+00
 -7.0038e+01   4.0687e+01  -6.4460e-01   1.0326e+00  -5.8846e+01   4.1207e+01  -7.7400e-01   1.2399e+00  -6.5556e+01   4.0643e+01  -6.9260e-01   1.1095e+00  -5.7751e+01   4.1359e+01  -7.8820e-01   1.2627e+00
 -6.9960e+01   4.0636e+01  -6.4450e-01   1.0325e+00  -5.8780e+01   4.1156e+01  -7.7400e-01   1.2399e+00  -6.5482e+01   4.0592e+01  -6.9260e-01   1.1095e+00  -5.7686e+01   4.1308e+01  -7.8820e-01   1.2627e+00
 -6.9881e+01   4.0586e+01  -6.4440e-01   1.0323e+00  -5.8715e+01   4.1105e+01  -7.7390e-01   1.2398e+00  -6.5409e+01   4.0541e+01  -6.9250e-01   1.1094e+00  -5.7621e+01   4.1257e+01  -7.8810e-01   1.2625e+00
 -6.9803e+01   4.0535e+01  -6.4430e-01   1.0322e+00  -5.8649e+01   4.1054e+01  -7.7380e-01   1.2396e+00  -6.5336e+01   4.0491e+01  -6.9240e-01   1.1092e+00  -5.7557e+01   4.1206e+01  -7.8800e-01   1.2624e+00
 -6.9725e+01   4.0485e+01  -6.4420e-01   1.0320e+00  -5.8583e+01   4.1003e+01  -7.7370e-01   1.2395e+00  -6.5262e+01   4.0440e+01  -6.9230e-01   1.1091e+00  -5.7492e+01   4.1155e+01  -7.8790e-01   1.2622e+00
 -6.9646e+01   4.0434e+01  -6.4410e-01   1.0318e+00  -5.8517e+01   4.0952e+01  -7.7360e-01   1.2393e+00  -6.5189e+01   4.0389e+01  -6.9220e-01   1.1089e+00  -5.7427e+01   4.1104e+01  -7.8790e-01   1.2622e+00
 -6.9568e+01   4.0384e+01  -6.4400e-01   1.0317e+00  -5.8451e+01   4.0901e+01  -7.7350e-01   1.2391e+00  -6.5115e+01   4.0338e+01  -6.9210e-01   1.1087e+00  -5.7363e+01   4.1053e+01  -7.8780e-01   1.2621e+00
 -6.9489e+01   4.0333e+01  -6.4390e-01   1.0315e+00  -5.8385e+01   4.0850e+01  -7.7350e-01   1.2391e+00  -6.5042e+01   4.0287e+01  -6.9200e-01   1.1086e+00  -5.7298e+01   4.1002e+01  -7.8770e-01   1.2619e+00
 -6.9411e+01   4.0283e+01  -6.4380e-01   1.0314e+00  -5.8319e+01   4.0799e+01  -7.7340e-01   1.2390e+00  -6.4969e+01   4.0237e+01  -6.9190e-01   1.1084e+00  -5.7233e+01   4.0951e+01  -7.8760e-01   1.2617e+00
 -6.9332e+01   4.0232e+01  -6.4370e-01   1.0312e+00  -5.8253e+01   4.0748e+01  -7.7330e-01   1.2388e+00  -6.4895e+01   4.0186e+01  -6.9180e-01   1.1083e+00  -5.7169e+01   4.0900e+01  -7.8750e-01   1.2616e+00
 -6.9254e+01   4.0182e+01  -6.4360e-01   1.0310e+00  -5.8187e+01   4.0698e+01  -7.7320e-01   1.2387e+00  -6.4822e+01   4.0135e+01  -6.9170e-01   1.1081e+00  -5.7104e+01   4.0849e+01  -7.8750e-01   1.2616e+00
 -6.9176e+01   4.0131e+01  -6.4350e-01   1.0309e+00  -5.8121e+01   4.0647e+01  -7.7310e-01   1.2385e+00  -6.4748e+01   4.0084e+01  -6.9160e-01   1.1079e+00  -5.7039e+01   4.0798e+01  -7.8740e-01   1.2614e+00
 -6.9097e+01   4.0081e+01  -6.4340e-01   1.0307e+00  -5.8056e+01   4.0596e+01  -7.7310e-01   1.2385e+00  -6.4675e+01   4.0033e+01  -6.9150e-01   1.1078e+00  -5.6975e+01   4.0747e+01  -7.8730e-01   1.2613e+00
 -6.9019e+01   4.0030e+01  -6.4330e-01   1.0306e+00  -5.7990e+01   4.0545e+01  -7.7300e-01   1.2383e+00  -6.4602e+01   3.9983e+01  -6.9140e-01   1.1076e+00  -5.6910e+01   4.0697e+01  -7.8720e-01   1.2611e+00
 -6.8940e+01   3.9980e+01  -6.4320e-01   1.0304e+00  -5.7924e+01   4.0494e+01  -7.7290e-01   1.2382e+00  -6.4528e+01   3.9932e+01  -6.9130e-01   1.1075e+00  -5.6845e+01   4.0646e+01  -7.8710e-01   1.2609e+00
 -6.8862e+01   3.9930e+01  -6.4310e-01   1.0302e+00  -5.7858e+01   4.0443e+01  -7.7280e-01   1.2380e+00  -6.4455e+01   3.9881e+01  -6.9120e-01   1.1073e+00  -5.6781e+01   4.0595e+01  -7.8710e-01   1.2609e+00
 -6.8783e+01   3.9879e+01  -6.4300e-01   1.0301e+00  -5.7792e+01   4.0392e+01  -7.7270e-01   1.2379e+00  -6.4381e+01   3.9830e+01  -6.9110e-01   1.1071e+00  -5.6716e+01   4.0544e+01  -7.8700e-01   1.2608e+00
 -6.8705e+01   3.9829e+01  -6.4290e-01   1.0299e+00  -5.7726e+01   4.0341e+01  -7.7260e-01   1.2377e+00  -6.4308e+01   3.9780e+01  -6.9100e-01   1.1070e+00  -5.6651e+01   4.0493e+01  -7.8690e-01   1.2606e+00
 -6.8627e+01   3.9778e+01  -6.4290e-01   1.0299e+00  -5.7660e+01   4.0290e+01  -7.7260e-01   1.2377e+00  -6.4234e+01   3.9729e+01  -6.9090e-01   1.1068e+00  -5.6587e+01   4.0442e+01  -7.8680e-01   1.2605e+00
 -6.8548e+01   3.9728e+01  -6.4280e-01   1.0298e+00  -5.7594e+01   4.0239e+01  -7.7250e-01   1.2375e+00  -6.4161e+01   3.9678e+01  -6.9080e-01   1.1067e+00  -5.6522e+01   4.0391e+01  -7.8670e-01   1.2603e+00
 -6.8470e+01   3.9677e+01  -6.4270e-01   1.0296e+00  -5.7528e+01   4.0188e+01  -7.7240e-01   1.2374e+00  -6.4088e+01   3.9628e+01  -6.9070e-01   1.1065e+00  -5.6457e+01   4.0340e+01  -7.8670e-01   1.2603e+00
 -6.8391e+01   3.9627e+01  -6.4260e-01   1.0294e+00  -5.7462e+01   4.0137e+01  -7.7230e-01   1.2372e+00  -6.4014e+01   3.9577e+01  -6.9060e-01   1.1063e+00  -5.6392e+01   4.0289e+01  -7.8660e-01   1.2601e+00
 -6.8313e+01   3.9577e+01  -6.4250e-01   1.0293e+00  -5.7397e+01   4.0086e+01  -7.7220e-01   1.2371e+00  -6.3941e+01   3.9526e+01  -6.9050e-01   1.1062e+00  -5.6328e+01   4.0239e+01  -7.8650e-01   1.2600e+00
 -6.8234e+01   3.9526e+01  -6.4240e-01   1.0291e+00  -5.7331e+01   4.0036e+01  -7.7210e-01   1.2369e+00  -6.3867e+01   3.9475e+01  -6.9040e-01   1.1060e+00  -5.6263e+01   4.0188e+01  -7.8640e-01   1.2598e+00
 -6.8156e+01   3.9476e+01  -6.4230e-01   1.0290e+00  -5.7265e+01   3.9985e+01  -7.7200e-01   1.2367e+00  -6.3794e+01   3.9425e+01  -6.9030e-01   1.1059e+00  -5.6198e+01   4.0137e+01  -7.8630e-01   1.2597e+00
 -6.8078e+01   3.9426e+01  -6.4220e-01   1.0288e+00  -5.7199e+01   3.9934e+01  -7.7200e-01   1.2367e+00  -6.3721e+01   3.9374e+01  -6.9020e-01   1.1057e+00  -5.6134e+01   4.0086e+01  -7.8620e-01   1.2595e+00
 -6.7999e+01   3.9375e+01  -6.4210e-01   1.0286e+00  -5.7133e+01   3.9883e+01  -7.7190e-01   1.2366e+00  -6.3647e+01   3.9323e+01  -6.9010e-01   1.1055e+00  -5.6069e+01   4.0035e+01  -7.8620e-01   1.2595e+00
 -6.7921e+01   3.9325e+01  -6.4200e-01   1.0285e+00  -5.7067e+01   3.9832e+01  -7.7180e-01   1.2364e+00  -6.3574e+01   3.9273e+01  -6.9000e-01   1.1054e+00  -5.6004e+01   3.9984e+01  -7.8610e-01   1.2593e+00
 -6.7842e+01   3.9274e+01  -6.4190e-01   1.0283e+00  -5.7001e+01   3.9781e+01  -7.7170e-01   1.2363e+00  -6.3500e+01   3.9222e+01  -6.8990e-01   1.1052e+00  -5.5940e+01   3.9933e+01  -7.8600e-01   1.2592e+00
 -6.7764e+01   3.9224e+01  -6.4180e-01   1.0282e+00  -5.6935e+01   3.9730e+01  -7.7160e-01   1.2361e+00  -6.3427e+01   3.9171e+01  -6.8980e-01   1.1051e+00  -5.5875e+01   3.9883e+01  -7.8590e-01   1.2590e+00
 -6.7685e+01   3.9174e+01  -6.4170e-01   1.0280e+00  -5.6869e+01   3.9680e+01  -7.7150e-01   1.2359e+00  -6.3354e+01   3.9121e+01  -6.8970e-01   1.1049e+00  -5.5810e+01   3.9832e+01  -7.8580e-01   1.2589e+00
 -6.7607e+01   3.9123e+01  -6.4160e-01   1.0278e+00  -5.6804e+01   3.9629e+01  -7.7150e-01   1.2359e+00  -6.3280e+01   3.9070e+01  -6.8960e-01   1.1047e+00  -5.5746e+01   3.9781e+01  -7.8580e-01   1.2589e+00
 -6.7529e+01   3.9073e+01  -6.4150e-01   1.0277e+00  -5.6738e+01   3.9578e+01  -7.7140e-01   1.2358e+00  -6.3207e+01   3.9020e+01  -6.8950e-01   1.1046e+00  -5.5681e+01   3.9730e+01  -7.8570e-01   1.2587e+00
 -6.7450e+01   3.9023e+01  -6.4140e-01   1.0275e+00  -5.6672e+01   3.9527e+01  -7.7130e-01   1.2356e+00  -6.3133e+01   3.8969e+01  -6.8950e-01   1.1046e+00  -5.5616e+01   3.9679e+01  -7.8560e-01   1.2585e+00
 -6.7372e+01   3.8973e+01  -6.4130e-01   1.0274e+00  -5.6606e+01   3.9476e+01  -7.7120e-01   1.2355e+00  -6.3060e+01   3.8918e+01  -6.8940e-01   1.1044e+00  -5.5552e+01   3.9629e+01  -7.8550e-01   1.2584e+00
 -6.7293e+01   3.8922e+01  -6.4120e-01   1.0272e+00  -5.6540e+01   3.9425e+01  -7.7110e-01   1.2353e+00  -6.2986e+01   3.8868e+01  -6.8930e-01   1.1043e+00  -5.5487e+01   3.9578e+01  -7.8540e-01   1.2582e+00
 -6.7215e+01   3.8872e+01  -6.4110e-01   1.0270e+00  -5.6474e+01   3.9375e+01  -7.7100e-01   1.2351e+00  -6.2913e+01   3.8817e+01  -6.8920e-01   1.1041e+00  -5.5422e+01   3.9527e+01  -7.8530e-01   1.2581e+00
 -6.7136e+01   3.8822e+01  -6.4100e-01   1.0269e+00  -5.6408e+01   3.9324e+01  -7.7090e-01   1.2350e+00  -6.2840e+01   3.8767e+01  -6.8910e-01   1.1039e+00  -5.5358e+01   3.9476e+01  -7.8530e-01   1.2581e+00
 -6.7058e+01   3.8771e+01  -6.4090e-01   1.0267e+00  -5.6342e+01   3.9273e+01  -7.7090e-01   1.2350e+00  -6.2766e+01   3.8716e+01  -6.8900e-01   1.1038e+00  -5.5293e+01   3.9425e+01  -7.8520e-01   1.2579e+00
 -6.6980e+01   3.8721e+01  -6.4080e-01   1.0266e+00  -5.6276e+01   3.9222e+01  -7.7080e-01   1.2348e+00  -6.2693e+01   3.8665e+01  -6.8890e-01   1.1036e+00  -5.5228e+01   3.9375e+01  -7.8510e-01   1.2577e+00
 -6.6901e+01   3.8671e+01  -6.4070e-01   1.0264e+00  -5.6210e+01   3.9171e+01  -7.7070e-01   1.2347e+00  -6.2619e+01   3.8615e+01  -6.8880e-01   1.1035e+00  -5.5164e+01   3.9324e+01  -7.8500e-01   1.2576e+00
 -6.6823e+01   3.8621e+01  -6.4060e-01   1.0262e+00  -5.6145e+01   3.9121e+01  -7.7060e-01   1.2345e+00  -6.2546e+01   3.8564e+01  -6.8870e-01   1.1033e+00  -5.5099e+01   3.9273e+01  -7.8490e-01   1.2574e+00
 -6.6744e+01   3.8570e+01  -6.4050e-01   1.0261e+00  -5.6079e+01   3.9070e+01  -7.7050e-01   1.2343e+00  -6.2473e+01   3.8514e+01  -6.8860e-01   1.1031e+00  -5.5034e+01   3.9222e+01  -7.8490e-01   1.2574e+00
 -6.6666e+01   3.8520e+01  -6.4040e-01   1.0259e+00  -5.6013e+01   3.9019e+01  -7.7040e-01   1.2342e+00  -6.2399e+01   3.8463e+01  -6.8850e-01   1.1030e+00  -5.4970e+01   3.9172e+01  -7.8480e-01   1.2572e+00
 -6.6587e+01   3.8470e+01  -6.4030e-01   1.0258e+00  -5.5947e+01   3.8968e+01  -7.7030e-01   1.2340e+00  -6.2326e+01   3.8413e+01  -6.8840e-01   1.1028e+00  -5.4905e+01   3.9121e+01  -7.8470e-01   1.2571e+00
 -6.6509e+01   3.8420e+01  -6.4020e-01   1.0256e+00  -5.5881e+01   3.8918e+01  -7.7030e-01   1.2340e+00  -6.2252e+01   3.8362e+01  -6.8830e-01   1.1027e+00  -5.4840e+01   3.9070e+01  -7.8460e-01   1.2569e+00
 -6.6431e+01   3.8370e+01  -6.4010e-01   1.0254e+00  -5.5815e+01   3.8867e+01  -7.7020e-01   1.2339e+00  -6.2179e+01   3.8312e+01  -6.8820e-01   1.1025e+00  -5.4776e+01   3.9019e+01  -7.8450e-01   1.2568e+00
 -6.6352e+01   3.8319e+01  -6.4000e-01   1.0253e+00  -5.5749e+01   3.8816e+01  -7.7010e-01   1.2337e+00  -6.2106e+01   3.8261e+01  -6.8810e-01   1.1023e+00  -5.4711e+01   3.8969e+01  -7.8440e-01   1.2566e+00
 -6.6274e+01   3.8269e+01  -6.3990e-01   1.0251e+00  -5.5683e+01   3.8765e+01  -7.7000e-01   1.2335e+00  -6.2032e+01   3.8211e+01  -6.8800e-01   1.1022e+00  -5.4646e+01   3.8918e+01  -7.8440e-01   1.2566e+00
 -6.6195e+01   3.8219e+01  -6.3980e-01   1.0250e+00  -5.5617e+01   3.8715e+01  -7.6990e-01   1.2334e+00  -6.1959e+01   3.8160e+01  -6.8790e-01   1.1020e+00  -5.4582e+01   3.8867e+01  -7.8430e-01   1.2564e+00
 -6.6117e+01   3.8169e+01  -6.3970e-01   1.0248e+00  -5.5551e+01   3.8664e+01  -7.6980e-01   1.2332e+00  -6.1885e+01   3.8110e+01  -6.8780e-01   1.1019e+00  -5.4517e+01   3.8816e+01  -7.8420e-01   1.2563e+00
 -6.6038e+01   3.8119e+01  -6.3960e-01   1.0246e+00  -5.5486e+01   3.8613e+01  -7.6970e-01   1.2331e+00  -6.1812e+01   3.8059e+01  -6.8770e-01   1.1017e+00  -5.4452e+01   3.8766e+01  -7.8410e-01   1.2561e+00
 -6.5960e+01   3.8068e+01  -6.3950e-01   1.0245e+00  -5.5420e+01   3.8562e+01  -7.6960e-01   1.2329e+00  -6.1739e+01   3.8009e+01  -6.8760e-01   1.1015e+00  -5.4388e+01   3.8715e+01  -7.8400e-01   1.2560e+00
 -6.5881e+01   3.8018e+01  -6.3940e-01   1.0243e+00  -5.5354e+01   3.8512e+01  -7.6960e-01   1.2329e+00  -6.1665e+01   3.7958e+01  -6.8750e-01   1.1014e+00  -5.4323e+01   3.8664e+01  -7.8390e-01   1.2558e+00
 -6.5803e+01   3.7968e+01  -6.3930e-01   1.0242e+00  -5.5288e+01   3.8461e+01  -7.6950e-01   1.2327e+00  -6.1592e+01   3.7908e+01  -6.8740e-01   1.1012e+00  -5.4258e+01   3.8614e+01  -7.8380e-01   1.2556e+00
 -6.5725e+01   3.7918e+01  -6.3920e-01   1.0240e+00  -5.5222e+01   3.8410e+01  -7.6940e-01   1.2326e+00  -6.1518e+01   3.7857e+01  -6.8730e-01   1.1011e+00  -5.4194e+01   3.8563e+01  -7.8380e-01   1.2556e+00
 -6.5646e+01   3.7868e+01  -6.3910e-01   1.0238e+00  -5.5156e+01   3.8360e+01  -7.6930e-01   1.2324e+00  -6.1445e+01   3.7807e+01  -6.8710e-01   1.1007e+00  -5.4129e+01   3.8512e+01  -7.8370e-01   1.2555e+00
 -6.5568e+01   3.7818e+01  -6.3900e-01   1.0237e+00  -5.5090e+01   3.8309e+01  -7.6920e-01   1.2323e+00  -6.1371e+01   3.7756e+01  -6.8700e-01   1.1006e+00  -5.4064e+01   3.8462e+01  -7.8360e-01   1.2553e+00
 -6.5489e+01   3.7768e+01  -6.3890e-01   1.0235e+00  -5.5024e+01   3.8258e+01  -7.6910e-01   1.2321e+00  -6.1298e+01   3.7706e+01  -6.8690e-01   1.1004e+00  -5.4000e+01   3.8411e+01  -7.8350e-01   1.2552e+00
 -6.5411e+01   3.7718e+01  -6.3880e-01   1.0234e+00  -5.4958e+01   3.8208e+01  -7.6900e-01   1.2319e+00  -6.1225e+01   3.7655e+01  -6.8680e-01   1.1003e+00  -5.3935e+01   3.8360e+01  -7.8340e-01   1.2550e+00
 -6.5332e+01   3.7667e+01  -6.3870e-01   1.0232e+00  -5.4892e+01   3.8157e+01  -7.6890e-01   1.2318e+00  -6.1151e+01   3.7605e+01  -6.8670e-01   1.1001e+00  -5.3870e+01   3.8310e+01  -7.8330e-01   1.2548e+00
 -6.5254e+01   3.7617e+01  -6.3860e-01   1.0230e+00  -5.4827e+01   3.8106e+01  -7.6890e-01   1.2318e+00  -6.1078e+01   3.7555e+01  -6.8660e-01   1.0999e+00  -5.3806e+01   3.8259e+01  -7.8330e-01   1.2548e+00
 -6.5176e+01   3.7567e+01  -6.3850e-01   1.0229e+00  -5.4761e+01   3.8055e+01  -7.6880e-01   1.2316e+00  -6.1004e+01   3.7504e+01  -6.8650e-01   1.0998e+00  -5.3741e+01   3.8208e+01  -7.8320e-01   1.2547e+00
 -6.5097e+01   3.7517e+01  -6.3840e-01   1.0227e+00  -5.4695e+01   3.8005e+01  -7.6870e-01   1.2315e+00  -6.0931e+01   3.7454e+01  -6.8640e-01   1.0996e+00  -5.3676e+01   3.8158e+01  -7.8310e-01   1.2545e+00
 -6.5019e+01   3.7467e+01  -6.3830e-01   1.0226e+00  -5.4629e+01   3.7954e+01  -7.6860e-01   1.2313e+00  -6.0858e+01   3.7403e+01  -6.8630e-01   1.0995e+00  -5.3612e+01   3.8107e+01  -7.8300e-01   1.2544e+00
 -6.4940e+01   3.7417e+01  -6.3820e-01   1.0224e+00  -5.4563e+01   3.7904e+01  -7.6850e-01   1.2311e+00  -6.0784e+01   3.7353e+01  -6.8620e-01   1.0993e+00  -5.3547e+01   3.8056e+01  -7.8290e-01   1.2542e+00
 -6.4862e+01   3.7367e+01  -6.3810e-01   1.0222e+00  -5.4497e+01   3.7853e+01  -7.6840e-01   1.2310e+00  -6.0711e+01   3.7303e+01  -6.8610e-01   1.0991e+00  -5.3482e+01   3.8006e+01  -7.8280e-01   1.2540e+00
 -6.4783e+01   3.7317e+01  -6.3800e-01   1.0221e+00  -5.4431e+01   3.7802e+01  -7.6830e-01   1.2308e+00  -6.0637e+01   3.7252e+01  -6.8600e-01   1.0990e+00  -5.3418e+01   3.7955e+01  -7.8270e-01   1.2539e+00
 -6.4705e+01   3.7267e+01  -6.3790e-01   1.0219e+00  -5.4365e+01   3.7752e+01  -7.6820e-01   1.2307e+00  -6.0564e+01   3.7202e+01  -6.8590e-01   1.0988e+00  -5.3353e+01   3.7905e+01  -7.8270e-01   1.2539e+00
 -6.4627e+01   3.7217e+01  -6.3780e-01   1.0218e+00  -5.4299e+01   3.7701e+01  -7.6820e-01   1.2307e+00  -6.0491e+01   3.7152e+01  -6.8580e-01   1.0987e+00  -5.3288e+01   3.7854e+01  -7.8260e-01   1.2537e+00
 -6.4548e+01   3.7167e+01  -6.3770e-01   1.0216e+00  -5.4234e+01   3.7650e+01  -7.6810e-01   1.2305e+00  -6.0417e+01   3.7101e+01  -6.8570e-01   1.0985e+00  -5.3224e+01   3.7803e+01  -7.8250e-01   1.2536e+00
 -6.4470e+01   3.7117e+01  -6.3750e-01   1.0213e+00  -5.4168e+01   3.7600e+01  -7.6800e-01   1.2303e+00  -6.0344e+01   3.7051e+01  -6.8560e-01   1.0983e+00  -5.3159e+01   3.7753e+01  -7.8240e-01   1.2534e+00
 -6.4391e+01   3.7067e+01  -6.3740e-01   1.0211e+00  -5.4102e+01   3.7549e+01  -7.6790e-01   1.2302e+00  -6.0270e+01   3.7001e+01  -6.8550e-01   1.0982e+00  -5.3094e+01   3.7702e+01  -7.8230e-01   1.2532e+00
 -6.4313e+01   3.7017e+01  -6.3730e-01   1.0210e+00  -5.4036e+01   3.7499e+01  -7.6780e-01   1.2300e+00  -6.0197e+01   3.6950e+01  -6.8540e-01   1.0980e+00  -5.3030e+01   3.7652e+01  -7.8220e-01   1.2531e+00
 -6.4234e+01   3.6967e+01  -6.3720e-01   1.0208e+00  -5.3970e+01   3.7448e+01  -7.6770e-01   1.2299e+00  -6.0123e+01   3.6900e+01  -6.8530e-01   1.0979e+00  -5.2965e+01   3.7601e+01  -7.8210e-01   1.2529e+00
 -6.4156e+01   3.6917e+01  -6.3710e-01   1.0206e+00  -5.3904e+01   3.7397e+01  -7.6760e-01   1.2297e+00  -6.0050e+01   3.6850e+01  -6.8520e-01   1.0977e+00  -5.2900e+01   3.7550e+01  -7.8210e-01   1.2529e+00
 -6.4078e+01   3.6867e+01  -6.3700e-01   1.0205e+00  -5.3838e+01   3.7347e+01  -7.6750e-01   1.2295e+00  -5.9977e+01   3.6799e+01  -6.8510e-01   1.0975e+00  -5.2836e+01   3.7500e+01  -7.8200e-01   1.2528e+00
 -6.3999e+01   3.6817e+01  -6.3690e-01   1.0203e+00  -5.3772e+01   3.7296e+01  -7.6740e-01   1.2294e+00  -5.9903e+01   3.6749e+01  -6.8500e-01   1.0974e+00  -5.2771e+01   3.7449e+01  -7.8190e-01   1.2526e+00
 -6.3921e+01   3.6767e+01  -6.3680e-01   1.0202e+00  -5.3706e+01   3.7246e+01  -7.6730e-01   1.2292e+00  -5.9830e+01   3.6699e+01  -6.8490e-01   1.0972e+00  -5.2706e+01   3.7399e+01  -7.8180e-01   1.2524e+00
 -6.3842e+01   3.6717e+01  -6.3670e-01   1.0200e+00  -5.3640e+01   3.7195e+01  -7.6730e-01   1.2292e+00  -5.9756e+01   3.6649e+01  -6.8480e-01   1.0970e+00  -5.2642e+01   3.7348e+01  -7.8170e-01   1.2523e+00
 -6.3764e+01   3.6667e+01  -6.3660e-01   1.0198e+00  -5.3575e+01   3.7145e+01  -7.6720e-01   1.2291e+00  -5.9683e+01   3.6598e+01  -6.8470e-01   1.0969e+00  -5.2577e+01   3.7298e+01  -7.8160e-01   1.2521e+00
 -6.3685e+01   3.6617e+01  -6.3650e-01   1.0197e+00  -5.3509e+01   3.7094e+01  -7.6710e-01   1.2289e+00  -5.9610e+01   3.6548e+01  -6.8460e-01   1.0967e+00  -5.2512e+01   3.7247e+01  -7.8150e-01   1.2520e+00
 -6.3607e+01   3.6567e+01  -6.3640e-01   1.0195e+00  -5.3443e+01   3.7043e+01  -7.6700e-01   1.2287e+00  -5.9536e+01   3.6498e+01  -6.8450e-01   1.0966e+00  -5.2448e+01   3.7196e+01  -7.8140e-01   1.2518e+00
 -6.3529e+01   3.6518e+01  -6.3630e-01   1.0194e+00  -5.3377e+01   3.6993e+01  -7.6690e-01   1.2286e+00  -5.9463e+01   3.6448e+01  -6.8440e-01   1.0964e+00  -5.2383e+01   3.7146e+01  -7.8140e-01   1.2518e+00
 -6.3450e+01   3.6468e+01  -6.3620e-01   1.0192e+00  -5.3311e+01   3.6942e+01  -7.6680e-01   1.2284e+00  -5.9389e+01   3.6397e+01  -6.8430e-01   1.0962e+00  -5.2318e+01   3.7095e+01  -7.8130e-01   1.2516e+00
 -6.3372e+01   3.6418e+01  -6.3610e-01   1.0190e+00  -5.3245e+01   3.6892e+01  -7.6670e-01   1.2283e+00  -5.9316e+01   3.6347e+01  -6.8420e-01   1.0961e+00  -5.2254e+01   3.7045e+01  -7.8120e-01   1.2515e+00
 -6.3293e+01   3.6368e+01  -6.3600e-01   1.0189e+00  -5.3179e+01   3.6841e+01  -7.6660e-01   1.2281e+00  -5.9243e+01   3.6297e+01  -6.8410e-01   1.0959e+00  -5.2189e+01   3.6994e+01  -7.8110e-01   1.2513e+00
 -6.3215e+01   3.6318e+01  -6.3590e-01   1.0187e+00  -5.3113e+01   3.6791e+01  -7.6650e-01   1.2279e+00  -5.9169e+01   3.6247e+01  -6.8390e-01   1.0956e+00  -5.2124e+01   3.6944e+01  -7.8100e-01   1.2512e+00
 -6.3136e+01   3.6268e+01  -6.3580e-01   1.0186e+00  -5.3047e+01   3.6740e+01  -7.6640e-01   1.2278e+00  -5.9096e+01   3.6196e+01  -6.8380e-01   1.0954e+00  -5.2060e+01   3.6893e+01  -7.8090e-01   1.2510e+00
 -6.3058e+01   3.6218e+01  -6.3570e-01   1.0184e+00  -5.2981e+01   3.6690e+01  -7.6630e-01   1.2276e+00  -5.9022e+01   3.6146e+01  -6.8370e-01   1.0953e+00  -5.1995e+01   3.6843e+01  -7.8080e-01   1.2508e+00
 -6.2980e+01   3.6168e+01  -6.3560e-01   1.0182e+00  -5.2916e+01   3.6639e+01  -7.6630e-01   1.2276e+00  -5.8949e+01   3.6096e+01  -6.8360e-01   1.0951e+00  -5.1930e+01   3.6792e+01  -7.8070e-01   1.2507e+00
 -6.2901e+01   3.6119e+01  -6.3550e-01   1.0181e+00  -5.2850e+01   3.6589e+01  -7.6620e-01   1.2275e+00  -5.8875e+01   3.6046e+01  -6.8350e-01   1.0950e+00  -5.1866e+01   3.6742e+01  -7.8070e-01   1.2507e+00
 -6.2823e+01   3.6069e+01  -6.3540e-01   1.0179e+00  -5.2784e+01   3.6538e+01  -7.6610e-01   1.2273e+00  -5.8802e+01   3.5996e+01  -6.8340e-01   1.0948e+00  -5.1801e+01   3.6691e+01  -7.8060e-01   1.2505e+00
 -6.2744e+01   3.6019e+01  -6.3530e-01   1.0178e+00  -5.2718e+01   3.6488e+01  -7.6600e-01   1.2271e+00  -5.8729e+01   3.5946e+01  -6.8330e-01   1.0946e+00  -5.1736e+01   3.6641e+01  -7.8050e-01   1.2504e+00
 -6.2666e+01   3.5969e+01  -6.3510e-01   1.0174e+00  -5.2652e+01   3.6437e+01  -7.6590e-01   1.2270e+00  -5.8655e+01   3.5895e+01  -6.8320e-01   1.0945e+00  -5.1672e+01   3.6590e+01  -7.8040e-01   1.2502e+00
 -6.2587e+01   3.5919e+01  -6.3500e-01   1.0173e+00  -5.2586e+01   3.6387e+01  -7.6580e-01   1.2268e+00  -5.8582e+01   3.5845e+01  -6.8310e-01   1.0943e+00  -5.1607e+01   3.6540e+01  -7.8030e-01   1.2500e+00
 -6.2509e+01   3.5869e+01  -6.3490e-01   1.0171e+00  -5.2520e+01   3.6336e+01  -7.6570e-01   1.2267e+00  -5.8508e+01   3.5795e+01  -6.8300e-01   1.0942e+00  -5.1542e+01   3.6490e+01  -7.8020e-01   1.2499e+00
 -6.2431e+01   3.5820e+01  -6.3480e-01   1.0169e+00  -5.2454e+01   3.6286e+01  -7.6560e-01   1.2265e+00  -5.8435e+01   3.5745e+01  -6.8290e-01   1.0940e+00  -5.1478e+01   3.6439e+01  -7.8010e-01   1.2497e+00
 -6.2352e+01   3.5770e+01  -6.3470e-01   1.0168e+00  -5.2388e+01   3.6236e+01  -7.6550e-01   1.2263e+00  -5.8362e+01   3.5695e+01  -6.8280e-01   1.0938e+00  -5.1413e+01   3.6389e+01  -7.8000e-01   1.2496e+00
 -6.2274e+01   3.5720e+01  -6.3460e-01   1.0166e+00  -5.2322e+01   3.6185e+01  -7.6540e-01   1.2262e+00  -5.8288e+01   3.5645e+01  -6.8270e-01   1.0937e+00  -5.1348e+01   3.6338e+01  -7.7990e-01   1.2494e+00
 -6.2195e+01   3.5670e+01  -6.3450e-01   1.0165e+00  -5.2257e+01   3.6135e+01  -7.6530e-01   1.2260e+00  -5.8215e+01   3.5595e+01  -6.8260e-01   1.0935e+00  -5.1284e+01   3.6288e+01  -7.7990e-01   1.2494e+00
 -6.2117e+01   3.5621e+01  -6.3440e-01   1.0163e+00  -5.2191e+01   3.6084e+01  -7.6520e-01   1.2259e+00  -5.8141e+01   3.5544e+01  -6.8250e-01   1.0934e+00  -5.1219e+01   3.6237e+01  -7.7980e-01   1.2492e+00
 -6.2038e+01   3.5571e+01  -6.3430e-01   1.0161e+00  -5.2125e+01   3.6034e+01  -7.6510e-01   1.2257e+00  -5.8068e+01   3.5494e+01  -6.8240e-01   1.0932e+00  -5.1154e+01   3.6187e+01  -7.7970e-01   1.2491e+00
 -6.1960e+01   3.5521e+01  -6.3420e-01   1.0160e+00  -5.2059e+01   3.5983e+01  -7.6500e-01   1.2255e+00  -5.7995e+01   3.5444e+01  -6.8220e-01   1.0929e+00  -5.1090e+01   3.6136e+01  -7.7960e-01   1.2489e+00
 -6.1882e+01   3.5471e+01  -6.3410e-01   1.0158e+00  -5.1993e+01   3.5933e+01  -7.6500e-01   1.2255e+00  -5.7921e+01   3.5394e+01  -6.8210e-01   1.0927e+00  -5.1025e+01   3.6086e+01  -7.7950e-01   1.2488e+00
 -6.1803e+01   3.5422e+01  -6.3400e-01   1.0157e+00  -5.1927e+01   3.5883e+01  -7.6490e-01   1.2254e+00  -5.7848e+01   3.5344e+01  -6.8200e-01   1.0926e+00  -5.0960e+01   3.6036e+01  -7.7940e-01   1.2486e+00
 -6.1725e+01   3.5372e+01  -6.3390e-01   1.0155e+00  -5.1861e+01   3.5832e+01  -7.6480e-01   1.2252e+00  -5.7774e+01   3.5294e+01  -6.8190e-01   1.0924e+00  -5.0896e+01   3.5985e+01  -7.7930e-01   1.2484e+00
 -6.1646e+01   3.5322e+01  -6.3380e-01   1.0153e+00  -5.1795e+01   3.5782e+01  -7.6470e-01   1.2250e+00  -5.7701e+01   3.5244e+01  -6.8180e-01   1.0922e+00  -5.0831e+01   3.5935e+01  -7.7920e-01   1.2483e+00
 -6.1568e+01   3.5272e+01  -6.3370e-01   1.0152e+00  -5.1729e+01   3.5731e+01  -7.6460e-01   1.2249e+00  -5.7628e+01   3.5194e+01  -6.8170e-01   1.0921e+00  -5.0766e+01   3.5884e+01  -7.7910e-01   1.2481e+00
 -6.1489e+01   3.5223e+01  -6.3350e-01   1.0149e+00  -5.1664e+01   3.5681e+01  -7.6450e-01   1.2247e+00  -5.7554e+01   3.5144e+01  -6.8160e-01   1.0919e+00  -5.0702e+01   3.5834e+01  -7.7900e-01   1.2480e+00
 -6.1411e+01   3.5173e+01  -6.3340e-01   1.0147e+00  -5.1598e+01   3.5631e+01  -7.6440e-01   1.2246e+00  -5.7481e+01   3.5094e+01  -6.8150e-01   1.0918e+00  -5.0637e+01   3.5784e+01  -7.7900e-01   1.2480e+00
 -6.1333e+01   3.5123e+01  -6.3330e-01   1.0145e+00  -5.1532e+01   3.5580e+01  -7.6430e-01   1.2244e+00  -5.7407e+01   3.5044e+01  -6.8140e-01   1.0916e+00  -5.0572e+01   3.5733e+01  -7.7890e-01   1.2478e+00
 -6.1254e+01   3.5074e+01  -6.3320e-01   1.0144e+00  -5.1466e+01   3.5530e+01  -7.6420e-01   1.2242e+00  -5.7334e+01   3.4994e+01  -6.8130e-01   1.0914e+00  -5.0508e+01   3.5683e+01  -7.7880e-01   1.2476e+00
 -6.1176e+01   3.5024e+01  -6.3310e-01   1.0142e+00  -5.1400e+01   3.5480e+01  -7.6410e-01   1.2241e+00  -5.7260e+01   3.4944e+01  -6.8120e-01   1.0913e+00  -5.0443e+01   3.5633e+01  -7.7870e-01   1.2475e+00
 -6.1097e+01   3.4974e+01  -6.3300e-01   1.0141e+00  -5.1334e+01   3.5429e+01  -7.6400e-01   1.2239e+00  -5.7187e+01   3.4894e+01  -6.8110e-01   1.0911e+00  -5.0378e+01   3.5582e+01  -7.7860e-01   1.2473e+00
 -6.1019e+01   3.4925e+01  -6.3290e-01   1.0139e+00  -5.1268e+01   3.5379e+01  -7.6390e-01   1.2238e+00  -5.7114e+01   3.4844e+01  -6.8090e-01   1.0908e+00  -5.0313e+01   3.5532e+01  -7.7850e-01   1.2472e+00
 -6.0940e+01   3.4875e+01  -6.3280e-01   1.0137e+00  -5.1202e+01   3.5329e+01  -7.6380e-01   1.2236e+00  -5.7040e+01   3.4794e+01  -6.8080e-01   1.0906e+00  -5.0249e+01   3.5482e+01  -7.7840e-01   1.2470e+00
 -6.0862e+01   3.4826e+01  -6.3270e-01   1.0136e+00  -5.1136e+01   3.5278e+01  -7.6370e-01   1.2234e+00  -5.6967e+01   3.4744e+01  -6.8070e-01   1.0905e+00  -5.0184e+01   3.5431e+01  -7.7830e-01   1.2468e+00
 -6.0784e+01   3.4776e+01  -6.3260e-01   1.0134e+00  -5.1070e+01   3.5228e+01  -7.6360e-01   1.2233e+00  -5.6893e+01   3.4694e+01  -6.8060e-01   1.0903e+00  -5.0119e+01   3.5381e+01  -7.7820e-01   1.2467e+00
 -6.0705e+01   3.4726e+01  -6.3250e-01   1.0133e+00  -5.1005e+01   3.5178e+01  -7.6350e-01   1.2231e+00  -5.6820e+01   3.4644e+01  -6.8050e-01   1.0902e+00  -5.0055e+01   3.5331e+01  -7.7810e-01   1.2465e+00
 -6.0627e+01   3.4677e+01  -6.3240e-01   1.0131e+00  -5.0939e+01   3.5127e+01  -7.6340e-01   1.2230e+00  -5.6747e+01   3.4594e+01  -6.8040e-01   1.0900e+00  -4.9990e+01   3.5280e+01  -7.7800e-01   1.2464e+00
 -6.0548e+01   3.4627e+01  -6.3220e-01   1.0128e+00  -5.0873e+01   3.5077e+01  -7.6330e-01   1.2228e+00  -5.6673e+01   3.4544e+01  -6.8030e-01   1.0898e+00  -4.9925e+01   3.5230e+01  -7.7790e-01   1.2462e+00
 -6.0470e+01   3.4578e+01  -6.3210e-01   1.0126e+00  -5.0807e+01   3.5027e+01  -7.6330e-01   1.2228e+00  -5.6600e+01   3.4494e+01  -6.8020e-01   1.0897e+00  -4.9861e+01   3.5180e+01  -7.7790e-01   1.2462e+00
 -6.0391e+01   3.4528e+01  -6.3200e-01   1.0125e+00  -5.0741e+01   3.4976e+01  -7.6320e-01   1.2226e+00  -5.6526e+01   3.4444e+01  -6.8010e-01   1.0895e+00  -4.9796e+01   3.5129e+01  -7.7780e-01   1.2460e+00
 -6.0313e+01   3.4478e+01  -6.3190e-01   1.0123e+00  -5.0675e+01   3.4926e+01  -7.6310e-01   1.2225e+00  -5.6453e+01   3.4394e+01  -6.8000e-01   1.0894e+00  -4.9731e+01   3.5079e+01  -7.7770e-01   1.2459e+00
 -6.0235e+01   3.4429e+01  -6.3180e-01   1.0121e+00  -5.0609e+01   3.4876e+01  -7.6300e-01   1.2223e+00  -5.6380e+01   3.4344e+01  -6.7980e-01   1.0890e+00  -4.9667e+01   3.5029e+01  -7.7760e-01   1.2457e+00
 -6.0156e+01   3.4379e+01  -6.3170e-01   1.0120e+00  -5.0543e+01   3.4826e+01  -7.6290e-01   1.2222e+00  -5.6306e+01   3.4294e+01  -6.7970e-01   1.0889e+00  -4.9602e+01   3.4978e+01  -7.7750e-01   1.2456e+00
 -6.0078e+01   3.4330e+01  -6.3160e-01   1.0118e+00  -5.0477e+01   3.4775e+01  -7.6280e-01   1.2220e+00  -5.6233e+01   3.4245e+01  -6.7960e-01   1.0887e+00  -4.9537e+01   3.4928e+01  -7.7740e-01   1.2454e+00
 -5.9999e+01   3.4280e+01  -6.3150e-01   1.0117e+00  -5.0411e+01   3.4725e+01  -7.6270e-01   1.2218e+00  -5.6159e+01   3.4195e+01  -6.7950e-01   1.0886e+00  -4.9473e+01   3.4878e+01  -7.7730e-01   1.2452e+00
 -5.9921e+01   3.4231e+01  -6.3140e-01   1.0115e+00  -5.0346e+01   3.4675e+01  -7.6260e-01   1.2217e+00  -5.6086e+01   3.4145e+01  -6.7940e-01   1.0884e+00  -4.9408e+01   3.4828e+01  -7.7720e-01   1.2451e+00
 -5.9842e+01   3.4181e+01  -6.3130e-01   1.0113e+00  -5.0280e+01   3.4624e+01  -7.6250e-01   1.2215e+00  -5.6012e+01   3.4095e+01  -6.7930e-01   1.0882e+00  -4.9343e+01   3.4777e+01  -7.7710e-01   1.2449e+00
 -5.9764e+01   3.4132e+01  -6.3110e-01   1.0110e+00  -5.0214e+01   3.4574e+01  -7.6240e-01   1.2214e+00  -5.5939e+01   3.4045e+01  -6.7920e-01   1.0881e+00  -4.9279e+01   3.4727e+01  -7.7700e-01   1.2448e+00
 -5.9686e+01   3.4082e+01  -6.3100e-01   1.0109e+00  -5.0148e+01   3.4524e+01  -7.6230e-01   1.2212e+00  -5.5866e+01   3.3995e+01  -6.7910e-01   1.0879e+00  -4.9214e+01   3.4677e+01  -7.7690e-01   1.2446e+00
 -5.9607e+01   3.4033e+01  -6.3090e-01   1.0107e+00  -5.0082e+01   3.4474e+01  -7.6220e-01   1.2210e+00  -5.5792e+01   3.3945e+01  -6.7900e-01   1.0878e+00  -4.9149e+01   3.4627e+01  -7.7680e-01   1.2444e+00
 -5.9529e+01   3.3983e+01  -6.3080e-01   1.0105e+00  -5.0016e+01   3.4424e+01  -7.6210e-01   1.2209e+00  -5.5719e+01   3.3896e+01  -6.7880e-01   1.0874e+00  -4.9085e+01   3.4576e+01  -7.7670e-01   1.2443e+00
 -5.9450e+01   3.3934e+01  -6.3070e-01   1.0104e+00  -4.9950e+01   3.4373e+01  -7.6200e-01   1.2207e+00  -5.5645e+01   3.3846e+01  -6.7870e-01   1.0873e+00  -4.9020e+01   3.4526e+01  -7.7660e-01   1.2441e+00
 -5.9372e+01   3.3884e+01  -6.3060e-01   1.0102e+00  -4.9884e+01   3.4323e+01  -7.6190e-01   1.2206e+00  -5.5572e+01   3.3796e+01  -6.7860e-01   1.0871e+00  -4.8955e+01   3.4476e+01  -7.7650e-01   1.2440e+00
 -5.9293e+01   3.3835e+01  -6.3050e-01   1.0101e+00  -4.9818e+01   3.4273e+01  -7.6180e-01   1.2204e+00  -5.5499e+01   3.3746e+01  -6.7850e-01   1.0870e+00  -4.8891e+01   3.4426e+01  -7.7650e-01   1.2440e+00
 -5.9215e+01   3.3785e+01  -6.3040e-01   1.0099e+00  -4.9752e+01   3.4223e+01  -7.6170e-01   1.2202e+00  -5.5425e+01   3.3696e+01  -6.7840e-01   1.0868e+00  -4.8826e+01   3.4376e+01  -7.7640e-01   1.2438e+00
 -5.9136e+01   3.3736e+01  -6.3030e-01   1.0097e+00  -4.9687e+01   3.4173e+01  -7.6160e-01   1.2201e+00  -5.5352e+01   3.3646e+01  -6.7830e-01   1.0866e+00  -4.8761e+01   3.4325e+01  -7.7630e-01   1.2436e+00
 -5.9058e+01   3.3687e+01  -6.3010e-01   1.0094e+00  -4.9621e+01   3.4122e+01  -7.6150e-01   1.2199e+00  -5.5278e+01   3.3597e+01  -6.7820e-01   1.0865e+00  -4.8697e+01   3.4275e+01  -7.7620e-01   1.2435e+00
 -5.8980e+01   3.3637e+01  -6.3000e-01   1.0093e+00  -4.9555e+01   3.4072e+01  -7.6140e-01   1.2198e+00  -5.5205e+01   3.3547e+01  -6.7810e-01   1.0863e+00  -4.8632e+01   3.4225e+01  -7.7610e-01   1.2433e+00
 -5.8901e+01   3.3588e+01  -6.2990e-01   1.0091e+00  -4.9489e+01   3.4022e+01  -7.6130e-01   1.2196e+00  -5.5132e+01   3.3497e+01  -6.7790e-01   1.0860e+00  -4.8567e+01   3.4175e+01  -7.7600e-01   1.2432e+00
 -5.8823e+01   3.3538e+01  -6.2980e-01   1.0089e+00  -4.9423e+01   3.3972e+01  -7.6120e-01   1.2194e+00  -5.5058e+01   3.3447e+01  -6.7780e-01   1.0858e+00  -4.8503e+01   3.4125e+01  -7.7590e-01   1.2430e+00
 -5.8744e+01   3.3489e+01  -6.2970e-01   1.0088e+00  -4.9357e+01   3.3922e+01  -7.6110e-01   1.2193e+00  -5.4985e+01   3.3398e+01  -6.7770e-01   1.0857e+00  -4.8438e+01   3.4074e+01  -7.7580e-01   1.2428e+00
 -5.8666e+01   3.3440e+01  -6.2960e-01   1.0086e+00  -4.9291e+01   3.3872e+01  -7.6100e-01   1.2191e+00  -5.4911e+01   3.3348e+01  -6.7760e-01   1.0855e+00  -4.8373e+01   3.4024e+01  -7.7570e-01   1.2427e+00
 -5.8587e+01   3.3390e+01  -6.2950e-01   1.0085e+00  -4.9225e+01   3.3821e+01  -7.6090e-01   1.2190e+00  -5.4838e+01   3.3298e+01  -6.7750e-01   1.0854e+00  -4.8309e+01   3.3974e+01  -7.7560e-01   1.2425e+00
 -5.8509e+01   3.3341e+01  -6.2940e-01   1.0083e+00  -4.9159e+01   3.3771e+01  -7.6080e-01   1.2188e+00  -5.4764e+01   3.3248e+01  -6.7740e-01   1.0852e+00  -4.8244e+01   3.3924e+01  -7.7550e-01   1.2424e+00
 -5.8431e+01   3.3291e+01  -6.2920e-01   1.0080e+00  -4.9094e+01   3.3721e+01  -7.6070e-01   1.2186e+00  -5.4691e+01   3.3199e+01  -6.7730e-01   1.0850e+00  -4.8179e+01   3.3874e+01  -7.7540e-01   1.2422e+00
 -5.8352e+01   3.3242e+01  -6.2910e-01   1.0078e+00  -4.9028e+01   3.3671e+01  -7.6060e-01   1.2185e+00  -5.4618e+01   3.3149e+01  -6.7720e-01   1.0849e+00  -4.8115e+01   3.3824e+01  -7.7530e-01   1.2420e+00
 -5.8274e+01   3.3193e+01  -6.2900e-01   1.0077e+00  -4.8962e+01   3.3621e+01  -7.6050e-01   1.2183e+00  -5.4544e+01   3.3099e+01  -6.7700e-01   1.0846e+00  -4.8050e+01   3.3773e+01  -7.7520e-01   1.2419e+00
 -5.8195e+01   3.3143e+01  -6.2890e-01   1.0075e+00  -4.8896e+01   3.3571e+01  -7.6040e-01   1.2182e+00  -5.4471e+01   3.3050e+01  -6.7690e-01   1.0844e+00  -4.7985e+01   3.3723e+01  -7.7510e-01   1.2417e+00
 -5.8117e+01   3.3094e+01  -6.2880e-01   1.0073e+00  -4.8830e+01   3.3521e+01  -7.6030e-01   1.2180e+00  -5.4397e+01   3.3000e+01  -6.7680e-01   1.0842e+00  -4.7921e+01   3.3673e+01  -7.7500e-01   1.2415e+00
 -5.8038e+01   3.3045e+01  -6.2870e-01   1.0072e+00  -4.8764e+01   3.3471e+01  -7.6020e-01   1.2178e+00  -5.4324e+01   3.2950e+01  -6.7670e-01   1.0841e+00  -4.7856e+01   3.3623e+01  -7.7490e-01   1.2414e+00
 -5.7960e+01   3.2995e+01  -6.2860e-01   1.0070e+00  -4.8698e+01   3.3420e+01  -7.6010e-01   1.2177e+00  -5.4251e+01   3.2900e+01  -6.7660e-01   1.0839e+00  -4.7791e+01   3.3573e+01  -7.7480e-01   1.2412e+00
 -5.7882e+01   3.2946e+01  -6.2850e-01   1.0069e+00  -4.8632e+01   3.3370e+01  -7.6000e-01   1.2175e+00  -5.4177e+01   3.2851e+01  -6.7650e-01   1.0838e+00  -4.7727e+01   3.3523e+01  -7.7470e-01   1.2411e+00
 -5.7803e+01   3.2897e+01  -6.2830e-01   1.0065e+00  -4.8566e+01   3.3320e+01  -7.5990e-01   1.2174e+00  -5.4104e+01   3.2801e+01  -6.7630e-01   1.0834e+00  -4.7662e+01   3.3473e+01  -7.7460e-01   1.2409e+00
 -5.7725e+01   3.2848e+01  -6.2820e-01   1.0064e+00  -4.8500e+01   3.3270e+01  -7.5980e-01   1.2172e+00  -5.4030e+01   3.2752e+01  -6.7620e-01   1.0833e+00  -4.7597e+01   3.3423e+01  -7.7450e-01   1.2407e+00
 -5.7646e+01   3.2798e+01  -6.2810e-01   1.0062e+00  -4.8435e+01   3.3220e+01  -7.5970e-01   1.2170e+00  -5.3957e+01   3.2702e+01  -6.7610e-01   1.0831e+00  -4.7533e+01   3.3373e+01  -7.7440e-01   1.2406e+00
 -5.7568e+01   3.2749e+01  -6.2800e-01   1.0061e+00  -4.8369e+01   3.3170e+01  -7.5960e-01   1.2169e+00  -5.3884e+01   3.2652e+01  -6.7600e-01   1.0830e+00  -4.7468e+01   3.3323e+01  -7.7430e-01   1.2404e+00
 -5.7489e+01   3.2700e+01  -6.2790e-01   1.0059e+00  -4.8303e+01   3.3120e+01  -7.5950e-01   1.2167e+00  -5.3810e+01   3.2603e+01  -6.7590e-01   1.0828e+00  -4.7403e+01   3.3272e+01  -7.7430e-01   1.2404e+00
 -5.7411e+01   3.2651e+01  -6.2780e-01   1.0057e+00  -4.8237e+01   3.3070e+01  -7.5940e-01   1.2166e+00  -5.3737e+01   3.2553e+01  -6.7580e-01   1.0826e+00  -4.7339e+01   3.3222e+01  -7.7420e-01   1.2403e+00
 -5.7333e+01   3.2601e+01  -6.2770e-01   1.0056e+00  -4.8171e+01   3.3020e+01  -7.5930e-01   1.2164e+00  -5.3663e+01   3.2503e+01  -6.7570e-01   1.0825e+00  -4.7274e+01   3.3172e+01  -7.7410e-01   1.2401e+00
 -5.7254e+01   3.2552e+01  -6.2750e-01   1.0053e+00  -4.8105e+01   3.2970e+01  -7.5920e-01   1.2162e+00  -5.3590e+01   3.2454e+01  -6.7550e-01   1.0822e+00  -4.7209e+01   3.3122e+01  -7.7400e-01   1.2399e+00
 -5.7176e+01   3.2503e+01  -6.2740e-01   1.0051e+00  -4.8039e+01   3.2920e+01  -7.5910e-01   1.2161e+00  -5.3516e+01   3.2404e+01  -6.7540e-01   1.0820e+00  -4.7145e+01   3.3072e+01  -7.7390e-01   1.2398e+00
 -5.7097e+01   3.2454e+01  -6.2730e-01   1.0049e+00  -4.7973e+01   3.2870e+01  -7.5900e-01   1.2159e+00  -5.3443e+01   3.2355e+01  -6.7530e-01   1.0818e+00  -4.7080e+01   3.3022e+01  -7.7380e-01   1.2396e+00
 -5.7019e+01   3.2405e+01  -6.2720e-01   1.0048e+00  -4.7907e+01   3.2820e+01  -7.5890e-01   1.2158e+00  -5.3370e+01   3.2305e+01  -6.7520e-01   1.0817e+00  -4.7015e+01   3.2972e+01  -7.7370e-01   1.2395e+00
 -5.6940e+01   3.2355e+01  -6.2710e-01   1.0046e+00  -4.7841e+01   3.2770e+01  -7.5880e-01   1.2156e+00  -5.3296e+01   3.2256e+01  -6.7510e-01   1.0815e+00  -4.6951e+01   3.2922e+01  -7.7360e-01   1.2393e+00
 -5.6862e+01   3.2306e+01  -6.2700e-01   1.0045e+00  -4.7776e+01   3.2720e+01  -7.5870e-01   1.2154e+00  -5.3223e+01   3.2206e+01  -6.7500e-01   1.0814e+00  -4.6886e+01   3.2872e+01  -7.7350e-01   1.2391e+00
 -5.6784e+01   3.2257e+01  -6.2680e-01   1.0041e+00  -4.7710e+01   3.2670e+01  -7.5860e-01   1.2153e+00  -5.3149e+01   3.2156e+01  -6.7480e-01   1.0810e+00  -4.6821e+01   3.2822e+01  -7.7340e-01   1.2390e+00
 -5.6705e+01   3.2208e+01  -6.2670e-01   1.0040e+00  -4.7644e+01   3.2620e+01  -7.5850e-01   1.2151e+00  -5.3076e+01   3.2107e+01  -6.7470e-01   1.0809e+00  -4.6757e+01   3.2772e+01  -7.7330e-01   1.2388e+00
 -5.6627e+01   3.2159e+01  -6.2660e-01   1.0038e+00  -4.7578e+01   3.2570e+01  -7.5840e-01   1.2150e+00  -5.3003e+01   3.2057e+01  -6.7460e-01   1.0807e+00  -4.6692e+01   3.2722e+01  -7.7320e-01   1.2387e+00
 -5.6548e+01   3.2110e+01  -6.2650e-01   1.0037e+00  -4.7512e+01   3.2520e+01  -7.5830e-01   1.2148e+00  -5.2929e+01   3.2008e+01  -6.7450e-01   1.0805e+00  -4.6627e+01   3.2672e+01  -7.7310e-01   1.2385e+00
 -5.6470e+01   3.2060e+01  -6.2640e-01   1.0035e+00  -4.7446e+01   3.2470e+01  -7.5820e-01   1.2146e+00  -5.2856e+01   3.1958e+01  -6.7440e-01   1.0804e+00  -4.6563e+01   3.2622e+01  -7.7300e-01   1.2383e+00
 -5.6391e+01   3.2011e+01  -6.2630e-01   1.0033e+00  -4.7380e+01   3.2420e+01  -7.5810e-01   1.2145e+00  -5.2782e+01   3.1909e+01  -6.7420e-01   1.0801e+00  -4.6498e+01   3.2572e+01  -7.7290e-01   1.2382e+00
 -5.6313e+01   3.1962e+01  -6.2610e-01   1.0030e+00  -4.7314e+01   3.2370e+01  -7.5800e-01   1.2143e+00  -5.2709e+01   3.1859e+01  -6.7410e-01   1.0799e+00  -4.6433e+01   3.2522e+01  -7.7280e-01   1.2380e+00
 -5.6235e+01   3.1913e+01  -6.2600e-01   1.0029e+00  -4.7248e+01   3.2320e+01  -7.5790e-01   1.2142e+00  -5.2636e+01   3.1810e+01  -6.7400e-01   1.0797e+00  -4.6369e+01   3.2472e+01  -7.7270e-01   1.2379e+00
 -5.6156e+01   3.1864e+01  -6.2590e-01   1.0027e+00  -4.7182e+01   3.2270e+01  -7.5780e-01   1.2140e+00  -5.2562e+01   3.1760e+01  -6.7390e-01   1.0796e+00  -4.6304e+01   3.2422e+01  -7.7260e-01   1.2377e+00
 -5.6078e+01   3.1815e+01  -6.2580e-01   1.0025e+00  -4.7117e+01   3.2220e+01  -7.5770e-01   1.2138e+00  -5.2489e+01   3.1711e+01  -6.7380e-01   1.0794e+00  -4.6239e+01   3.2372e+01  -7.7250e-01   1.2375e+00
 -5.5999e+01   3.1766e+01  -6.2570e-01   1.0024e+00  -4.7051e+01   3.2170e+01  -7.5760e-01   1.2137e+00  -5.2415e+01   3.1661e+01  -6.7370e-01   1.0793e+00  -4.6175e+01   3.2322e+01  -7.7240e-01   1.2374e+00
 -5.5921e+01   3.1717e+01  -6.2560e-01   1.0022e+00  -4.6985e+01   3.2120e+01  -7.5750e-01   1.2135e+00  -5.2342e+01   3.1612e+01  -6.7350e-01   1.0789e+00  -4.6110e+01   3.2272e+01  -7.7230e-01   1.2372e+00
 -5.5842e+01   3.1668e+01  -6.2540e-01   1.0019e+00  -4.6919e+01   3.2070e+01  -7.5740e-01   1.2134e+00  -5.2269e+01   3.1563e+01  -6.7340e-01   1.0788e+00  -4.6045e+01   3.2222e+01  -7.7220e-01   1.2371e+00
 -5.5764e+01   3.1619e+01  -6.2530e-01   1.0017e+00  -4.6853e+01   3.2021e+01  -7.5720e-01   1.2130e+00  -5.2195e+01   3.1513e+01  -6.7330e-01   1.0786e+00  -4.5981e+01   3.2172e+01  -7.7210e-01   1.2369e+00
 -5.5686e+01   3.1570e+01  -6.2520e-01   1.0016e+00  -4.6787e+01   3.1971e+01  -7.5710e-01   1.2129e+00  -5.2122e+01   3.1464e+01  -6.7320e-01   1.0785e+00  -4.5916e+01   3.2123e+01  -7.7200e-01   1.2367e+00
 -5.5607e+01   3.1521e+01  -6.2510e-01   1.0014e+00  -4.6721e+01   3.1921e+01  -7.5700e-01   1.2127e+00  -5.2048e+01   3.1414e+01  -6.7310e-01   1.0783e+00  -4.5851e+01   3.2073e+01  -7.7190e-01   1.2366e+00
 -5.5529e+01   3.1472e+01  -6.2500e-01   1.0012e+00  -4.6655e+01   3.1871e+01  -7.5690e-01   1.2126e+00  -5.1975e+01   3.1365e+01  -6.7290e-01   1.0780e+00  -4.5787e+01   3.2023e+01  -7.7180e-01   1.2364e+00
 -5.5450e+01   3.1423e+01  -6.2490e-01   1.0011e+00  -4.6589e+01   3.1821e+01  -7.5680e-01   1.2124e+00  -5.1901e+01   3.1315e+01  -6.7280e-01   1.0778e+00  -4.5722e+01   3.1973e+01  -7.7170e-01   1.2363e+00
 -5.5372e+01   3.1374e+01  -6.2470e-01   1.0008e+00  -4.6524e+01   3.1771e+01  -7.5670e-01   1.2122e+00  -5.1828e+01   3.1266e+01  -6.7270e-01   1.0777e+00  -4.5657e+01   3.1923e+01  -7.7160e-01   1.2361e+00
 -5.5293e+01   3.1325e+01  -6.2460e-01   1.0006e+00  -4.6458e+01   3.1721e+01  -7.5660e-01   1.2121e+00  -5.1755e+01   3.1217e+01  -6.7260e-01   1.0775e+00  -4.5593e+01   3.1873e+01  -7.7150e-01   1.2359e+00
 -5.5215e+01   3.1276e+01  -6.2450e-01   1.0004e+00  -4.6392e+01   3.1671e+01  -7.5650e-01   1.2119e+00  -5.1681e+01   3.1167e+01  -6.7250e-01   1.0773e+00  -4.5528e+01   3.1823e+01  -7.7140e-01   1.2358e+00
 -5.5137e+01   3.1227e+01  -6.2440e-01   1.0003e+00  -4.6326e+01   3.1622e+01  -7.5640e-01   1.2118e+00  -5.1608e+01   3.1118e+01  -6.7230e-01   1.0770e+00  -4.5463e+01   3.1773e+01  -7.7130e-01   1.2356e+00
 -5.5058e+01   3.1178e+01  -6.2430e-01   1.0001e+00  -4.6260e+01   3.1572e+01  -7.5630e-01   1.2116e+00  -5.1534e+01   3.1069e+01  -6.7220e-01   1.0769e+00  -4.5399e+01   3.1723e+01  -7.7120e-01   1.2355e+00
 -5.4980e+01   3.1129e+01  -6.2410e-01   9.9981e-01  -4.6194e+01   3.1522e+01  -7.5620e-01   1.2114e+00  -5.1461e+01   3.1019e+01  -6.7210e-01   1.0767e+00  -4.5334e+01   3.1673e+01  -7.7110e-01   1.2353e+00
 -5.4901e+01   3.1080e+01  -6.2400e-01   9.9965e-01  -4.6128e+01   3.1472e+01  -7.5610e-01   1.2113e+00  -5.1388e+01   3.0970e+01  -6.7200e-01   1.0765e+00  -4.5269e+01   3.1624e+01  -7.7100e-01   1.2351e+00
 -5.4823e+01   3.1031e+01  -6.2390e-01   9.9949e-01  -4.6062e+01   3.1422e+01  -7.5600e-01   1.2111e+00  -5.1314e+01   3.0921e+01  -6.7190e-01   1.0764e+00  -4.5205e+01   3.1574e+01  -7.7090e-01   1.2350e+00
 -5.4744e+01   3.0982e+01  -6.2380e-01   9.9933e-01  -4.5996e+01   3.1372e+01  -7.5590e-01   1.2110e+00  -5.1241e+01   3.0871e+01  -6.7170e-01   1.0761e+00  -4.5140e+01   3.1524e+01  -7.7080e-01   1.2348e+00
 -5.4666e+01   3.0933e+01  -6.2370e-01   9.9917e-01  -4.5930e+01   3.1323e+01  -7.5580e-01   1.2108e+00  -5.1167e+01   3.0822e+01  -6.7160e-01   1.0759e+00  -4.5075e+01   3.1474e+01  -7.7070e-01   1.2347e+00
 -5.4588e+01   3.0884e+01  -6.2350e-01   9.9885e-01  -4.5865e+01   3.1273e+01  -7.5570e-01   1.2106e+00  -5.1094e+01   3.0773e+01  -6.7150e-01   1.0757e+00  -4.5011e+01   3.1424e+01  -7.7050e-01   1.2343e+00
 -5.4509e+01   3.0835e+01  -6.2340e-01   9.9869e-01  -4.5799e+01   3.1223e+01  -7.5560e-01   1.2105e+00  -5.1021e+01   3.0723e+01  -6.7140e-01   1.0756e+00  -4.4946e+01   3.1374e+01  -7.7040e-01   1.2342e+00
 -5.4431e+01   3.0786e+01  -6.2330e-01   9.9853e-01  -4.5733e+01   3.1173e+01  -7.5540e-01   1.2102e+00  -5.0947e+01   3.0674e+01  -6.7120e-01   1.0753e+00  -4.4881e+01   3.1325e+01  -7.7030e-01   1.2340e+00
 -5.4352e+01   3.0737e+01  -6.2320e-01   9.9837e-01  -4.5667e+01   3.1123e+01  -7.5530e-01   1.2100e+00  -5.0874e+01   3.0625e+01  -6.7110e-01   1.0751e+00  -4.4817e+01   3.1275e+01  -7.7020e-01   1.2339e+00
 -5.4274e+01   3.0688e+01  -6.2310e-01   9.9821e-01  -4.5601e+01   3.1074e+01  -7.5520e-01   1.2098e+00  -5.0800e+01   3.0576e+01  -6.7100e-01   1.0749e+00  -4.4752e+01   3.1225e+01  -7.7010e-01   1.2337e+00
 -5.4195e+01   3.0640e+01  -6.2290e-01   9.9789e-01  -4.5535e+01   3.1024e+01  -7.5510e-01   1.2097e+00  -5.0727e+01   3.0526e+01  -6.7090e-01   1.0748e+00  -4.4687e+01   3.1175e+01  -7.7000e-01   1.2335e+00
 -5.4117e+01   3.0591e+01  -6.2280e-01   9.9773e-01  -4.5469e+01   3.0974e+01  -7.5500e-01   1.2095e+00  -5.0653e+01   3.0477e+01  -6.7080e-01   1.0746e+00  -4.4623e+01   3.1125e+01  -7.6990e-01   1.2334e+00
 -5.4039e+01   3.0542e+01  -6.2270e-01   9.9757e-01  -4.5403e+01   3.0924e+01  -7.5490e-01   1.2093e+00  -5.0580e+01   3.0428e+01  -6.7060e-01   1.0743e+00  -4.4558e+01   3.1076e+01  -7.6980e-01   1.2332e+00
 -5.3960e+01   3.0493e+01  -6.2260e-01   9.9741e-01  -4.5337e+01   3.0875e+01  -7.5480e-01   1.2092e+00  -5.0507e+01   3.0379e+01  -6.7050e-01   1.0741e+00  -4.4493e+01   3.1026e+01  -7.6970e-01   1.2331e+00
 -5.3882e+01   3.0444e+01  -6.2240e-01   9.9708e-01  -4.5271e+01   3.0825e+01  -7.5470e-01   1.2090e+00  -5.0433e+01   3.0329e+01  -6.7040e-01   1.0740e+00  -4.4428e+01   3.0976e+01  -7.6960e-01   1.2329e+00
 -5.3803e+01   3.0395e+01  -6.2230e-01   9.9692e-01  -4.5206e+01   3.0775e+01  -7.5460e-01   1.2089e+00  -5.0360e+01   3.0280e+01  -6.7030e-01   1.0738e+00  -4.4364e+01   3.0926e+01  -7.6950e-01   1.2327e+00
 -5.3725e+01   3.0347e+01  -6.2220e-01   9.9676e-01  -4.5140e+01   3.0726e+01  -7.5450e-01   1.2087e+00  -5.0286e+01   3.0231e+01  -6.7010e-01   1.0735e+00  -4.4299e+01   3.0876e+01  -7.6940e-01   1.2326e+00
 -5.3646e+01   3.0298e+01  -6.2210e-01   9.9660e-01  -4.5074e+01   3.0676e+01  -7.5440e-01   1.2085e+00  -5.0213e+01   3.0182e+01  -6.7000e-01   1.0733e+00  -4.4234e+01   3.0827e+01  -7.6930e-01   1.2324e+00
 -5.3568e+01   3.0249e+01  -6.2200e-01   9.9644e-01  -4.5008e+01   3.0626e+01  -7.5430e-01   1.2084e+00  -5.0140e+01   3.0133e+01  -6.6990e-01   1.0732e+00  -4.4170e+01   3.0777e+01  -7.6920e-01   1.2323e+00
 -5.3490e+01   3.0200e+01  -6.2180e-01   9.9612e-01  -4.4942e+01   3.0576e+01  -7.5410e-01   1.2081e+00  -5.0066e+01   3.0083e+01  -6.6980e-01   1.0730e+00  -4.4105e+01   3.0727e+01  -7.6910e-01   1.2321e+00
 -5.3411e+01   3.0152e+01  -6.2170e-01   9.9596e-01  -4.4876e+01   3.0527e+01  -7.5400e-01   1.2079e+00  -4.9993e+01   3.0034e+01  -6.6960e-01   1.0727e+00  -4.4040e+01   3.0677e+01  -7.6900e-01   1.2319e+00
 -5.3333e+01   3.0103e+01  -6.2160e-01   9.9580e-01  -4.4810e+01   3.0477e+01  -7.5390e-01   1.2077e+00  -4.9919e+01   2.9985e+01  -6.6950e-01   1.0725e+00  -4.3976e+01   3.0628e+01  -7.6890e-01   1.2318e+00
 -5.3254e+01   3.0054e+01  -6.2150e-01   9.9564e-01  -4.4744e+01   3.0427e+01  -7.5380e-01   1.2076e+00  -4.9846e+01   2.9936e+01  -6.6940e-01   1.0724e+00  -4.3911e+01   3.0578e+01  -7.6880e-01   1.2316e+00
 -5.3176e+01   3.0005e+01  -6.2130e-01   9.9532e-01  -4.4678e+01   3.0378e+01  -7.5370e-01   1.2074e+00  -4.9773e+01   2.9887e+01  -6.6930e-01   1.0722e+00  -4.3846e+01   3.0528e+01  -7.6870e-01   1.2315e+00
 -5.3097e+01   2.9957e+01  -6.2120e-01   9.9516e-01  -4.4613e+01   3.0328e+01  -7.5360e-01   1.2073e+00  -4.9699e+01   2.9838e+01  -6.6910e-01   1.0719e+00  -4.3782e+01   3.0479e+01  -7.6860e-01   1.2313e+00
 -5.3019e+01   2.9908e+01  -6.2110e-01   9.9500e-01  -4.4547e+01   3.0278e+01  -7.5350e-01   1.2071e+00  -4.9626e+01   2.9789e+01  -6.6900e-01   1.0717e+00  -4.3717e+01   3.0429e+01  -7.6850e-01   1.2311e+00
 -5.2940e+01   2.9859e+01  -6.2100e-01   9.9484e-01  -4.4481e+01   3.0229e+01  -7.5340e-01   1.2069e+00  -4.9552e+01   2.9740e+01  -6.6890e-01   1.0716e+00  -4.3652e+01   3.0379e+01  -7.6840e-01   1.2310e+00
 -5.2862e+01   2.9810e+01  -6.2090e-01   9.9468e-01  -4.4415e+01   3.0179e+01  -7.5330e-01   1.2068e+00  -4.9479e+01   2.9690e+01  -6.6880e-01   1.0714e+00  -4.3588e+01   3.0330e+01  -7.6820e-01   1.2307e+00
 -5.2784e+01   2.9762e+01  -6.2070e-01   9.9436e-01  -4.4349e+01   3.0129e+01  -7.5320e-01   1.2066e+00  -4.9405e+01   2.9641e+01  -6.6860e-01   1.0711e+00  -4.3523e+01   3.0280e+01  -7.6810e-01   1.2305e+00
 -5.2705e+01   2.9713e+01  -6.2060e-01   9.9420e-01  -4.4283e+01   3.0080e+01  -7.5300e-01   1.2063e+00  -4.9332e+01   2.9592e+01  -6.6850e-01   1.0709e+00  -4.3458e+01   3.0230e+01  -7.6800e-01   1.2303e+00
 -5.2627e+01   2.9664e+01  -6.2050e-01   9.9404e-01  -4.4217e+01   3.0030e+01  -7.5290e-01   1.2061e+00  -4.9259e+01   2.9543e+01  -6.6840e-01   1.0708e+00  -4.3394e+01   3.0181e+01  -7.6790e-01   1.2302e+00
 -5.2548e+01   2.9616e+01  -6.2040e-01   9.9388e-01  -4.4151e+01   2.9981e+01  -7.5280e-01   1.2060e+00  -4.9185e+01   2.9494e+01  -6.6830e-01   1.0706e+00  -4.3329e+01   3.0131e+01  -7.6780e-01   1.2300e+00
 -5.2470e+01   2.9567e+01  -6.2020e-01   9.9356e-01  -4.4085e+01   2.9931e+01  -7.5270e-01   1.2058e+00  -4.9112e+01   2.9445e+01  -6.6810e-01   1.0703e+00  -4.3264e+01   3.0081e+01  -7.6770e-01   1.2299e+00
 -5.2391e+01   2.9518e+01  -6.2010e-01   9.9340e-01  -4.4019e+01   2.9881e+01  -7.5260e-01   1.2057e+00  -4.9038e+01   2.9396e+01  -6.6800e-01   1.0701e+00  -4.3200e+01   3.0032e+01  -7.6760e-01   1.2297e+00
 -5.2313e+01   2.9470e+01  -6.2000e-01   9.9324e-01  -4.3954e+01   2.9832e+01  -7.5250e-01   1.2055e+00  -4.8965e+01   2.9347e+01  -6.6790e-01   1.0700e+00  -4.3135e+01   2.9982e+01  -7.6750e-01   1.2295e+00
 -5.2235e+01   2.9421e+01  -6.1990e-01   9.9308e-01  -4.3888e+01   2.9782e+01  -7.5240e-01   1.2053e+00  -4.8892e+01   2.9298e+01  -6.6770e-01   1.0697e+00  -4.3070e+01   2.9932e+01  -7.6740e-01   1.2294e+00
 -5.2156e+01   2.9373e+01  -6.1970e-01   9.9276e-01  -4.3822e+01   2.9733e+01  -7.5230e-01   1.2052e+00  -4.8818e+01   2.9249e+01  -6.6760e-01   1.0695e+00  -4.3006e+01   2.9883e+01  -7.6730e-01   1.2292e+00
 -5.2078e+01   2.9324e+01  -6.1960e-01   9.9260e-01  -4.3756e+01   2.9683e+01  -7.5210e-01   1.2049e+00  -4.8745e+01   2.9200e+01  -6.6750e-01   1.0693e+00  -4.2941e+01   2.9833e+01  -7.6720e-01   1.2291e+00
 -5.1999e+01   2.9275e+01  -6.1950e-01   9.9244e-01  -4.3690e+01   2.9633e+01  -7.5200e-01   1.2047e+00  -4.8671e+01   2.9151e+01  -6.6740e-01   1.0692e+00  -4.2876e+01   2.9783e+01  -7.6710e-01   1.2289e+00
 -5.1921e+01   2.9227e+01  -6.1940e-01   9.9228e-01  -4.3624e+01   2.9584e+01  -7.5190e-01   1.2045e+00  -4.8598e+01   2.9102e+01  -6.6720e-01   1.0689e+00  -4.2812e+01   2.9734e+01  -7.6700e-01   1.2287e+00
 -5.1842e+01   2.9178e+01  -6.1920e-01   9.9196e-01  -4.3558e+01   2.9534e+01  -7.5180e-01   1.2044e+00  -4.8525e+01   2.9053e+01  -6.6710e-01   1.0687e+00  -4.2747e+01   2.9684e+01  -7.6680e-01   1.2284e+00
 -5.1764e+01   2.9130e+01  -6.1910e-01   9.9180e-01  -4.3492e+01   2.9485e+01  -7.5170e-01   1.2042e+00  -4.8451e+01   2.9004e+01  -6.6700e-01   1.0685e+00  -4.2682e+01   2.9635e+01  -7.6670e-01   1.2283e+00
 -5.1686e+01   2.9081e+01  -6.1900e-01   9.9164e-01  -4.3426e+01   2.9435e+01  -7.5160e-01   1.2041e+00  -4.8378e+01   2.8955e+01  -6.6690e-01   1.0684e+00  -4.2618e+01   2.9585e+01  -7.6660e-01   1.2281e+00
 -5.1607e+01   2.9033e+01  -6.1880e-01   9.9132e-01  -4.3360e+01   2.9386e+01  -7.5150e-01   1.2039e+00  -4.8304e+01   2.8906e+01  -6.6670e-01   1.0681e+00  -4.2553e+01   2.9536e+01  -7.6650e-01   1.2279e+00
 -5.1529e+01   2.8984e+01  -6.1870e-01   9.9116e-01  -4.3295e+01   2.9336e+01  -7.5140e-01   1.2037e+00  -4.8231e+01   2.8857e+01  -6.6660e-01   1.0679e+00  -4.2488e+01   2.9486e+01  -7.6640e-01   1.2278e+00
 -5.1450e+01   2.8936e+01  -6.1860e-01   9.9100e-01  -4.3229e+01   2.9287e+01  -7.5120e-01   1.2034e+00  -4.8158e+01   2.8808e+01  -6.6650e-01   1.0677e+00  -4.2424e+01   2.9436e+01  -7.6630e-01   1.2276e+00
 -5.1372e+01   2.8887e+01  -6.1850e-01   9.9084e-01  -4.3163e+01   2.9237e+01  -7.5110e-01   1.2033e+00  -4.8084e+01   2.8759e+01  -6.6630e-01   1.0674e+00  -4.2359e+01   2.9387e+01  -7.6620e-01   1.2275e+00
 -5.1293e+01   2.8838e+01  -6.1830e-01   9.9052e-01  -4.3097e+01   2.9188e+01  -7.5100e-01   1.2031e+00  -4.8011e+01   2.8710e+01  -6.6620e-01   1.0673e+00  -4.2294e+01   2.9337e+01  -7.6610e-01   1.2273e+00
 -5.1215e+01   2.8790e+01  -6.1820e-01   9.9036e-01  -4.3031e+01   2.9138e+01  -7.5090e-01   1.2029e+00  -4.7937e+01   2.8661e+01  -6.6610e-01   1.0671e+00  -4.2230e+01   2.9288e+01  -7.6600e-01   1.2271e+00
 -5.1137e+01   2.8742e+01  -6.1810e-01   9.9020e-01  -4.2965e+01   2.9089e+01  -7.5080e-01   1.2028e+00  -4.7864e+01   2.8613e+01  -6.6590e-01   1.0668e+00  -4.2165e+01   2.9238e+01  -7.6590e-01   1.2270e+00
 -5.1058e+01   2.8693e+01  -6.1800e-01   9.9004e-01  -4.2899e+01   2.9039e+01  -7.5070e-01   1.2026e+00  -4.7790e+01   2.8564e+01  -6.6580e-01   1.0666e+00  -4.2100e+01   2.9189e+01  -7.6570e-01   1.2267e+00
 -5.0980e+01   2.8645e+01  -6.1780e-01   9.8972e-01  -4.2833e+01   2.8990e+01  -7.5060e-01   1.2025e+00  -4.7717e+01   2.8515e+01  -6.6570e-01   1.0665e+00  -4.2036e+01   2.9139e+01  -7.6560e-01   1.2265e+00
 -5.0901e+01   2.8596e+01  -6.1770e-01   9.8956e-01  -4.2767e+01   2.8940e+01  -7.5040e-01   1.2021e+00  -4.7644e+01   2.8466e+01  -6.6560e-01   1.0663e+00  -4.1971e+01   2.9090e+01  -7.6550e-01   1.2263e+00
 -5.0823e+01   2.8548e+01  -6.1760e-01   9.8940e-01  -4.2701e+01   2.8891e+01  -7.5030e-01   1.2020e+00  -4.7570e+01   2.8417e+01  -6.6540e-01   1.0660e+00  -4.1906e+01   2.9040e+01  -7.6540e-01   1.2262e+00
 -5.0744e+01   2.8499e+01  -6.1740e-01   9.8907e-01  -4.2636e+01   2.8842e+01  -7.5020e-01   1.2018e+00  -4.7497e+01   2.8368e+01  -6.6530e-01   1.0658e+00  -4.1842e+01   2.8991e+01  -7.6530e-01   1.2260e+00
 -5.0666e+01   2.8451e+01  -6.1730e-01   9.8891e-01  -4.2570e+01   2.8792e+01  -7.5010e-01   1.2017e+00  -4.7423e+01   2.8319e+01  -6.6520e-01   1.0657e+00  -4.1777e+01   2.8941e+01  -7.6520e-01   1.2259e+00
 -5.0588e+01   2.8402e+01  -6.1720e-01   9.8875e-01  -4.2504e+01   2.8743e+01  -7.5000e-01   1.2015e+00  -4.7350e+01   2.8271e+01  -6.6500e-01   1.0653e+00  -4.1712e+01   2.8892e+01  -7.6510e-01   1.2257e+00
 -5.0509e+01   2.8354e+01  -6.1710e-01   9.8859e-01  -4.2438e+01   2.8693e+01  -7.4990e-01   1.2013e+00  -4.7277e+01   2.8222e+01  -6.6490e-01   1.0652e+00  -4.1648e+01   2.8842e+01  -7.6500e-01   1.2255e+00
 -5.0431e+01   2.8306e+01  -6.1690e-01   9.8827e-01  -4.2372e+01   2.8644e+01  -7.4970e-01   1.2010e+00  -4.7203e+01   2.8173e+01  -6.6480e-01   1.0650e+00  -4.1583e+01   2.8793e+01  -7.6490e-01   1.2254e+00
 -5.0352e+01   2.8257e+01  -6.1680e-01   9.8811e-01  -4.2306e+01   2.8594e+01  -7.4960e-01   1.2009e+00  -4.7130e+01   2.8124e+01  -6.6460e-01   1.0647e+00  -4.1518e+01   2.8743e+01  -7.6470e-01   1.2250e+00
 -5.0274e+01   2.8209e+01  -6.1670e-01   9.8795e-01  -4.2240e+01   2.8545e+01  -7.4950e-01   1.2007e+00  -4.7056e+01   2.8075e+01  -6.6450e-01   1.0645e+00  -4.1454e+01   2.8694e+01  -7.6460e-01   1.2249e+00
 -5.0195e+01   2.8161e+01  -6.1650e-01   9.8763e-01  -4.2174e+01   2.8496e+01  -7.4940e-01   1.2005e+00  -4.6983e+01   2.8027e+01  -6.6440e-01   1.0644e+00  -4.1389e+01   2.8644e+01  -7.6450e-01   1.2247e+00
 -5.0117e+01   2.8112e+01  -6.1640e-01   9.8747e-01  -4.2108e+01   2.8446e+01  -7.4930e-01   1.2004e+00  -4.6910e+01   2.7978e+01  -6.6420e-01   1.0640e+00  -4.1324e+01   2.8595e+01  -7.6440e-01   1.2246e+00
 -5.0039e+01   2.8064e+01  -6.1630e-01   9.8731e-01  -4.2043e+01   2.8397e+01  -7.4920e-01   1.2002e+00  -4.6836e+01   2.7929e+01  -6.6410e-01   1.0639e+00  -4.1260e+01   2.8546e+01  -7.6430e-01   1.2244e+00
 -4.9960e+01   2.8016e+01  -6.1620e-01   9.8715e-01  -4.1977e+01   2.8348e+01  -7.4900e-01   1.1999e+00  -4.6763e+01   2.7880e+01  -6.6400e-01   1.0637e+00  -4.1195e+01   2.8496e+01  -7.6420e-01   1.2242e+00
 -4.9882e+01   2.7967e+01  -6.1600e-01   9.8683e-01  -4.1911e+01   2.8298e+01  -7.4890e-01   1.1997e+00  -4.6689e+01   2.7832e+01  -6.6380e-01   1.0634e+00  -4.1130e+01   2.8447e+01  -7.6410e-01   1.2241e+00
 -4.9803e+01   2.7919e+01  -6.1590e-01   9.8667e-01  -4.1845e+01   2.8249e+01  -7.4880e-01   1.1996e+00  -4.6616e+01   2.7783e+01  -6.6370e-01   1.0632e+00  -4.1066e+01   2.8397e+01  -7.6400e-01   1.2239e+00
 -4.9725e+01   2.7871e+01  -6.1580e-01   9.8651e-01  -4.1779e+01   2.8200e+01  -7.4870e-01   1.1994e+00  -4.6542e+01   2.7734e+01  -6.6360e-01   1.0631e+00  -4.1001e+01   2.8348e+01  -7.6380e-01   1.2236e+00
 -4.9646e+01   2.7822e+01  -6.1560e-01   9.8619e-01  -4.1713e+01   2.8150e+01  -7.4860e-01   1.1993e+00  -4.6469e+01   2.7685e+01  -6.6340e-01   1.0628e+00  -4.0936e+01   2.8298e+01  -7.6370e-01   1.2234e+00
 -4.9568e+01   2.7774e+01  -6.1550e-01   9.8603e-01  -4.1647e+01   2.8101e+01  -7.4840e-01   1.1989e+00  -4.6396e+01   2.7637e+01  -6.6330e-01   1.0626e+00  -4.0872e+01   2.8249e+01  -7.6360e-01   1.2233e+00
 -4.9490e+01   2.7726e+01  -6.1540e-01   9.8587e-01  -4.1581e+01   2.8052e+01  -7.4830e-01   1.1988e+00  -4.6322e+01   2.7588e+01  -6.6320e-01   1.0624e+00  -4.0807e+01   2.8200e+01  -7.6350e-01   1.2231e+00
 -4.9411e+01   2.7677e+01  -6.1520e-01   9.8555e-01  -4.1515e+01   2.8002e+01  -7.4820e-01   1.1986e+00  -4.6249e+01   2.7539e+01  -6.6300e-01   1.0621e+00  -4.0742e+01   2.8150e+01  -7.6340e-01   1.2230e+00
 -4.9333e+01   2.7629e+01  -6.1510e-01   9.8539e-01  -4.1449e+01   2.7953e+01  -7.4810e-01   1.1985e+00  -4.6175e+01   2.7491e+01  -6.6290e-01   1.0620e+00  -4.0678e+01   2.8101e+01  -7.6330e-01   1.2228e+00
 -4.9254e+01   2.7581e+01  -6.1500e-01   9.8523e-01  -4.1384e+01   2.7904e+01  -7.4800e-01   1.1983e+00  -4.6102e+01   2.7442e+01  -6.6280e-01   1.0618e+00  -4.0613e+01   2.8052e+01  -7.6320e-01   1.2226e+00
 -4.9176e+01   2.7533e+01  -6.1480e-01   9.8491e-01  -4.1318e+01   2.7854e+01  -7.4780e-01   1.1980e+00  -4.6029e+01   2.7393e+01  -6.6260e-01   1.0615e+00  -4.0548e+01   2.8002e+01  -7.6300e-01   1.2223e+00
 -4.9097e+01   2.7485e+01  -6.1470e-01   9.8475e-01  -4.1252e+01   2.7805e+01  -7.4770e-01   1.1978e+00  -4.5955e+01   2.7345e+01  -6.6250e-01   1.0613e+00  -4.0484e+01   2.7953e+01  -7.6290e-01   1.2222e+00
 -4.9019e+01   2.7436e+01  -6.1460e-01   9.8459e-01  -4.1186e+01   2.7756e+01  -7.4760e-01   1.1977e+00  -4.5882e+01   2.7296e+01  -6.6240e-01   1.0612e+00  -4.0419e+01   2.7904e+01  -7.6280e-01   1.2220e+00
 -4.8941e+01   2.7388e+01  -6.1440e-01   9.8427e-01  -4.1120e+01   2.7707e+01  -7.4750e-01   1.1975e+00  -4.5808e+01   2.7248e+01  -6.6220e-01   1.0608e+00  -4.0354e+01   2.7854e+01  -7.6270e-01   1.2218e+00
 -4.8862e+01   2.7340e+01  -6.1430e-01   9.8411e-01  -4.1054e+01   2.7657e+01  -7.4740e-01   1.1973e+00  -4.5735e+01   2.7199e+01  -6.6210e-01   1.0607e+00  -4.0290e+01   2.7805e+01  -7.6260e-01   1.2217e+00
 -4.8784e+01   2.7292e+01  -6.1420e-01   9.8395e-01  -4.0988e+01   2.7608e+01  -7.4720e-01   1.1970e+00  -4.5662e+01   2.7150e+01  -6.6200e-01   1.0605e+00  -4.0225e+01   2.7756e+01  -7.6250e-01   1.2215e+00
 -4.8705e+01   2.7244e+01  -6.1400e-01   9.8363e-01  -4.0922e+01   2.7559e+01  -7.4710e-01   1.1969e+00  -4.5588e+01   2.7102e+01  -6.6180e-01   1.0602e+00  -4.0160e+01   2.7706e+01  -7.6230e-01   1.2212e+00
 -4.8627e+01   2.7195e+01  -6.1390e-01   9.8347e-01  -4.0856e+01   2.7510e+01  -7.4700e-01   1.1967e+00  -4.5515e+01   2.7053e+01  -6.6170e-01   1.0600e+00  -4.0096e+01   2.7657e+01  -7.6220e-01   1.2210e+00
 -4.8548e+01   2.7147e+01  -6.1380e-01   9.8331e-01  -4.0790e+01   2.7460e+01  -7.4690e-01   1.1965e+00  -4.5441e+01   2.7005e+01  -6.6150e-01   1.0597e+00  -4.0031e+01   2.7608e+01  -7.6210e-01   1.2209e+00
 -4.8470e+01   2.7099e+01  -6.1360e-01   9.8299e-01  -4.0725e+01   2.7411e+01  -7.4680e-01   1.1964e+00  -4.5368e+01   2.6956e+01  -6.6140e-01   1.0596e+00  -3.9966e+01   2.7558e+01  -7.6200e-01   1.2207e+00
 -4.8392e+01   2.7051e+01  -6.1350e-01   9.8283e-01  -4.0659e+01   2.7362e+01  -7.4660e-01   1.1961e+00  -4.5294e+01   2.6907e+01  -6.6130e-01   1.0594e+00  -3.9902e+01   2.7509e+01  -7.6190e-01   1.2206e+00
 -4.8313e+01   2.7003e+01  -6.1340e-01   9.8267e-01  -4.0593e+01   2.7313e+01  -7.4650e-01   1.1959e+00  -4.5221e+01   2.6859e+01  -6.6110e-01   1.0591e+00  -3.9837e+01   2.7460e+01  -7.6180e-01   1.2204e+00
 -4.8235e+01   2.6955e+01  -6.1320e-01   9.8235e-01  -4.0527e+01   2.7264e+01  -7.4640e-01   1.1957e+00  -4.5148e+01   2.6810e+01  -6.6100e-01   1.0589e+00  -3.9772e+01   2.7411e+01  -7.6160e-01   1.2201e+00
 -4.8156e+01   2.6907e+01  -6.1310e-01   9.8219e-01  -4.0461e+01   2.7214e+01  -7.4630e-01   1.1956e+00  -4.5074e+01   2.6762e+01  -6.6090e-01   1.0588e+00  -3.9708e+01   2.7361e+01  -7.6150e-01   1.2199e+00
 -4.8078e+01   2.6859e+01  -6.1300e-01   9.8203e-01  -4.0395e+01   2.7165e+01  -7.4620e-01   1.1954e+00  -4.5001e+01   2.6713e+01  -6.6070e-01   1.0584e+00  -3.9643e+01   2.7312e+01  -7.6140e-01   1.2198e+00
 -4.7999e+01   2.6811e+01  -6.1280e-01   9.8171e-01  -4.0329e+01   2.7116e+01  -7.4600e-01   1.1951e+00  -4.4927e+01   2.6665e+01  -6.6060e-01   1.0583e+00  -3.9578e+01   2.7263e+01  -7.6130e-01   1.2196e+00
 -4.7921e+01   2.6763e+01  -6.1270e-01   9.8155e-01  -4.0263e+01   2.7067e+01  -7.4590e-01   1.1949e+00  -4.4854e+01   2.6616e+01  -6.6040e-01   1.0580e+00  -3.9514e+01   2.7214e+01  -7.6120e-01   1.2194e+00
 -4.7843e+01   2.6715e+01  -6.1260e-01   9.8139e-01  -4.0197e+01   2.7018e+01  -7.4580e-01   1.1948e+00  -4.4781e+01   2.6568e+01  -6.6030e-01   1.0578e+00  -3.9449e+01   2.7164e+01  -7.6110e-01   1.2193e+00
 -4.7764e+01   2.6666e+01  -6.1240e-01   9.8106e-01  -4.0131e+01   2.6969e+01  -7.4570e-01   1.1946e+00  -4.4707e+01   2.6519e+01  -6.6020e-01   1.0576e+00  -3.9384e+01   2.7115e+01  -7.6090e-01   1.2190e+00
 -4.7686e+01   2.6618e+01  -6.1230e-01   9.8090e-01  -4.0066e+01   2.6919e+01  -7.4550e-01   1.1943e+00  -4.4634e+01   2.6471e+01  -6.6000e-01   1.0573e+00  -3.9320e+01   2.7066e+01  -7.6080e-01   1.2188e+00
 -4.7607e+01   2.6570e+01  -6.1220e-01   9.8074e-01  -4.0000e+01   2.6870e+01  -7.4540e-01   1.1941e+00  -4.4560e+01   2.6423e+01  -6.5990e-01   1.0572e+00  -3.9255e+01   2.7017e+01  -7.6070e-01   1.2186e+00
 -4.7529e+01   2.6522e+01  -6.1200e-01   9.8042e-01  -3.9934e+01   2.6821e+01  -7.4530e-01   1.1940e+00  -4.4487e+01   2.6374e+01  -6.5970e-01   1.0568e+00  -3.9190e+01   2.6968e+01  -7.6060e-01   1.2185e+00
 -4.7450e+01   2.6474e+01  -6.1190e-01   9.8026e-01  -3.9868e+01   2.6772e+01  -7.4520e-01   1.1938e+00  -4.4414e+01   2.6326e+01  -6.5960e-01   1.0567e+00  -3.9126e+01   2.6918e+01  -7.6050e-01   1.2183e+00
 -4.7372e+01   2.6426e+01  -6.1170e-01   9.7994e-01  -3.9802e+01   2.6723e+01  -7.4500e-01   1.1935e+00  -4.4340e+01   2.6277e+01  -6.5950e-01   1.0565e+00  -3.9061e+01   2.6869e+01  -7.6030e-01   1.2180e+00
 -4.7294e+01   2.6378e+01  -6.1160e-01   9.7978e-01  -3.9736e+01   2.6674e+01  -7.4490e-01   1.1933e+00  -4.4267e+01   2.6229e+01  -6.5930e-01   1.0562e+00  -3.8996e+01   2.6820e+01  -7.6020e-01   1.2178e+00
 -4.7215e+01   2.6331e+01  -6.1150e-01   9.7962e-01  -3.9670e+01   2.6625e+01  -7.4480e-01   1.1932e+00  -4.4193e+01   2.6180e+01  -6.5920e-01   1.0560e+00  -3.8932e+01   2.6771e+01  -7.6010e-01   1.2177e+00
 -4.7137e+01   2.6283e+01  -6.1130e-01   9.7930e-01  -3.9604e+01   2.6576e+01  -7.4470e-01   1.1930e+00  -4.4120e+01   2.6132e+01  -6.5900e-01   1.0557e+00  -3.8867e+01   2.6722e+01  -7.6000e-01   1.2175e+00
 -4.7058e+01   2.6235e+01  -6.1120e-01   9.7914e-01  -3.9538e+01   2.6527e+01  -7.4450e-01   1.1927e+00  -4.4046e+01   2.6084e+01  -6.5890e-01   1.0556e+00  -3.8802e+01   2.6673e+01  -7.5990e-01   1.2174e+00
 -4.6980e+01   2.6187e+01  -6.1110e-01   9.7898e-01  -3.9473e+01   2.6478e+01  -7.4440e-01   1.1925e+00  -4.3973e+01   2.6035e+01  -6.5880e-01   1.0554e+00  -3.8738e+01   2.6624e+01  -7.5970e-01   1.2170e+00
 -4.6901e+01   2.6139e+01  -6.1090e-01   9.7866e-01  -3.9407e+01   2.6429e+01  -7.4430e-01   1.1924e+00  -4.3900e+01   2.5987e+01  -6.5860e-01   1.0551e+00  -3.8673e+01   2.6574e+01  -7.5960e-01   1.2169e+00
 -4.6823e+01   2.6091e+01  -6.1080e-01   9.7850e-01  -3.9341e+01   2.6380e+01  -7.4420e-01   1.1922e+00  -4.3826e+01   2.5939e+01  -6.5850e-01   1.0549e+00  -3.8608e+01   2.6525e+01  -7.5950e-01   1.2167e+00
 -4.6744e+01   2.6043e+01  -6.1060e-01   9.7818e-01  -3.9275e+01   2.6331e+01  -7.4400e-01   1.1919e+00  -4.3753e+01   2.5890e+01  -6.5830e-01   1.0546e+00  -3.8544e+01   2.6476e+01  -7.5940e-01   1.2166e+00
 -4.6666e+01   2.5995e+01  -6.1050e-01   9.7802e-01  -3.9209e+01   2.6281e+01  -7.4390e-01   1.1917e+00  -4.3679e+01   2.5842e+01  -6.5820e-01   1.0544e+00  -3.8479e+01   2.6427e+01  -7.5930e-01   1.2164e+00
 -4.6588e+01   2.5947e+01  -6.1040e-01   9.7786e-01  -3.9143e+01   2.6232e+01  -7.4380e-01   1.1916e+00  -4.3606e+01   2.5794e+01  -6.5810e-01   1.0543e+00  -3.8414e+01   2.6378e+01  -7.5910e-01   1.2161e+00
 -4.6509e+01   2.5899e+01  -6.1020e-01   9.7754e-01  -3.9077e+01   2.6183e+01  -7.4370e-01   1.1914e+00  -4.3533e+01   2.5745e+01  -6.5790e-01   1.0540e+00  -3.8349e+01   2.6329e+01  -7.5900e-01   1.2159e+00
 -4.6431e+01   2.5851e+01  -6.1010e-01   9.7738e-01  -3.9011e+01   2.6134e+01  -7.4350e-01   1.1911e+00  -4.3459e+01   2.5697e+01  -6.5780e-01   1.0538e+00  -3.8285e+01   2.6280e+01  -7.5890e-01   1.2158e+00
 -4.6352e+01   2.5804e+01  -6.1000e-01   9.7722e-01  -3.8945e+01   2.6085e+01  -7.4340e-01   1.1909e+00  -4.3386e+01   2.5649e+01  -6.5760e-01   1.0535e+00  -3.8220e+01   2.6231e+01  -7.5880e-01   1.2156e+00
 -4.6274e+01   2.5756e+01  -6.0980e-01   9.7690e-01  -3.8879e+01   2.6036e+01  -7.4330e-01   1.1908e+00  -4.3312e+01   2.5601e+01  -6.5750e-01   1.0533e+00  -3.8155e+01   2.6182e+01  -7.5860e-01   1.2153e+00
 -4.6195e+01   2.5708e+01  -6.0970e-01   9.7674e-01  -3.8814e+01   2.5988e+01  -7.4310e-01   1.1904e+00  -4.3239e+01   2.5552e+01  -6.5730e-01   1.0530e+00  -3.8091e+01   2.6133e+01  -7.5850e-01   1.2151e+00
 -4.6117e+01   2.5660e+01  -6.0950e-01   9.7642e-01  -3.8748e+01   2.5939e+01  -7.4300e-01   1.1903e+00  -4.3166e+01   2.5504e+01  -6.5720e-01   1.0528e+00  -3.8026e+01   2.6084e+01  -7.5840e-01   1.2150e+00
 -4.6039e+01   2.5612e+01  -6.0940e-01   9.7626e-01  -3.8682e+01   2.5890e+01  -7.4290e-01   1.1901e+00  -4.3092e+01   2.5456e+01  -6.5700e-01   1.0525e+00  -3.7961e+01   2.6035e+01  -7.5830e-01   1.2148e+00
 -4.5960e+01   2.5565e+01  -6.0930e-01   9.7610e-01  -3.8616e+01   2.5841e+01  -7.4280e-01   1.1900e+00  -4.3019e+01   2.5408e+01  -6.5690e-01   1.0524e+00  -3.7897e+01   2.5985e+01  -7.5810e-01   1.2145e+00
 -4.5882e+01   2.5517e+01  -6.0910e-01   9.7578e-01  -3.8550e+01   2.5792e+01  -7.4260e-01   1.1896e+00  -4.2945e+01   2.5359e+01  -6.5680e-01   1.0522e+00  -3.7832e+01   2.5936e+01  -7.5800e-01   1.2143e+00
 -4.5803e+01   2.5469e+01  -6.0900e-01   9.7562e-01  -3.8484e+01   2.5743e+01  -7.4250e-01   1.1895e+00  -4.2872e+01   2.5311e+01  -6.5660e-01   1.0519e+00  -3.7767e+01   2.5887e+01  -7.5790e-01   1.2142e+00
 -4.5725e+01   2.5421e+01  -6.0880e-01   9.7530e-01  -3.8418e+01   2.5694e+01  -7.4240e-01   1.1893e+00  -4.2799e+01   2.5263e+01  -6.5650e-01   1.0517e+00  -3.7703e+01   2.5838e+01  -7.5780e-01   1.2140e+00
 -4.5646e+01   2.5374e+01  -6.0870e-01   9.7514e-01  -3.8352e+01   2.5645e+01  -7.4220e-01   1.1890e+00  -4.2725e+01   2.5215e+01  -6.5630e-01   1.0514e+00  -3.7638e+01   2.5789e+01  -7.5770e-01   1.2138e+00
 -4.5568e+01   2.5326e+01  -6.0850e-01   9.7482e-01  -3.8286e+01   2.5596e+01  -7.4210e-01   1.1888e+00  -4.2652e+01   2.5167e+01  -6.5620e-01   1.0512e+00  -3.7573e+01   2.5740e+01  -7.5750e-01   1.2135e+00
 -4.5490e+01   2.5278e+01  -6.0840e-01   9.7466e-01  -3.8220e+01   2.5547e+01  -7.4200e-01   1.1887e+00  -4.2578e+01   2.5118e+01  -6.5600e-01   1.0509e+00  -3.7509e+01   2.5691e+01  -7.5740e-01   1.2134e+00
 -4.5411e+01   2.5230e+01  -6.0830e-01   9.7450e-01  -3.8155e+01   2.5498e+01  -7.4180e-01   1.1884e+00  -4.2505e+01   2.5070e+01  -6.5590e-01   1.0508e+00  -3.7444e+01   2.5642e+01  -7.5730e-01   1.2132e+00
 -4.5333e+01   2.5183e+01  -6.0810e-01   9.7418e-01  -3.8089e+01   2.5449e+01  -7.4170e-01   1.1882e+00  -4.2431e+01   2.5022e+01  -6.5570e-01   1.0504e+00  -3.7379e+01   2.5593e+01  -7.5720e-01   1.2130e+00
 -4.5254e+01   2.5135e+01  -6.0800e-01   9.7402e-01  -3.8023e+01   2.5400e+01  -7.4160e-01   1.1880e+00  -4.2358e+01   2.4974e+01  -6.5560e-01   1.0503e+00  -3.7315e+01   2.5545e+01  -7.5700e-01   1.2127e+00
 -4.5176e+01   2.5087e+01  -6.0780e-01   9.7370e-01  -3.7957e+01   2.5352e+01  -7.4150e-01   1.1879e+00  -4.2285e+01   2.4926e+01  -6.5540e-01   1.0500e+00  -3.7250e+01   2.5496e+01  -7.5690e-01   1.2126e+00
 -4.5097e+01   2.5040e+01  -6.0770e-01   9.7354e-01  -3.7891e+01   2.5303e+01  -7.4130e-01   1.1876e+00  -4.2211e+01   2.4878e+01  -6.5530e-01   1.0498e+00  -3.7185e+01   2.5447e+01  -7.5680e-01   1.2124e+00
 -4.5019e+01   2.4992e+01  -6.0750e-01   9.7322e-01  -3.7825e+01   2.5254e+01  -7.4120e-01   1.1874e+00  -4.2138e+01   2.4830e+01  -6.5520e-01   1.0496e+00  -3.7121e+01   2.5398e+01  -7.5660e-01   1.2121e+00
 -4.4941e+01   2.4944e+01  -6.0740e-01   9.7305e-01  -3.7759e+01   2.5205e+01  -7.4110e-01   1.1872e+00  -4.2064e+01   2.4782e+01  -6.5500e-01   1.0493e+00  -3.7056e+01   2.5349e+01  -7.5650e-01   1.2119e+00
 -4.4862e+01   2.4897e+01  -6.0730e-01   9.7289e-01  -3.7693e+01   2.5156e+01  -7.4090e-01   1.1869e+00  -4.1991e+01   2.4733e+01  -6.5490e-01   1.0491e+00  -3.6991e+01   2.5300e+01  -7.5640e-01   1.2118e+00
 -4.4784e+01   2.4849e+01  -6.0710e-01   9.7257e-01  -3.7627e+01   2.5107e+01  -7.4080e-01   1.1868e+00  -4.1918e+01   2.4685e+01  -6.5470e-01   1.0488e+00  -3.6927e+01   2.5251e+01  -7.5630e-01   1.2116e+00
 -4.4705e+01   2.4801e+01  -6.0700e-01   9.7241e-01  -3.7561e+01   2.5059e+01  -7.4070e-01   1.1866e+00  -4.1844e+01   2.4637e+01  -6.5460e-01   1.0487e+00  -3.6862e+01   2.5202e+01  -7.5610e-01   1.2113e+00
 -4.4627e+01   2.4754e+01  -6.0680e-01   9.7209e-01  -3.7496e+01   2.5010e+01  -7.4050e-01   1.1863e+00  -4.1771e+01   2.4589e+01  -6.5440e-01   1.0483e+00  -3.6797e+01   2.5153e+01  -7.5600e-01   1.2111e+00
 -4.4548e+01   2.4706e+01  -6.0670e-01   9.7193e-01  -3.7430e+01   2.4961e+01  -7.4040e-01   1.1861e+00  -4.1697e+01   2.4541e+01  -6.5430e-01   1.0482e+00  -3.6733e+01   2.5104e+01  -7.5590e-01   1.2110e+00
 -4.4470e+01   2.4659e+01  -6.0650e-01   9.7161e-01  -3.7364e+01   2.4912e+01  -7.4030e-01   1.1860e+00  -4.1624e+01   2.4493e+01  -6.5410e-01   1.0479e+00  -3.6668e+01   2.5055e+01  -7.5580e-01   1.2108e+00
 -4.4392e+01   2.4611e+01  -6.0640e-01   9.7145e-01  -3.7298e+01   2.4863e+01  -7.4010e-01   1.1856e+00  -4.1551e+01   2.4445e+01  -6.5400e-01   1.0477e+00  -3.6603e+01   2.5007e+01  -7.5560e-01   1.2105e+00
 -4.4313e+01   2.4564e+01  -6.0630e-01   9.7129e-01  -3.7232e+01   2.4815e+01  -7.4000e-01   1.1855e+00  -4.1477e+01   2.4397e+01  -6.5380e-01   1.0474e+00  -3.6539e+01   2.4958e+01  -7.5550e-01   1.2103e+00
 -4.4235e+01   2.4516e+01  -6.0610e-01   9.7097e-01  -3.7166e+01   2.4766e+01  -7.3990e-01   1.1853e+00  -4.1404e+01   2.4349e+01  -6.5370e-01   1.0472e+00  -3.6474e+01   2.4909e+01  -7.5540e-01   1.2102e+00
 -4.4156e+01   2.4468e+01  -6.0600e-01   9.7081e-01  -3.7100e+01   2.4717e+01  -7.3970e-01   1.1850e+00  -4.1330e+01   2.4301e+01  -6.5350e-01   1.0469e+00  -3.6409e+01   2.4860e+01  -7.5520e-01   1.2098e+00
 -4.4078e+01   2.4421e+01  -6.0580e-01   9.7049e-01  -3.7034e+01   2.4668e+01  -7.3960e-01   1.1848e+00  -4.1257e+01   2.4253e+01  -6.5340e-01   1.0467e+00  -3.6345e+01   2.4811e+01  -7.5510e-01   1.2097e+00
 -4.3999e+01   2.4373e+01  -6.0570e-01   9.7033e-01  -3.6968e+01   2.4620e+01  -7.3950e-01   1.1847e+00  -4.1183e+01   2.4205e+01  -6.5320e-01   1.0464e+00  -3.6280e+01   2.4762e+01  -7.5500e-01   1.2095e+00
 -4.3921e+01   2.4326e+01  -6.0550e-01   9.7001e-01  -3.6903e+01   2.4571e+01  -7.3930e-01   1.1844e+00  -4.1110e+01   2.4157e+01  -6.5310e-01   1.0463e+00  -3.6215e+01   2.4713e+01  -7.5490e-01   1.2093e+00
 -4.3843e+01   2.4278e+01  -6.0540e-01   9.6985e-01  -3.6837e+01   2.4522e+01  -7.3920e-01   1.1842e+00  -4.1037e+01   2.4109e+01  -6.5290e-01   1.0459e+00  -3.6151e+01   2.4665e+01  -7.5470e-01   1.2090e+00
 -4.3764e+01   2.4231e+01  -6.0520e-01   9.6953e-01  -3.6771e+01   2.4474e+01  -7.3900e-01   1.1839e+00  -4.0963e+01   2.4061e+01  -6.5280e-01   1.0458e+00  -3.6086e+01   2.4616e+01  -7.5460e-01   1.2089e+00
 -4.3686e+01   2.4184e+01  -6.0510e-01   9.6937e-01  -3.6705e+01   2.4425e+01  -7.3890e-01   1.1837e+00  -4.0890e+01   2.4014e+01  -6.5260e-01   1.0455e+00  -3.6021e+01   2.4567e+01  -7.5450e-01   1.2087e+00
 -4.3607e+01   2.4136e+01  -6.0490e-01   9.6905e-01  -3.6639e+01   2.4376e+01  -7.3880e-01   1.1836e+00  -4.0816e+01   2.3966e+01  -6.5250e-01   1.0453e+00  -3.5957e+01   2.4518e+01  -7.5430e-01   1.2084e+00
 -4.3529e+01   2.4089e+01  -6.0480e-01   9.6889e-01  -3.6573e+01   2.4327e+01  -7.3860e-01   1.1832e+00  -4.0743e+01   2.3918e+01  -6.5230e-01   1.0450e+00  -3.5892e+01   2.4469e+01  -7.5420e-01   1.2082e+00
 -4.3450e+01   2.4041e+01  -6.0460e-01   9.6857e-01  -3.6507e+01   2.4279e+01  -7.3850e-01   1.1831e+00  -4.0670e+01   2.3870e+01  -6.5220e-01   1.0448e+00  -3.5827e+01   2.4421e+01  -7.5410e-01   1.2081e+00
 -4.3372e+01   2.3994e+01  -6.0450e-01   9.6841e-01  -3.6441e+01   2.4230e+01  -7.3840e-01   1.1829e+00  -4.0596e+01   2.3822e+01  -6.5200e-01   1.0445e+00  -3.5763e+01   2.4372e+01  -7.5390e-01   1.2077e+00
 -4.3294e+01   2.3946e+01  -6.0430e-01   9.6809e-01  -3.6375e+01   2.4181e+01  -7.3820e-01   1.1826e+00  -4.0523e+01   2.3774e+01  -6.5190e-01   1.0443e+00  -3.5698e+01   2.4323e+01  -7.5380e-01   1.2076e+00
 -4.3215e+01   2.3899e+01  -6.0420e-01   9.6793e-01  -3.6309e+01   2.4133e+01  -7.3810e-01   1.1824e+00  -4.0449e+01   2.3726e+01  -6.5170e-01   1.0440e+00  -3.5633e+01   2.4274e+01  -7.5370e-01   1.2074e+00
 -4.3137e+01   2.3852e+01  -6.0400e-01   9.6761e-01  -3.6244e+01   2.4084e+01  -7.3800e-01   1.1823e+00  -4.0376e+01   2.3678e+01  -6.5150e-01   1.0437e+00  -3.5569e+01   2.4226e+01  -7.5350e-01   1.2071e+00
 -4.3058e+01   2.3804e+01  -6.0390e-01   9.6745e-01  -3.6178e+01   2.4036e+01  -7.3780e-01   1.1820e+00  -4.0303e+01   2.3631e+01  -6.5140e-01   1.0435e+00  -3.5504e+01   2.4177e+01  -7.5340e-01   1.2069e+00
 -4.2980e+01   2.3757e+01  -6.0370e-01   9.6713e-01  -3.6112e+01   2.3987e+01  -7.3770e-01   1.1818e+00  -4.0229e+01   2.3583e+01  -6.5120e-01   1.0432e+00  -3.5439e+01   2.4128e+01  -7.5330e-01   1.2068e+00
 -4.2901e+01   2.3710e+01  -6.0360e-01   9.6697e-01  -3.6046e+01   2.3938e+01  -7.3750e-01   1.1815e+00  -4.0156e+01   2.3535e+01  -6.5110e-01   1.0431e+00  -3.5375e+01   2.4080e+01  -7.5310e-01   1.2065e+00
 -4.2823e+01   2.3662e+01  -6.0350e-01   9.6681e-01  -3.5980e+01   2.3890e+01  -7.3740e-01   1.1813e+00  -4.0082e+01   2.3487e+01  -6.5090e-01   1.0427e+00  -3.5310e+01   2.4031e+01  -7.5300e-01   1.2063e+00
 -4.2745e+01   2.3615e+01  -6.0330e-01   9.6649e-01  -3.5914e+01   2.3841e+01  -7.3730e-01   1.1812e+00  -4.0009e+01   2.3439e+01  -6.5080e-01   1.0426e+00  -3.5245e+01   2.3982e+01  -7.5290e-01   1.2061e+00
 -4.2666e+01   2.3568e+01  -6.0320e-01   9.6633e-01  -3.5848e+01   2.3793e+01  -7.3710e-01   1.1808e+00  -3.9935e+01   2.3392e+01  -6.5060e-01   1.0423e+00  -3.5181e+01   2.3933e+01  -7.5270e-01   1.2058e+00
 -4.2588e+01   2.3520e+01  -6.0300e-01   9.6601e-01  -3.5782e+01   2.3744e+01  -7.3700e-01   1.1807e+00  -3.9862e+01   2.3344e+01  -6.5050e-01   1.0421e+00  -3.5116e+01   2.3885e+01  -7.5260e-01   1.2057e+00
 -4.2509e+01   2.3473e+01  -6.0290e-01   9.6585e-01  -3.5716e+01   2.3695e+01  -7.3680e-01   1.1804e+00  -3.9789e+01   2.3296e+01  -6.5030e-01   1.0418e+00  -3.5051e+01   2.3836e+01  -7.5250e-01   1.2055e+00
 -4.2431e+01   2.3426e+01  -6.0270e-01   9.6553e-01  -3.5650e+01   2.3647e+01  -7.3670e-01   1.1802e+00  -3.9715e+01   2.3248e+01  -6.5020e-01   1.0416e+00  -3.4987e+01   2.3787e+01  -7.5230e-01   1.2052e+00
 -4.2352e+01   2.3378e+01  -6.0250e-01   9.6520e-01  -3.5585e+01   2.3598e+01  -7.3660e-01   1.1800e+00  -3.9642e+01   2.3201e+01  -6.5000e-01   1.0413e+00  -3.4922e+01   2.3739e+01  -7.5220e-01   1.2050e+00
 -4.2274e+01   2.3331e+01  -6.0240e-01   9.6504e-01  -3.5519e+01   2.3550e+01  -7.3640e-01   1.1797e+00  -3.9568e+01   2.3153e+01  -6.4980e-01   1.0410e+00  -3.4857e+01   2.3690e+01  -7.5210e-01   1.2049e+00
 -4.2196e+01   2.3284e+01  -6.0220e-01   9.6472e-01  -3.5453e+01   2.3501e+01  -7.3630e-01   1.1796e+00  -3.9495e+01   2.3105e+01  -6.4970e-01   1.0408e+00  -3.4793e+01   2.3642e+01  -7.5190e-01   1.2045e+00
 -4.2117e+01   2.3237e+01  -6.0210e-01   9.6456e-01  -3.5387e+01   2.3453e+01  -7.3610e-01   1.1792e+00  -3.9422e+01   2.3058e+01  -6.4950e-01   1.0405e+00  -3.4728e+01   2.3593e+01  -7.5180e-01   1.2044e+00
 -4.2039e+01   2.3190e+01  -6.0190e-01   9.6424e-01  -3.5321e+01   2.3404e+01  -7.3600e-01   1.1791e+00  -3.9348e+01   2.3010e+01  -6.4940e-01   1.0403e+00  -3.4663e+01   2.3544e+01  -7.5170e-01   1.2042e+00
 -4.1960e+01   2.3142e+01  -6.0180e-01   9.6408e-01  -3.5255e+01   2.3356e+01  -7.3590e-01   1.1789e+00  -3.9275e+01   2.2962e+01  -6.4920e-01   1.0400e+00  -3.4599e+01   2.3496e+01  -7.5150e-01   1.2039e+00
 -4.1882e+01   2.3095e+01  -6.0160e-01   9.6376e-01  -3.5189e+01   2.3307e+01  -7.3570e-01   1.1786e+00  -3.9201e+01   2.2915e+01  -6.4910e-01   1.0399e+00  -3.4534e+01   2.3447e+01  -7.5140e-01   1.2037e+00
 -4.1803e+01   2.3048e+01  -6.0150e-01   9.6360e-01  -3.5123e+01   2.3259e+01  -7.3560e-01   1.1784e+00  -3.9128e+01   2.2867e+01  -6.4890e-01   1.0395e+00  -3.4469e+01   2.3399e+01  -7.5120e-01   1.2034e+00
 -4.1725e+01   2.3001e+01  -6.0130e-01   9.6328e-01  -3.5057e+01   2.3210e+01  -7.3540e-01   1.1781e+00  -3.9055e+01   2.2819e+01  -6.4870e-01   1.0392e+00  -3.4405e+01   2.3350e+01  -7.5110e-01   1.2033e+00
 -4.1647e+01   2.2954e+01  -6.0120e-01   9.6312e-01  -3.4991e+01   2.3162e+01  -7.3530e-01   1.1780e+00  -3.8981e+01   2.2772e+01  -6.4860e-01   1.0391e+00  -3.4340e+01   2.3301e+01  -7.5100e-01   1.2031e+00
 -4.1568e+01   2.2906e+01  -6.0100e-01   9.6280e-01  -3.4926e+01   2.3113e+01  -7.3510e-01   1.1776e+00  -3.8908e+01   2.2724e+01  -6.4840e-01   1.0387e+00  -3.4275e+01   2.3253e+01  -7.5080e-01   1.2028e+00
 -4.1490e+01   2.2859e+01  -6.0090e-01   9.6264e-01  -3.4860e+01   2.3065e+01  -7.3500e-01   1.1775e+00  -3.8834e+01   2.2677e+01  -6.4830e-01   1.0386e+00  -3.4211e+01   2.3204e+01  -7.5070e-01   1.2026e+00
 -4.1411e+01   2.2812e+01  -6.0070e-01   9.6232e-01  -3.4794e+01   2.3017e+01  -7.3480e-01   1.1771e+00  -3.8761e+01   2.2629e+01  -6.4810e-01   1.0383e+00  -3.4146e+01   2.3156e+01  -7.5060e-01   1.2025e+00
 -4.1333e+01   2.2765e+01  -6.0060e-01   9.6216e-01  -3.4728e+01   2.2968e+01  -7.3470e-01   1.1770e+00  -3.8688e+01   2.2581e+01  -6.4790e-01   1.0379e+00  -3.4081e+01   2.3107e+01  -7.5040e-01   1.2021e+00
 -4.1254e+01   2.2718e+01  -6.0040e-01   9.6184e-01  -3.4662e+01   2.2920e+01  -7.3460e-01   1.1768e+00  -3.8614e+01   2.2534e+01  -6.4780e-01   1.0378e+00  -3.4017e+01   2.3059e+01  -7.5030e-01   1.2020e+00
 -4.1176e+01   2.2671e+01  -6.0030e-01   9.6168e-01  -3.4596e+01   2.2871e+01  -7.3440e-01   1.1765e+00  -3.8541e+01   2.2486e+01  -6.4760e-01   1.0375e+00  -3.3952e+01   2.3010e+01  -7.5010e-01   1.2017e+00
 -4.1098e+01   2.2624e+01  -6.0010e-01   9.6136e-01  -3.4530e+01   2.2823e+01  -7.3430e-01   1.1763e+00  -3.8467e+01   2.2439e+01  -6.4750e-01   1.0373e+00  -3.3887e+01   2.2962e+01  -7.5000e-01   1.2015e+00
 -4.1019e+01   2.2577e+01  -5.9990e-01   9.6104e-01  -3.4464e+01   2.2775e+01  -7.3410e-01   1.1760e+00  -3.8394e+01   2.2391e+01  -6.4730e-01   1.0370e+00  -3.3823e+01   2.2913e+01  -7.4990e-01   1.2013e+00
 -4.0941e+01   2.2530e+01  -5.9980e-01   9.6088e-01  -3.4398e+01   2.2726e+01  -7.3400e-01   1.1759e+00  -3.8320e+01   2.2344e+01  -6.4710e-01   1.0367e+00  -3.3758e+01   2.2865e+01  -7.4970e-01   1.2010e+00
 -4.0862e+01   2.2483e+01  -5.9960e-01   9.6056e-01  -3.4333e+01   2.2678e+01  -7.3380e-01   1.1755e+00  -3.8247e+01   2.2296e+01  -6.4700e-01   1.0365e+00  -3.3693e+01   2.2816e+01  -7.4960e-01   1.2009e+00
 -4.0784e+01   2.2436e+01  -5.9950e-01   9.6040e-01  -3.4267e+01   2.2630e+01  -7.3370e-01   1.1754e+00  -3.8174e+01   2.2249e+01  -6.4680e-01   1.0362e+00  -3.3629e+01   2.2768e+01  -7.4940e-01   1.2005e+00
 -4.0705e+01   2.2389e+01  -5.9930e-01   9.6008e-01  -3.4201e+01   2.2581e+01  -7.3350e-01   1.1751e+00  -3.8100e+01   2.2201e+01  -6.4660e-01   1.0359e+00  -3.3564e+01   2.2719e+01  -7.4930e-01   1.2004e+00
 -4.0627e+01   2.2342e+01  -5.9920e-01   9.5992e-01  -3.4135e+01   2.2533e+01  -7.3340e-01   1.1749e+00  -3.8027e+01   2.2154e+01  -6.4650e-01   1.0357e+00  -3.3499e+01   2.2671e+01  -7.4920e-01   1.2002e+00
 -4.0548e+01   2.2295e+01  -5.9900e-01   9.5960e-01  -3.4069e+01   2.2485e+01  -7.3320e-01   1.1746e+00  -3.7953e+01   2.2106e+01  -6.4630e-01   1.0354e+00  -3.3435e+01   2.2622e+01  -7.4900e-01   1.1999e+00
 -4.0470e+01   2.2248e+01  -5.9880e-01   9.5928e-01  -3.4003e+01   2.2436e+01  -7.3310e-01   1.1744e+00  -3.7880e+01   2.2059e+01  -6.4620e-01   1.0352e+00  -3.3370e+01   2.2574e+01  -7.4890e-01   1.1997e+00
 -4.0392e+01   2.2201e+01  -5.9870e-01   9.5912e-01  -3.3937e+01   2.2388e+01  -7.3290e-01   1.1741e+00  -3.7807e+01   2.2011e+01  -6.4600e-01   1.0349e+00  -3.3305e+01   2.2525e+01  -7.4870e-01   1.1994e+00
 -4.0313e+01   2.2154e+01  -5.9850e-01   9.5880e-01  -3.3871e+01   2.2340e+01  -7.3280e-01   1.1739e+00  -3.7733e+01   2.1964e+01  -6.4580e-01   1.0346e+00  -3.3241e+01   2.2477e+01  -7.4860e-01   1.1993e+00
 -4.0235e+01   2.2107e+01  -5.9840e-01   9.5864e-01  -3.3805e+01   2.2291e+01  -7.3270e-01   1.1738e+00  -3.7660e+01   2.1917e+01  -6.4570e-01   1.0344e+00  -3.3176e+01   2.2429e+01  -7.4840e-01   1.1989e+00
 -4.0156e+01   2.2060e+01  -5.9820e-01   9.5832e-01  -3.3739e+01   2.2243e+01  -7.3250e-01   1.1735e+00  -3.7586e+01   2.1869e+01  -6.4550e-01   1.0341e+00  -3.3111e+01   2.2380e+01  -7.4830e-01   1.1988e+00
 -4.0078e+01   2.2013e+01  -5.9810e-01   9.5816e-01  -3.3674e+01   2.2195e+01  -7.3240e-01   1.1733e+00  -3.7513e+01   2.1822e+01  -6.4530e-01   1.0338e+00  -3.3047e+01   2.2332e+01  -7.4820e-01   1.1986e+00
 -3.9999e+01   2.1966e+01  -5.9790e-01   9.5784e-01  -3.3608e+01   2.2147e+01  -7.3220e-01   1.1730e+00  -3.7440e+01   2.1775e+01  -6.4520e-01   1.0336e+00  -3.2982e+01   2.2284e+01  -7.4800e-01   1.1983e+00
 -3.9921e+01   2.1919e+01  -5.9770e-01   9.5752e-01  -3.3542e+01   2.2098e+01  -7.3210e-01   1.1728e+00  -3.7366e+01   2.1727e+01  -6.4500e-01   1.0333e+00  -3.2917e+01   2.2235e+01  -7.4790e-01   1.1981e+00
 -3.9843e+01   2.1872e+01  -5.9760e-01   9.5736e-01  -3.3476e+01   2.2050e+01  -7.3190e-01   1.1725e+00  -3.7293e+01   2.1680e+01  -6.4480e-01   1.0330e+00  -3.2853e+01   2.2187e+01  -7.4770e-01   1.1978e+00
 -3.9764e+01   2.1826e+01  -5.9740e-01   9.5703e-01  -3.3410e+01   2.2002e+01  -7.3180e-01   1.1723e+00  -3.7219e+01   2.1632e+01  -6.4470e-01   1.0328e+00  -3.2788e+01   2.2138e+01  -7.4760e-01   1.1977e+00
 -3.9686e+01   2.1779e+01  -5.9730e-01   9.5687e-01  -3.3344e+01   2.1954e+01  -7.3160e-01   1.1720e+00  -3.7146e+01   2.1585e+01  -6.4450e-01   1.0325e+00  -3.2723e+01   2.2090e+01  -7.4740e-01   1.1973e+00
 -3.9607e+01   2.1732e+01  -5.9710e-01   9.5655e-01  -3.3278e+01   2.1905e+01  -7.3150e-01   1.1719e+00  -3.7072e+01   2.1538e+01  -6.4430e-01   1.0322e+00  -3.2659e+01   2.2042e+01  -7.4730e-01   1.1972e+00
 -3.9529e+01   2.1685e+01  -5.9690e-01   9.5623e-01  -3.3212e+01   2.1857e+01  -7.3130e-01   1.1715e+00  -3.6999e+01   2.1491e+01  -6.4420e-01   1.0320e+00  -3.2594e+01   2.1993e+01  -7.4720e-01   1.1970e+00
 -3.9450e+01   2.1638e+01  -5.9680e-01   9.5607e-01  -3.3146e+01   2.1809e+01  -7.3110e-01   1.1712e+00  -3.6926e+01   2.1443e+01  -6.4400e-01   1.0317e+00  -3.2529e+01   2.1945e+01  -7.4700e-01   1.1967e+00
 -3.9372e+01   2.1591e+01  -5.9660e-01   9.5575e-01  -3.3080e+01   2.1761e+01  -7.3100e-01   1.1711e+00  -3.6852e+01   2.1396e+01  -6.4380e-01   1.0314e+00  -3.2464e+01   2.1897e+01  -7.4690e-01   1.1965e+00
 -3.9294e+01   2.1545e+01  -5.9650e-01   9.5559e-01  -3.3015e+01   2.1713e+01  -7.3080e-01   1.1707e+00  -3.6779e+01   2.1349e+01  -6.4370e-01   1.0312e+00  -3.2400e+01   2.1849e+01  -7.4670e-01   1.1962e+00
 -3.9215e+01   2.1498e+01  -5.9630e-01   9.5527e-01  -3.2949e+01   2.1665e+01  -7.3070e-01   1.1706e+00  -3.6705e+01   2.1301e+01  -6.4350e-01   1.0309e+00  -3.2335e+01   2.1800e+01  -7.4660e-01   1.1961e+00
 -3.9137e+01   2.1451e+01  -5.9610e-01   9.5495e-01  -3.2883e+01   2.1616e+01  -7.3050e-01   1.1703e+00  -3.6632e+01   2.1254e+01  -6.4330e-01   1.0306e+00  -3.2270e+01   2.1752e+01  -7.4640e-01   1.1957e+00
 -3.9058e+01   2.1404e+01  -5.9600e-01   9.5479e-01  -3.2817e+01   2.1568e+01  -7.3040e-01   1.1701e+00  -3.6559e+01   2.1207e+01  -6.4320e-01   1.0304e+00  -3.2206e+01   2.1704e+01  -7.4630e-01   1.1956e+00
 -3.8980e+01   2.1358e+01  -5.9580e-01   9.5447e-01  -3.2751e+01   2.1520e+01  -7.3020e-01   1.1698e+00  -3.6485e+01   2.1160e+01  -6.4300e-01   1.0301e+00  -3.2141e+01   2.1655e+01  -7.4610e-01   1.1953e+00
 -3.8901e+01   2.1311e+01  -5.9570e-01   9.5431e-01  -3.2685e+01   2.1472e+01  -7.3010e-01   1.1696e+00  -3.6412e+01   2.1113e+01  -6.4280e-01   1.0298e+00  -3.2076e+01   2.1607e+01  -7.4600e-01   1.1951e+00
 -3.8823e+01   2.1264e+01  -5.9550e-01   9.5399e-01  -3.2619e+01   2.1424e+01  -7.2990e-01   1.1693e+00  -3.6338e+01   2.1065e+01  -6.4270e-01   1.0296e+00  -3.2012e+01   2.1559e+01  -7.4580e-01   1.1948e+00
 -3.8745e+01   2.1217e+01  -5.9530e-01   9.5367e-01  -3.2553e+01   2.1376e+01  -7.2980e-01   1.1691e+00  -3.6265e+01   2.1018e+01  -6.4250e-01   1.0293e+00  -3.1947e+01   2.1511e+01  -7.4570e-01   1.1946e+00
 -3.8666e+01   2.1171e+01  -5.9520e-01   9.5351e-01  -3.2487e+01   2.1328e+01  -7.2960e-01   1.1688e+00  -3.6192e+01   2.0971e+01  -6.4230e-01   1.0290e+00  -3.1882e+01   2.1462e+01  -7.4550e-01   1.1943e+00
 -3.8588e+01   2.1124e+01  -5.9500e-01   9.5319e-01  -3.2421e+01   2.1280e+01  -7.2950e-01   1.1687e+00  -3.6118e+01   2.0924e+01  -6.4210e-01   1.0286e+00  -3.1818e+01   2.1414e+01  -7.4540e-01   1.1941e+00
 -3.8509e+01   2.1077e+01  -5.9480e-01   9.5287e-01  -3.2356e+01   2.1232e+01  -7.2930e-01   1.1683e+00  -3.6045e+01   2.0877e+01  -6.4200e-01   1.0285e+00  -3.1753e+01   2.1366e+01  -7.4520e-01   1.1938e+00
 -3.8431e+01   2.1031e+01  -5.9470e-01   9.5271e-01  -3.2290e+01   2.1184e+01  -7.2910e-01   1.1680e+00  -3.5971e+01   2.0830e+01  -6.4180e-01   1.0282e+00  -3.1688e+01   2.1318e+01  -7.4510e-01   1.1937e+00
 -3.8352e+01   2.0984e+01  -5.9450e-01   9.5239e-01  -3.2224e+01   2.1135e+01  -7.2900e-01   1.1679e+00  -3.5898e+01   2.0783e+01  -6.4160e-01   1.0278e+00  -3.1624e+01   2.1270e+01  -7.4490e-01   1.1933e+00
 -3.8274e+01   2.0938e+01  -5.9430e-01   9.5207e-01  -3.2158e+01   2.1087e+01  -7.2880e-01   1.1675e+00  -3.5824e+01   2.0735e+01  -6.4150e-01   1.0277e+00  -3.1559e+01   2.1222e+01  -7.4480e-01   1.1932e+00
 -3.8196e+01   2.0891e+01  -5.9420e-01   9.5191e-01  -3.2092e+01   2.1039e+01  -7.2870e-01   1.1674e+00  -3.5751e+01   2.0688e+01  -6.4130e-01   1.0274e+00  -3.1494e+01   2.1173e+01  -7.4460e-01   1.1928e+00
 -3.8117e+01   2.0844e+01  -5.9400e-01   9.5159e-01  -3.2026e+01   2.0991e+01  -7.2850e-01   1.1671e+00  -3.5678e+01   2.0641e+01  -6.4110e-01   1.0270e+00  -3.1430e+01   2.1125e+01  -7.4450e-01   1.1927e+00
 -3.8039e+01   2.0798e+01  -5.9380e-01   9.5127e-01  -3.1960e+01   2.0943e+01  -7.2840e-01   1.1669e+00  -3.5604e+01   2.0594e+01  -6.4090e-01   1.0267e+00  -3.1365e+01   2.1077e+01  -7.4430e-01   1.1924e+00
 -3.7960e+01   2.0751e+01  -5.9370e-01   9.5111e-01  -3.1894e+01   2.0895e+01  -7.2820e-01   1.1666e+00  -3.5531e+01   2.0547e+01  -6.4080e-01   1.0266e+00  -3.1300e+01   2.1029e+01  -7.4420e-01   1.1922e+00
 -3.7882e+01   2.0705e+01  -5.9350e-01   9.5079e-01  -3.1828e+01   2.0847e+01  -7.2800e-01   1.1663e+00  -3.5457e+01   2.0500e+01  -6.4060e-01   1.0262e+00  -3.1236e+01   2.0981e+01  -7.4400e-01   1.1919e+00
 -3.7803e+01   2.0658e+01  -5.9330e-01   9.5047e-01  -3.1763e+01   2.0799e+01  -7.2790e-01   1.1661e+00  -3.5384e+01   2.0453e+01  -6.4040e-01   1.0259e+00  -3.1171e+01   2.0933e+01  -7.4390e-01   1.1917e+00
 -3.7725e+01   2.0612e+01  -5.9320e-01   9.5031e-01  -3.1697e+01   2.0751e+01  -7.2770e-01   1.1658e+00  -3.5311e+01   2.0406e+01  -6.4020e-01   1.0256e+00  -3.1106e+01   2.0885e+01  -7.4370e-01   1.1914e+00
 -3.7647e+01   2.0565e+01  -5.9300e-01   9.4999e-01  -3.1631e+01   2.0704e+01  -7.2760e-01   1.1656e+00  -3.5237e+01   2.0359e+01  -6.4010e-01   1.0254e+00  -3.1042e+01   2.0837e+01  -7.4360e-01   1.1912e+00
 -3.7568e+01   2.0519e+01  -5.9280e-01   9.4967e-01  -3.1565e+01   2.0656e+01  -7.2740e-01   1.1653e+00  -3.5164e+01   2.0312e+01  -6.3990e-01   1.0251e+00  -3.0977e+01   2.0788e+01  -7.4340e-01   1.1909e+00
 -3.7490e+01   2.0472e+01  -5.9270e-01   9.4951e-01  -3.1499e+01   2.0608e+01  -7.2720e-01   1.1650e+00  -3.5090e+01   2.0265e+01  -6.3970e-01   1.0248e+00  -3.0912e+01   2.0740e+01  -7.4330e-01   1.1908e+00
 -3.7411e+01   2.0426e+01  -5.9250e-01   9.4918e-01  -3.1433e+01   2.0560e+01  -7.2710e-01   1.1648e+00  -3.5017e+01   2.0218e+01  -6.3950e-01   1.0245e+00  -3.0848e+01   2.0692e+01  -7.4310e-01   1.1904e+00
 -3.7333e+01   2.0379e+01  -5.9230e-01   9.4886e-01  -3.1367e+01   2.0512e+01  -7.2690e-01   1.1645e+00  -3.4944e+01   2.0171e+01  -6.3940e-01   1.0243e+00  -3.0783e+01   2.0644e+01  -7.4290e-01   1.1901e+00
 -3.7254e+01   2.0333e+01  -5.9220e-01   9.4870e-01  -3.1301e+01   2.0464e+01  -7.2680e-01   1.1643e+00  -3.4870e+01   2.0124e+01  -6.3920e-01   1.0240e+00  -3.0718e+01   2.0596e+01  -7.4280e-01   1.1900e+00
 -3.7176e+01   2.0286e+01  -5.9200e-01   9.4838e-01  -3.1235e+01   2.0416e+01  -7.2660e-01   1.1640e+00  -3.4797e+01   2.0077e+01  -6.3900e-01   1.0237e+00  -3.0654e+01   2.0548e+01  -7.4260e-01   1.1896e+00
 -3.7098e+01   2.0240e+01  -5.9180e-01   9.4806e-01  -3.1169e+01   2.0368e+01  -7.2640e-01   1.1637e+00  -3.4723e+01   2.0031e+01  -6.3880e-01   1.0234e+00  -3.0589e+01   2.0500e+01  -7.4250e-01   1.1895e+00
 -3.7019e+01   2.0193e+01  -5.9170e-01   9.4790e-01  -3.1104e+01   2.0320e+01  -7.2630e-01   1.1635e+00  -3.4650e+01   1.9984e+01  -6.3870e-01   1.0232e+00  -3.0524e+01   2.0452e+01  -7.4230e-01   1.1892e+00
 -3.6941e+01   2.0147e+01  -5.9150e-01   9.4758e-01  -3.1038e+01   2.0272e+01  -7.2610e-01   1.1632e+00  -3.4576e+01   1.9937e+01  -6.3850e-01   1.0229e+00  -3.0460e+01   2.0404e+01  -7.4220e-01   1.1890e+00
 -3.6862e+01   2.0101e+01  -5.9130e-01   9.4726e-01  -3.0972e+01   2.0225e+01  -7.2590e-01   1.1629e+00  -3.4503e+01   1.9890e+01  -6.3830e-01   1.0226e+00  -3.0395e+01   2.0356e+01  -7.4200e-01   1.1887e+00
 -3.6784e+01   2.0054e+01  -5.9120e-01   9.4710e-01  -3.0906e+01   2.0177e+01  -7.2580e-01   1.1627e+00  -3.4430e+01   1.9843e+01  -6.3810e-01   1.0222e+00  -3.0330e+01   2.0308e+01  -7.4190e-01   1.1885e+00
 -3.6705e+01   2.0008e+01  -5.9100e-01   9.4678e-01  -3.0840e+01   2.0129e+01  -7.2560e-01   1.1624e+00  -3.4356e+01   1.9796e+01  -6.3790e-01   1.0219e+00  -3.0266e+01   2.0260e+01  -7.4170e-01   1.1882e+00
 -3.6627e+01   1.9962e+01  -5.9080e-01   9.4646e-01  -3.0774e+01   2.0081e+01  -7.2550e-01   1.1623e+00  -3.4283e+01   1.9749e+01  -6.3780e-01   1.0218e+00  -3.0201e+01   2.0212e+01  -7.4150e-01   1.1879e+00
 -3.6549e+01   1.9915e+01  -5.9060e-01   9.4614e-01  -3.0708e+01   2.0033e+01  -7.2530e-01   1.1619e+00  -3.4209e+01   1.9703e+01  -6.3760e-01   1.0214e+00  -3.0136e+01   2.0164e+01  -7.4140e-01   1.1877e+00
 -3.6470e+01   1.9869e+01  -5.9050e-01   9.4598e-01  -3.0642e+01   1.9986e+01  -7.2510e-01   1.1616e+00  -3.4136e+01   1.9656e+01  -6.3740e-01   1.0211e+00  -3.0072e+01   2.0116e+01  -7.4120e-01   1.1874e+00
 -3.6392e+01   1.9823e+01  -5.9030e-01   9.4566e-01  -3.0576e+01   1.9938e+01  -7.2500e-01   1.1614e+00  -3.4063e+01   1.9609e+01  -6.3720e-01   1.0208e+00  -3.0007e+01   2.0068e+01  -7.4110e-01   1.1872e+00
 -3.6313e+01   1.9776e+01  -5.9010e-01   9.4534e-01  -3.0510e+01   1.9890e+01  -7.2480e-01   1.1611e+00  -3.3989e+01   1.9562e+01  -6.3700e-01   1.0205e+00  -2.9942e+01   2.0021e+01  -7.4090e-01   1.1869e+00
 -3.6235e+01   1.9730e+01  -5.8990e-01   9.4502e-01  -3.0445e+01   1.9842e+01  -7.2460e-01   1.1608e+00  -3.3916e+01   1.9516e+01  -6.3690e-01   1.0203e+00  -2.9878e+01   1.9973e+01  -7.4070e-01   1.1866e+00
 -3.6156e+01   1.9684e+01  -5.8980e-01   9.4486e-01  -3.0379e+01   1.9795e+01  -7.2450e-01   1.1606e+00  -3.3842e+01   1.9469e+01  -6.3670e-01   1.0200e+00  -2.9813e+01   1.9925e+01  -7.4060e-01   1.1864e+00
 -3.6078e+01   1.9637e+01  -5.8960e-01   9.4454e-01  -3.0313e+01   1.9747e+01  -7.2430e-01   1.1603e+00  -3.3769e+01   1.9422e+01  -6.3650e-01   1.0197e+00  -2.9748e+01   1.9877e+01  -7.4040e-01   1.1861e+00
 -3.6000e+01   1.9591e+01  -5.8940e-01   9.4422e-01  -3.0247e+01   1.9699e+01  -7.2410e-01   1.1600e+00  -3.3696e+01   1.9375e+01  -6.3630e-01   1.0194e+00  -2.9684e+01   1.9829e+01  -7.4030e-01   1.1860e+00
 -3.5921e+01   1.9545e+01  -5.8930e-01   9.4406e-01  -3.0181e+01   1.9651e+01  -7.2400e-01   1.1598e+00  -3.3622e+01   1.9329e+01  -6.3610e-01   1.0190e+00  -2.9619e+01   1.9781e+01  -7.4010e-01   1.1856e+00
 -3.5843e+01   1.9499e+01  -5.8910e-01   9.4374e-01  -3.0115e+01   1.9604e+01  -7.2380e-01   1.1595e+00  -3.3549e+01   1.9282e+01  -6.3590e-01   1.0187e+00  -2.9554e+01   1.9733e+01  -7.3990e-01   1.1853e+00
 -3.5764e+01   1.9453e+01  -5.8890e-01   9.4342e-01  -3.0049e+01   1.9556e+01  -7.2360e-01   1.1592e+00  -3.3475e+01   1.9235e+01  -6.3580e-01   1.0186e+00  -2.9490e+01   1.9685e+01  -7.3980e-01   1.1852e+00
 -3.5686e+01   1.9406e+01  -5.8870e-01   9.4310e-01  -2.9983e+01   1.9508e+01  -7.2350e-01   1.1590e+00  -3.3402e+01   1.9189e+01  -6.3560e-01   1.0182e+00  -2.9425e+01   1.9638e+01  -7.3960e-01   1.1848e+00
 -3.5607e+01   1.9360e+01  -5.8860e-01   9.4294e-01  -2.9917e+01   1.9461e+01  -7.2330e-01   1.1587e+00  -3.3329e+01   1.9142e+01  -6.3540e-01   1.0179e+00  -2.9360e+01   1.9590e+01  -7.3950e-01   1.1847e+00
 -3.5529e+01   1.9314e+01  -5.8840e-01   9.4262e-01  -2.9851e+01   1.9413e+01  -7.2310e-01   1.1584e+00  -3.3255e+01   1.9095e+01  -6.3520e-01   1.0176e+00  -2.9296e+01   1.9542e+01  -7.3930e-01   1.1844e+00
 -3.5451e+01   1.9268e+01  -5.8820e-01   9.4230e-01  -2.9786e+01   1.9365e+01  -7.2290e-01   1.1581e+00  -3.3182e+01   1.9049e+01  -6.3500e-01   1.0173e+00  -2.9231e+01   1.9494e+01  -7.3910e-01   1.1840e+00
 -3.5372e+01   1.9222e+01  -5.8800e-01   9.4198e-01  -2.9720e+01   1.9318e+01  -7.2280e-01   1.1579e+00  -3.3108e+01   1.9002e+01  -6.3480e-01   1.0169e+00  -2.9166e+01   1.9446e+01  -7.3900e-01   1.1839e+00
 -3.5294e+01   1.9176e+01  -5.8790e-01   9.4182e-01  -2.9654e+01   1.9270e+01  -7.2260e-01   1.1576e+00  -3.3035e+01   1.8955e+01  -6.3470e-01   1.0168e+00  -2.9102e+01   1.9398e+01  -7.3880e-01   1.1836e+00
 -3.5215e+01   1.9130e+01  -5.8770e-01   9.4150e-01  -2.9588e+01   1.9222e+01  -7.2240e-01   1.1573e+00  -3.2961e+01   1.8909e+01  -6.3450e-01   1.0165e+00  -2.9037e+01   1.9351e+01  -7.3860e-01   1.1832e+00
 -3.5137e+01   1.9084e+01  -5.8750e-01   9.4117e-01  -2.9522e+01   1.9175e+01  -7.2230e-01   1.1571e+00  -3.2888e+01   1.8862e+01  -6.3430e-01   1.0161e+00  -2.8972e+01   1.9303e+01  -7.3850e-01   1.1831e+00
 -3.5058e+01   1.9038e+01  -5.8730e-01   9.4085e-01  -2.9456e+01   1.9127e+01  -7.2210e-01   1.1568e+00  -3.2815e+01   1.8816e+01  -6.3410e-01   1.0158e+00  -2.8908e+01   1.9255e+01  -7.3830e-01   1.1828e+00
 -3.4980e+01   1.8991e+01  -5.8710e-01   9.4053e-01  -2.9390e+01   1.9080e+01  -7.2190e-01   1.1565e+00  -3.2741e+01   1.8769e+01  -6.3390e-01   1.0155e+00  -2.8843e+01   1.9207e+01  -7.3810e-01   1.1824e+00
 -3.4902e+01   1.8945e+01  -5.8700e-01   9.4037e-01  -2.9324e+01   1.9032e+01  -7.2170e-01   1.1562e+00  -3.2668e+01   1.8723e+01  -6.3370e-01   1.0152e+00  -2.8778e+01   1.9160e+01  -7.3800e-01   1.1823e+00
 -3.4823e+01   1.8899e+01  -5.8680e-01   9.4005e-01  -2.9258e+01   1.8985e+01  -7.2160e-01   1.1560e+00  -3.2594e+01   1.8676e+01  -6.3350e-01   1.0149e+00  -2.8714e+01   1.9112e+01  -7.3780e-01   1.1820e+00
 -3.4745e+01   1.8853e+01  -5.8660e-01   9.3973e-01  -2.9193e+01   1.8937e+01  -7.2140e-01   1.1557e+00  -3.2521e+01   1.8630e+01  -6.3330e-01   1.0145e+00  -2.8649e+01   1.9064e+01  -7.3760e-01   1.1816e+00
 -3.4666e+01   1.8807e+01  -5.8640e-01   9.3941e-01  -2.9127e+01   1.8889e+01  -7.2120e-01   1.1554e+00  -3.2448e+01   1.8583e+01  -6.3320e-01   1.0144e+00  -2.8584e+01   1.9017e+01  -7.3750e-01   1.1815e+00
 -3.4588e+01   1.8761e+01  -5.8620e-01   9.3909e-01  -2.9061e+01   1.8842e+01  -7.2100e-01   1.1550e+00  -3.2374e+01   1.8537e+01  -6.3300e-01   1.0141e+00  -2.8520e+01   1.8969e+01  -7.3730e-01   1.1812e+00
 -3.4509e+01   1.8715e+01  -5.8610e-01   9.3893e-01  -2.8995e+01   1.8794e+01  -7.2090e-01   1.1549e+00  -3.2301e+01   1.8490e+01  -6.3280e-01   1.0137e+00  -2.8455e+01   1.8921e+01  -7.3710e-01   1.1808e+00
 -3.4431e+01   1.8669e+01  -5.8590e-01   9.3861e-01  -2.8929e+01   1.8747e+01  -7.2070e-01   1.1546e+00  -3.2227e+01   1.8444e+01  -6.3260e-01   1.0134e+00  -2.8390e+01   1.8874e+01  -7.3700e-01   1.1807e+00
 -3.4353e+01   1.8623e+01  -5.8570e-01   9.3829e-01  -2.8863e+01   1.8699e+01  -7.2050e-01   1.1542e+00  -3.2154e+01   1.8397e+01  -6.3240e-01   1.0131e+00  -2.8326e+01   1.8826e+01  -7.3680e-01   1.1804e+00
 -3.4274e+01   1.8578e+01  -5.8550e-01   9.3797e-01  -2.8797e+01   1.8652e+01  -7.2030e-01   1.1539e+00  -3.2081e+01   1.8351e+01  -6.3220e-01   1.0128e+00  -2.8261e+01   1.8778e+01  -7.3660e-01   1.1800e+00
 -3.4196e+01   1.8532e+01  -5.8530e-01   9.3765e-01  -2.8731e+01   1.8605e+01  -7.2020e-01   1.1538e+00  -3.2007e+01   1.8305e+01  -6.3200e-01   1.0125e+00  -2.8196e+01   1.8731e+01  -7.3650e-01   1.1799e+00
 -3.4117e+01   1.8486e+01  -5.8520e-01   9.3749e-01  -2.8665e+01   1.8557e+01  -7.2000e-01   1.1534e+00  -3.1934e+01   1.8258e+01  -6.3180e-01   1.0121e+00  -2.8132e+01   1.8683e+01  -7.3630e-01   1.1796e+00
 -3.4039e+01   1.8440e+01  -5.8500e-01   9.3717e-01  -2.8599e+01   1.8510e+01  -7.1980e-01   1.1531e+00  -3.1860e+01   1.8212e+01  -6.3160e-01   1.0118e+00  -2.8067e+01   1.8635e+01  -7.3610e-01   1.1792e+00
 -3.3960e+01   1.8394e+01  -5.8480e-01   9.3685e-01  -2.8534e+01   1.8462e+01  -7.1960e-01   1.1528e+00  -3.1787e+01   1.8165e+01  -6.3140e-01   1.0115e+00  -2.8002e+01   1.8588e+01  -7.3590e-01   1.1789e+00
 -3.3882e+01   1.8348e+01  -5.8460e-01   9.3653e-01  -2.8468e+01   1.8415e+01  -7.1940e-01   1.1525e+00  -3.1713e+01   1.8119e+01  -6.3120e-01   1.0112e+00  -2.7938e+01   1.8540e+01  -7.3580e-01   1.1788e+00
 -3.3803e+01   1.8302e+01  -5.8440e-01   9.3621e-01  -2.8402e+01   1.8367e+01  -7.1930e-01   1.1523e+00  -3.1640e+01   1.8073e+01  -6.3100e-01   1.0109e+00  -2.7873e+01   1.8493e+01  -7.3560e-01   1.1784e+00
 -3.3725e+01   1.8256e+01  -5.8420e-01   9.3589e-01  -2.8336e+01   1.8320e+01  -7.1910e-01   1.1520e+00  -3.1567e+01   1.8026e+01  -6.3090e-01   1.0107e+00  -2.7808e+01   1.8445e+01  -7.3540e-01   1.1781e+00
 -3.3647e+01   1.8211e+01  -5.8410e-01   9.3573e-01  -2.8270e+01   1.8273e+01  -7.1890e-01   1.1517e+00  -3.1493e+01   1.7980e+01  -6.3070e-01   1.0104e+00  -2.7744e+01   1.8398e+01  -7.3530e-01   1.1780e+00
 -3.3568e+01   1.8165e+01  -5.8390e-01   9.3541e-01  -2.8204e+01   1.8225e+01  -7.1870e-01   1.1514e+00  -3.1420e+01   1.7934e+01  -6.3050e-01   1.0101e+00  -2.7679e+01   1.8350e+01  -7.3510e-01   1.1776e+00
 -3.3490e+01   1.8119e+01  -5.8370e-01   9.3509e-01  -2.8138e+01   1.8178e+01  -7.1850e-01   1.1510e+00  -3.1346e+01   1.7888e+01  -6.3030e-01   1.0097e+00  -2.7614e+01   1.8302e+01  -7.3490e-01   1.1773e+00
 -3.3411e+01   1.8073e+01  -5.8350e-01   9.3477e-01  -2.8072e+01   1.8131e+01  -7.1840e-01   1.1509e+00  -3.1273e+01   1.7841e+01  -6.3010e-01   1.0094e+00  -2.7550e+01   1.8255e+01  -7.3470e-01   1.1770e+00
 -3.3333e+01   1.8028e+01  -5.8330e-01   9.3445e-01  -2.8006e+01   1.8083e+01  -7.1820e-01   1.1506e+00  -3.1200e+01   1.7795e+01  -6.2990e-01   1.0091e+00  -2.7485e+01   1.8207e+01  -7.3460e-01   1.1768e+00
 -3.3254e+01   1.7982e+01  -5.8310e-01   9.3413e-01  -2.7940e+01   1.8036e+01  -7.1800e-01   1.1502e+00  -3.1126e+01   1.7749e+01  -6.2970e-01   1.0088e+00  -2.7420e+01   1.8160e+01  -7.3440e-01   1.1765e+00
 -3.3176e+01   1.7936e+01  -5.8300e-01   9.3397e-01  -2.7875e+01   1.7989e+01  -7.1780e-01   1.1499e+00  -3.1053e+01   1.7703e+01  -6.2950e-01   1.0085e+00  -2.7356e+01   1.8112e+01  -7.3420e-01   1.1762e+00
 -3.3098e+01   1.7890e+01  -5.8280e-01   9.3365e-01  -2.7809e+01   1.7941e+01  -7.1760e-01   1.1496e+00  -3.0979e+01   1.7656e+01  -6.2930e-01   1.0081e+00  -2.7291e+01   1.8065e+01  -7.3400e-01   1.1759e+00
 -3.3019e+01   1.7845e+01  -5.8260e-01   9.3333e-01  -2.7743e+01   1.7894e+01  -7.1750e-01   1.1494e+00  -3.0906e+01   1.7610e+01  -6.2910e-01   1.0078e+00  -2.7226e+01   1.8017e+01  -7.3390e-01   1.1757e+00
 -3.2941e+01   1.7799e+01  -5.8240e-01   9.3300e-01  -2.7677e+01   1.7847e+01  -7.1730e-01   1.1491e+00  -3.0833e+01   1.7564e+01  -6.2890e-01   1.0075e+00  -2.7162e+01   1.7970e+01  -7.3370e-01   1.1754e+00
 -3.2862e+01   1.7753e+01  -5.8220e-01   9.3268e-01  -2.7611e+01   1.7799e+01  -7.1710e-01   1.1488e+00  -3.0759e+01   1.7518e+01  -6.2870e-01   1.0072e+00  -2.7097e+01   1.7923e+01  -7.3350e-01   1.1751e+00
 -3.2784e+01   1.7708e+01  -5.8200e-01   9.3236e-01  -2.7545e+01   1.7752e+01  -7.1690e-01   1.1485e+00  -3.0686e+01   1.7472e+01  -6.2850e-01   1.0069e+00  -2.7032e+01   1.7875e+01  -7.3330e-01   1.1747e+00
 -3.2705e+01   1.7662e+01  -5.8180e-01   9.3204e-01  -2.7479e+01   1.7705e+01  -7.1670e-01   1.1482e+00  -3.0612e+01   1.7426e+01  -6.2830e-01   1.0065e+00  -2.6968e+01   1.7828e+01  -7.3310e-01   1.1744e+00
 -3.2627e+01   1.7616e+01  -5.8160e-01   9.3172e-01  -2.7413e+01   1.7658e+01  -7.1650e-01   1.1478e+00  -3.0539e+01   1.7379e+01  -6.2810e-01   1.0062e+00  -2.6903e+01   1.7780e+01  -7.3300e-01   1.1743e+00
 -3.2549e+01   1.7571e+01  -5.8150e-01   9.3156e-01  -2.7347e+01   1.7611e+01  -7.1630e-01   1.1475e+00  -3.0465e+01   1.7333e+01  -6.2790e-01   1.0059e+00  -2.6838e+01   1.7733e+01  -7.3280e-01   1.1739e+00
 -3.2470e+01   1.7525e+01  -5.8130e-01   9.3124e-01  -2.7282e+01   1.7563e+01  -7.1620e-01   1.1474e+00  -3.0392e+01   1.7287e+01  -6.2770e-01   1.0056e+00  -2.6774e+01   1.7686e+01  -7.3260e-01   1.1736e+00
 -3.2392e+01   1.7480e+01  -5.8110e-01   9.3092e-01  -2.7216e+01   1.7516e+01  -7.1600e-01   1.1470e+00  -3.0319e+01   1.7241e+01  -6.2750e-01   1.0053e+00  -2.6709e+01   1.7638e+01  -7.3240e-01   1.1733e+00
 -3.2313e+01   1.7434e+01  -5.8090e-01   9.3060e-01  -2.7150e+01   1.7469e+01  -7.1580e-01   1.1467e+00  -3.0245e+01   1.7195e+01  -6.2730e-01   1.0049e+00  -2.6644e+01   1.7591e+01  -7.3230e-01   1.1731e+00
 -3.2235e+01   1.7388e+01  -5.8070e-01   9.3028e-01  -2.7084e+01   1.7422e+01  -7.1560e-01   1.1464e+00  -3.0172e+01   1.7149e+01  -6.2710e-01   1.0046e+00  -2.6579e+01   1.7543e+01  -7.3210e-01   1.1728e+00
 -3.2156e+01   1.7343e+01  -5.8050e-01   9.2996e-01  -2.7018e+01   1.7375e+01  -7.1540e-01   1.1461e+00  -3.0098e+01   1.7103e+01  -6.2690e-01   1.0043e+00  -2.6515e+01   1.7496e+01  -7.3190e-01   1.1725e+00
 -3.2078e+01   1.7297e+01  -5.8030e-01   9.2964e-01  -2.6952e+01   1.7328e+01  -7.1520e-01   1.1458e+00  -3.0025e+01   1.7057e+01  -6.2670e-01   1.0040e+00  -2.6450e+01   1.7449e+01  -7.3170e-01   1.1722e+00
 -3.2000e+01   1.7252e+01  -5.8010e-01   9.2932e-01  -2.6886e+01   1.7280e+01  -7.1500e-01   1.1454e+00  -2.9952e+01   1.7011e+01  -6.2650e-01   1.0037e+00  -2.6385e+01   1.7402e+01  -7.3150e-01   1.1719e+00
 -3.1921e+01   1.7206e+01  -5.7990e-01   9.2900e-01  -2.6820e+01   1.7233e+01  -7.1480e-01   1.1451e+00  -2.9878e+01   1.6965e+01  -6.2630e-01   1.0033e+00  -2.6321e+01   1.7354e+01  -7.3130e-01   1.1715e+00
 -3.1843e+01   1.7161e+01  -5.7970e-01   9.2868e-01  -2.6754e+01   1.7186e+01  -7.1460e-01   1.1448e+00  -2.9805e+01   1.6919e+01  -6.2610e-01   1.0030e+00  -2.6256e+01   1.7307e+01  -7.3120e-01   1.1714e+00
 -3.1764e+01   1.7115e+01  -5.7950e-01   9.2836e-01  -2.6688e+01   1.7139e+01  -7.1440e-01   1.1445e+00  -2.9731e+01   1.6873e+01  -6.2590e-01   1.0027e+00  -2.6191e+01   1.7260e+01  -7.3100e-01   1.1711e+00
 -3.1686e+01   1.7070e+01  -5.7930e-01   9.2804e-01  -2.6623e+01   1.7092e+01  -7.1430e-01   1.1443e+00  -2.9658e+01   1.6827e+01  -6.2570e-01   1.0024e+00  -2.6127e+01   1.7212e+01  -7.3080e-01   1.1707e+00
 -3.1607e+01   1.7025e+01  -5.7920e-01   9.2788e-01  -2.6557e+01   1.7045e+01  -7.1410e-01   1.1440e+00  -2.9585e+01   1.6781e+01  -6.2540e-01   1.0019e+00  -2.6062e+01   1.7165e+01  -7.3060e-01   1.1704e+00
 -3.1529e+01   1.6979e+01  -5.7900e-01   9.2756e-01  -2.6491e+01   1.6998e+01  -7.1390e-01   1.1437e+00  -2.9511e+01   1.6735e+01  -6.2520e-01   1.0016e+00  -2.5997e+01   1.7118e+01  -7.3040e-01   1.1701e+00
 -3.1451e+01   1.6934e+01  -5.7880e-01   9.2724e-01  -2.6425e+01   1.6951e+01  -7.1370e-01   1.1433e+00  -2.9438e+01   1.6689e+01  -6.2500e-01   1.0012e+00  -2.5933e+01   1.7071e+01  -7.3020e-01   1.1698e+00
 -3.1372e+01   1.6888e+01  -5.7860e-01   9.2692e-01  -2.6359e+01   1.6904e+01  -7.1350e-01   1.1430e+00  -2.9364e+01   1.6644e+01  -6.2480e-01   1.0009e+00  -2.5868e+01   1.7023e+01  -7.3000e-01   1.1695e+00
 -3.1294e+01   1.6843e+01  -5.7840e-01   9.2660e-01  -2.6293e+01   1.6857e+01  -7.1330e-01   1.1427e+00  -2.9291e+01   1.6598e+01  -6.2460e-01   1.0006e+00  -2.5803e+01   1.6976e+01  -7.2990e-01   1.1693e+00
 -3.1215e+01   1.6798e+01  -5.7820e-01   9.2628e-01  -2.6227e+01   1.6810e+01  -7.1310e-01   1.1424e+00  -2.9218e+01   1.6552e+01  -6.2440e-01   1.0003e+00  -2.5739e+01   1.6929e+01  -7.2970e-01   1.1690e+00
 -3.1137e+01   1.6752e+01  -5.7800e-01   9.2596e-01  -2.6161e+01   1.6763e+01  -7.1290e-01   1.1421e+00  -2.9144e+01   1.6506e+01  -6.2420e-01   9.9997e-01  -2.5674e+01   1.6882e+01  -7.2950e-01   1.1687e+00
 -3.1058e+01   1.6707e+01  -5.7780e-01   9.2564e-01  -2.6095e+01   1.6716e+01  -7.1270e-01   1.1417e+00  -2.9071e+01   1.6460e+01  -6.2400e-01   9.9965e-01  -2.5609e+01   1.6835e+01  -7.2930e-01   1.1683e+00
 -3.0980e+01   1.6662e+01  -5.7760e-01   9.2532e-01  -2.6029e+01   1.6669e+01  -7.1250e-01   1.1414e+00  -2.8997e+01   1.6414e+01  -6.2380e-01   9.9933e-01  -2.5545e+01   1.6788e+01  -7.2910e-01   1.1680e+00
 -3.0902e+01   1.6616e+01  -5.7740e-01   9.2499e-01  -2.5964e+01   1.6622e+01  -7.1230e-01   1.1411e+00  -2.8924e+01   1.6369e+01  -6.2360e-01   9.9901e-01  -2.5480e+01   1.6740e+01  -7.2890e-01   1.1677e+00
 -3.0823e+01   1.6571e+01  -5.7720e-01   9.2467e-01  -2.5898e+01   1.6575e+01  -7.1210e-01   1.1408e+00  -2.8850e+01   1.6323e+01  -6.2340e-01   9.9869e-01  -2.5415e+01   1.6693e+01  -7.2870e-01   1.1674e+00
 -3.0745e+01   1.6526e+01  -5.7700e-01   9.2435e-01  -2.5832e+01   1.6528e+01  -7.1190e-01   1.1405e+00  -2.8777e+01   1.6277e+01  -6.2310e-01   9.9821e-01  -2.5351e+01   1.6646e+01  -7.2850e-01   1.1671e+00
 -3.0666e+01   1.6481e+01  -5.7680e-01   9.2403e-01  -2.5766e+01   1.6481e+01  -7.1170e-01   1.1401e+00  -2.8704e+01   1.6231e+01  -6.2290e-01   9.9789e-01  -2.5286e+01   1.6599e+01  -7.2830e-01   1.1667e+00
 -3.0588e+01   1.6435e+01  -5.7660e-01   9.2371e-01  -2.5700e+01   1.6434e+01  -7.1150e-01   1.1398e+00  -2.8630e+01   1.6186e+01  -6.2270e-01   9.9757e-01  -2.5221e+01   1.6552e+01  -7.2820e-01   1.1666e+00
 -3.0509e+01   1.6390e+01  -5.7640e-01   9.2339e-01  -2.5634e+01   1.6387e+01  -7.1130e-01   1.1395e+00  -2.8557e+01   1.6140e+01  -6.2250e-01   9.9725e-01  -2.5157e+01   1.6505e+01  -7.2800e-01   1.1663e+00
 -3.0431e+01   1.6345e+01  -5.7620e-01   9.2307e-01  -2.5568e+01   1.6341e+01  -7.1110e-01   1.1392e+00  -2.8483e+01   1.6094e+01  -6.2230e-01   9.9692e-01  -2.5092e+01   1.6458e+01  -7.2780e-01   1.1659e+00
 -3.0353e+01   1.6300e+01  -5.7600e-01   9.2275e-01  -2.5502e+01   1.6294e+01  -7.1090e-01   1.1389e+00  -2.8410e+01   1.6049e+01  -6.2210e-01   9.9660e-01  -2.5027e+01   1.6411e+01  -7.2760e-01   1.1656e+00
 -3.0274e+01   1.6255e+01  -5.7580e-01   9.2243e-01  -2.5436e+01   1.6247e+01  -7.1070e-01   1.1385e+00  -2.8337e+01   1.6003e+01  -6.2190e-01   9.9628e-01  -2.4963e+01   1.6364e+01  -7.2740e-01   1.1653e+00
 -3.0196e+01   1.6209e+01  -5.7560e-01   9.2211e-01  -2.5370e+01   1.6200e+01  -7.1050e-01   1.1382e+00  -2.8263e+01   1.5957e+01  -6.2170e-01   9.9596e-01  -2.4898e+01   1.6317e+01  -7.2720e-01   1.1650e+00
 -3.0117e+01   1.6164e+01  -5.7540e-01   9.2179e-01  -2.5305e+01   1.6153e+01  -7.1030e-01   1.1379e+00  -2.8190e+01   1.5912e+01  -6.2140e-01   9.9548e-01  -2.4833e+01   1.6270e+01  -7.2700e-01   1.1647e+00
 -3.0039e+01   1.6119e+01  -5.7520e-01   9.2147e-01  -2.5239e+01   1.6106e+01  -7.1010e-01   1.1376e+00  -2.8116e+01   1.5866e+01  -6.2120e-01   9.9516e-01  -2.4769e+01   1.6223e+01  -7.2680e-01   1.1643e+00
 -2.9960e+01   1.6074e+01  -5.7500e-01   9.2115e-01  -2.5173e+01   1.6060e+01  -7.0990e-01   1.1373e+00  -2.8043e+01   1.5820e+01  -6.2100e-01   9.9484e-01  -2.4704e+01   1.6176e+01  -7.2660e-01   1.1640e+00
 -2.9882e+01   1.6029e+01  -5.7480e-01   9.2083e-01  -2.5107e+01   1.6013e+01  -7.0970e-01   1.1369e+00  -2.7970e+01   1.5775e+01  -6.2080e-01   9.9452e-01  -2.4639e+01   1.6129e+01  -7.2640e-01   1.1637e+00
 -2.9804e+01   1.5984e+01  -5.7460e-01   9.2051e-01  -2.5041e+01   1.5966e+01  -7.0950e-01   1.1366e+00  -2.7896e+01   1.5729e+01  -6.2060e-01   9.9420e-01  -2.4575e+01   1.6082e+01  -7.2620e-01   1.1634e+00
 -2.9725e+01   1.5939e+01  -5.7440e-01   9.2019e-01  -2.4975e+01   1.5919e+01  -7.0930e-01   1.1363e+00  -2.7823e+01   1.5684e+01  -6.2030e-01   9.9372e-01  -2.4510e+01   1.6035e+01  -7.2600e-01   1.1631e+00
 -2.9647e+01   1.5894e+01  -5.7420e-01   9.1987e-01  -2.4909e+01   1.5873e+01  -7.0910e-01   1.1360e+00  -2.7749e+01   1.5638e+01  -6.2010e-01   9.9340e-01  -2.4445e+01   1.5988e+01  -7.2580e-01   1.1627e+00
 -2.9568e+01   1.5849e+01  -5.7400e-01   9.1955e-01  -2.4843e+01   1.5826e+01  -7.0890e-01   1.1357e+00  -2.7676e+01   1.5593e+01  -6.1990e-01   9.9308e-01  -2.4381e+01   1.5941e+01  -7.2560e-01   1.1624e+00
 -2.9490e+01   1.5804e+01  -5.7380e-01   9.1923e-01  -2.4777e+01   1.5779e+01  -7.0870e-01   1.1353e+00  -2.7602e+01   1.5547e+01  -6.1970e-01   9.9276e-01  -2.4316e+01   1.5894e+01  -7.2540e-01   1.1621e+00
 -2.9411e+01   1.5759e+01  -5.7360e-01   9.1891e-01  -2.4712e+01   1.5733e+01  -7.0850e-01   1.1350e+00  -2.7529e+01   1.5502e+01  -6.1950e-01   9.9244e-01  -2.4251e+01   1.5847e+01  -7.2520e-01   1.1618e+00
 -2.9333e+01   1.5714e+01  -5.7340e-01   9.1859e-01  -2.4646e+01   1.5686e+01  -7.0820e-01   1.1345e+00  -2.7456e+01   1.5456e+01  -6.1930e-01   9.9212e-01  -2.4187e+01   1.5800e+01  -7.2500e-01   1.1614e+00
 -2.9255e+01   1.5669e+01  -5.7320e-01   9.1827e-01  -2.4580e+01   1.5639e+01  -7.0800e-01   1.1342e+00  -2.7382e+01   1.5411e+01  -6.1900e-01   9.9164e-01  -2.4122e+01   1.5753e+01  -7.2480e-01   1.1611e+00
 -2.9176e+01   1.5624e+01  -5.7300e-01   9.1795e-01  -2.4514e+01   1.5593e+01  -7.0780e-01   1.1339e+00  -2.7309e+01   1.5365e+01  -6.1880e-01   9.9132e-01  -2.4057e+01   1.5706e+01  -7.2460e-01   1.1608e+00
 -2.9098e+01   1.5579e+01  -5.7270e-01   9.1747e-01  -2.4448e+01   1.5546e+01  -7.0760e-01   1.1336e+00  -2.7235e+01   1.5320e+01  -6.1860e-01   9.9100e-01  -2.3993e+01   1.5659e+01  -7.2440e-01   1.1605e+00
 -2.9019e+01   1.5534e+01  -5.7250e-01   9.1714e-01  -2.4382e+01   1.5499e+01  -7.0740e-01   1.1333e+00  -2.7162e+01   1.5275e+01  -6.1840e-01   9.9068e-01  -2.3928e+01   1.5613e+01  -7.2420e-01   1.1602e+00
 -2.8941e+01   1.5489e+01  -5.7230e-01   9.1682e-01  -2.4316e+01   1.5453e+01  -7.0720e-01   1.1329e+00  -2.7089e+01   1.5229e+01  -6.1810e-01   9.9020e-01  -2.3863e+01   1.5566e+01  -7.2400e-01   1.1598e+00
 -2.8862e+01   1.5444e+01  -5.7210e-01   9.1650e-01  -2.4250e+01   1.5406e+01  -7.0700e-01   1.1326e+00  -2.7015e+01   1.5184e+01  -6.1790e-01   9.8988e-01  -2.3799e+01   1.5519e+01  -7.2380e-01   1.1595e+00
 -2.8784e+01   1.5399e+01  -5.7190e-01   9.1618e-01  -2.4184e+01   1.5360e+01  -7.0680e-01   1.1323e+00  -2.6942e+01   1.5138e+01  -6.1770e-01   9.8956e-01  -2.3734e+01   1.5472e+01  -7.2360e-01   1.1592e+00
 -2.8706e+01   1.5355e+01  -5.7170e-01   9.1586e-01  -2.4118e+01   1.5313e+01  -7.0660e-01   1.1320e+00  -2.6868e+01   1.5093e+01  -6.1750e-01   9.8924e-01  -2.3669e+01   1.5425e+01  -7.2340e-01   1.1589e+00
 -2.8627e+01   1.5310e+01  -5.7150e-01   9.1554e-01  -2.4053e+01   1.5266e+01  -7.0630e-01   1.1315e+00  -2.6795e+01   1.5048e+01  -6.1720e-01   9.8875e-01  -2.3605e+01   1.5379e+01  -7.2320e-01   1.1586e+00
 -2.8549e+01   1.5265e+01  -5.7130e-01   9.1522e-01  -2.3987e+01   1.5220e+01  -7.0610e-01   1.1312e+00  -2.6722e+01   1.5003e+01  -6.1700e-01   9.8843e-01  -2.3540e+01   1.5332e+01  -7.2300e-01   1.1582e+00
 -2.8470e+01   1.5220e+01  -5.7110e-01   9.1490e-01  -2.3921e+01   1.5173e+01  -7.0590e-01   1.1309e+00  -2.6648e+01   1.4957e+01  -6.1680e-01   9.8811e-01  -2.3475e+01   1.5285e+01  -7.2280e-01   1.1579e+00
 -2.8392e+01   1.5175e+01  -5.7090e-01   9.1458e-01  -2.3855e+01   1.5127e+01  -7.0570e-01   1.1305e+00  -2.6575e+01   1.4912e+01  -6.1660e-01   9.8779e-01  -2.3411e+01   1.5238e+01  -7.2260e-01   1.1576e+00
 -2.8313e+01   1.5131e+01  -5.7070e-01   9.1426e-01  -2.3789e+01   1.5080e+01  -7.0550e-01   1.1302e+00  -2.6501e+01   1.4867e+01  -6.1630e-01   9.8731e-01  -2.3346e+01   1.5192e+01  -7.2240e-01   1.1573e+00
 -2.8235e+01   1.5086e+01  -5.7040e-01   9.1378e-01  -2.3723e+01   1.5034e+01  -7.0530e-01   1.1299e+00  -2.6428e+01   1.4821e+01  -6.1610e-01   9.8699e-01  -2.3281e+01   1.5145e+01  -7.2210e-01   1.1568e+00
 -2.8157e+01   1.5041e+01  -5.7020e-01   9.1346e-01  -2.3657e+01   1.4987e+01  -7.0500e-01   1.1294e+00  -2.6354e+01   1.4776e+01  -6.1590e-01   9.8667e-01  -2.3217e+01   1.5098e+01  -7.2190e-01   1.1565e+00
 -2.8078e+01   1.4996e+01  -5.7000e-01   9.1314e-01  -2.3591e+01   1.4941e+01  -7.0480e-01   1.1291e+00  -2.6281e+01   1.4731e+01  -6.1560e-01   9.8619e-01  -2.3152e+01   1.5052e+01  -7.2170e-01   1.1562e+00
 -2.8000e+01   1.4952e+01  -5.6980e-01   9.1282e-01  -2.3525e+01   1.4895e+01  -7.0460e-01   1.1288e+00  -2.6208e+01   1.4686e+01  -6.1540e-01   9.8587e-01  -2.3087e+01   1.5005e+01  -7.2150e-01   1.1558e+00
 -2.7921e+01   1.4907e+01  -5.6960e-01   9.1250e-01  -2.3459e+01   1.4848e+01  -7.0440e-01   1.1284e+00  -2.6134e+01   1.4641e+01  -6.1520e-01   9.8555e-01  -2.3023e+01   1.4958e+01  -7.2130e-01   1.1555e+00
 -2.7843e+01   1.4862e+01  -5.6940e-01   9.1218e-01  -2.3394e+01   1.4802e+01  -7.0420e-01   1.1281e+00  -2.6061e+01   1.4596e+01  -6.1490e-01   9.8507e-01  -2.2958e+01   1.4912e+01  -7.2110e-01   1.1552e+00
 -2.7764e+01   1.4818e+01  -5.6920e-01   9.1186e-01  -2.3328e+01   1.4755e+01  -7.0390e-01   1.1276e+00  -2.5987e+01   1.4550e+01  -6.1470e-01   9.8475e-01  -2.2893e+01   1.4865e+01  -7.2090e-01   1.1549e+00
 -2.7686e+01   1.4773e+01  -5.6890e-01   9.1138e-01  -2.3262e+01   1.4709e+01  -7.0370e-01   1.1273e+00  -2.5914e+01   1.4505e+01  -6.1450e-01   9.8443e-01  -2.2829e+01   1.4818e+01  -7.2070e-01   1.1546e+00
 -2.7607e+01   1.4728e+01  -5.6870e-01   9.1106e-01  -2.3196e+01   1.4663e+01  -7.0350e-01   1.1270e+00  -2.5841e+01   1.4460e+01  -6.1420e-01   9.8395e-01  -2.2764e+01   1.4772e+01  -7.2050e-01   1.1542e+00
 -2.7529e+01   1.4684e+01  -5.6850e-01   9.1074e-01  -2.3130e+01   1.4616e+01  -7.0330e-01   1.1267e+00  -2.5767e+01   1.4415e+01  -6.1400e-01   9.8363e-01  -2.2699e+01   1.4725e+01  -7.2020e-01   1.1538e+00
 -2.7451e+01   1.4639e+01  -5.6830e-01   9.1042e-01  -2.3064e+01   1.4570e+01  -7.0310e-01   1.1264e+00  -2.5694e+01   1.4370e+01  -6.1380e-01   9.8331e-01  -2.2635e+01   1.4679e+01  -7.2000e-01   1.1534e+00
 -2.7372e+01   1.4595e+01  -5.6810e-01   9.1010e-01  -2.2998e+01   1.4524e+01  -7.0280e-01   1.1259e+00  -2.5620e+01   1.4325e+01  -6.1350e-01   9.8283e-01  -2.2570e+01   1.4632e+01  -7.1980e-01   1.1531e+00
 -2.7294e+01   1.4550e+01  -5.6790e-01   9.0978e-01  -2.2932e+01   1.4477e+01  -7.0260e-01   1.1256e+00  -2.5547e+01   1.4280e+01  -6.1330e-01   9.8251e-01  -2.2505e+01   1.4586e+01  -7.1960e-01   1.1528e+00
 -2.7215e+01   1.4506e+01  -5.6760e-01   9.0930e-01  -2.2866e+01   1.4431e+01  -7.0240e-01   1.1252e+00  -2.5474e+01   1.4235e+01  -6.1310e-01   9.8219e-01  -2.2441e+01   1.4539e+01  -7.1940e-01   1.1525e+00
 -2.7137e+01   1.4461e+01  -5.6740e-01   9.0897e-01  -2.2800e+01   1.4385e+01  -7.0220e-01   1.1249e+00  -2.5400e+01   1.4190e+01  -6.1280e-01   9.8171e-01  -2.2376e+01   1.4492e+01  -7.1920e-01   1.1522e+00
 -2.7058e+01   1.4417e+01  -5.6720e-01   9.0865e-01  -2.2735e+01   1.4338e+01  -7.0190e-01   1.1244e+00  -2.5327e+01   1.4145e+01  -6.1260e-01   9.8139e-01  -2.2311e+01   1.4446e+01  -7.1890e-01   1.1517e+00
 -2.6980e+01   1.4372e+01  -5.6700e-01   9.0833e-01  -2.2669e+01   1.4292e+01  -7.0170e-01   1.1241e+00  -2.5253e+01   1.4100e+01  -6.1240e-01   9.8106e-01  -2.2247e+01   1.4399e+01  -7.1870e-01   1.1514e+00
 -2.6902e+01   1.4328e+01  -5.6680e-01   9.0801e-01  -2.2603e+01   1.4246e+01  -7.0150e-01   1.1238e+00  -2.5180e+01   1.4055e+01  -6.1210e-01   9.8058e-01  -2.2182e+01   1.4353e+01  -7.1850e-01   1.1510e+00
 -2.6823e+01   1.4283e+01  -5.6650e-01   9.0753e-01  -2.2537e+01   1.4200e+01  -7.0120e-01   1.1233e+00  -2.5107e+01   1.4010e+01  -6.1190e-01   9.8026e-01  -2.2117e+01   1.4307e+01  -7.1830e-01   1.1507e+00
 -2.6745e+01   1.4239e+01  -5.6630e-01   9.0721e-01  -2.2471e+01   1.4153e+01  -7.0100e-01   1.1230e+00  -2.5033e+01   1.3965e+01  -6.1160e-01   9.7978e-01  -2.2053e+01   1.4260e+01  -7.1810e-01   1.1504e+00
 -2.6666e+01   1.4194e+01  -5.6610e-01   9.0689e-01  -2.2405e+01   1.4107e+01  -7.0080e-01   1.1227e+00  -2.4960e+01   1.3920e+01  -6.1140e-01   9.7946e-01  -2.1988e+01   1.4214e+01  -7.1780e-01   1.1499e+00
 -2.6588e+01   1.4150e+01  -5.6590e-01   9.0657e-01  -2.2339e+01   1.4061e+01  -7.0050e-01   1.1222e+00  -2.4886e+01   1.3875e+01  -6.1120e-01   9.7914e-01  -2.1923e+01   1.4167e+01  -7.1760e-01   1.1496e+00
 -2.6509e+01   1.4106e+01  -5.6570e-01   9.0625e-01  -2.2273e+01   1.4015e+01  -7.0030e-01   1.1219e+00  -2.4813e+01   1.3831e+01  -6.1090e-01   9.7866e-01  -2.1859e+01   1.4121e+01  -7.1740e-01   1.1493e+00
 -2.6431e+01   1.4061e+01  -5.6540e-01   9.0577e-01  -2.2207e+01   1.3969e+01  -7.0010e-01   1.1216e+00  -2.4739e+01   1.3786e+01  -6.1070e-01   9.7834e-01  -2.1794e+01   1.4074e+01  -7.1720e-01   1.1490e+00
 -2.6353e+01   1.4017e+01  -5.6520e-01   9.0545e-01  -2.2142e+01   1.3923e+01  -6.9980e-01   1.1211e+00  -2.4666e+01   1.3741e+01  -6.1040e-01   9.7786e-01  -2.1729e+01   1.4028e+01  -7.1690e-01   1.1485e+00
 -2.6274e+01   1.3973e+01  -5.6500e-01   9.0513e-01  -2.2076e+01   1.3877e+01  -6.9960e-01   1.1208e+00  -2.4593e+01   1.3696e+01  -6.1020e-01   9.7754e-01  -2.1665e+01   1.3982e+01  -7.1670e-01   1.1482e+00
 -2.6196e+01   1.3928e+01  -5.6480e-01   9.0481e-01  -2.2010e+01   1.3830e+01  -6.9940e-01   1.1204e+00  -2.4519e+01   1.3651e+01  -6.0990e-01   9.7706e-01  -2.1600e+01   1.3935e+01  -7.1650e-01   1.1478e+00
 -2.6117e+01   1.3884e+01  -5.6450e-01   9.0433e-01  -2.1944e+01   1.3784e+01  -6.9910e-01   1.1200e+00  -2.4446e+01   1.3607e+01  -6.0970e-01   9.7674e-01  -2.1535e+01   1.3889e+01  -7.1630e-01   1.1475e+00
 -2.6039e+01   1.3840e+01  -5.6430e-01   9.0401e-01  -2.1878e+01   1.3738e+01  -6.9890e-01   1.1196e+00  -2.4372e+01   1.3562e+01  -6.0940e-01   9.7626e-01  -2.1471e+01   1.3843e+01  -7.1600e-01   1.1470e+00
 -2.5960e+01   1.3796e+01  -5.6410e-01   9.0369e-01  -2.1812e+01   1.3692e+01  -6.9870e-01   1.1193e+00  -2.4299e+01   1.3517e+01  -6.0920e-01   9.7594e-01  -2.1406e+01   1.3796e+01  -7.1580e-01   1.1467e+00
 -2.5882e+01   1.3751e+01  -5.6390e-01   9.0337e-01  -2.1746e+01   1.3646e+01  -6.9840e-01   1.1188e+00  -2.4226e+01   1.3472e+01  -6.0900e-01   9.7562e-01  -2.1341e+01   1.3750e+01  -7.1560e-01   1.1464e+00
 -2.5804e+01   1.3707e+01  -5.6360e-01   9.0289e-01  -2.1680e+01   1.3600e+01  -6.9820e-01   1.1185e+00  -2.4152e+01   1.3428e+01  -6.0870e-01   9.7514e-01  -2.1277e+01   1.3704e+01  -7.1530e-01   1.1459e+00
 -2.5725e+01   1.3663e+01  -5.6340e-01   9.0257e-01  -2.1614e+01   1.3554e+01  -6.9790e-01   1.1180e+00  -2.4079e+01   1.3383e+01  -6.0850e-01   9.7482e-01  -2.1212e+01   1.3658e+01  -7.1510e-01   1.1456e+00
 -2.5647e+01   1.3619e+01  -5.6320e-01   9.0225e-01  -2.1548e+01   1.3508e+01  -6.9770e-01   1.1177e+00  -2.4005e+01   1.3338e+01  -6.0820e-01   9.7434e-01  -2.1147e+01   1.3611e+01  -7.1490e-01   1.1453e+00
 -2.5568e+01   1.3575e+01  -5.6300e-01   9.0193e-01  -2.1483e+01   1.3462e+01  -6.9750e-01   1.1174e+00  -2.3932e+01   1.3294e+01  -6.0800e-01   9.7402e-01  -2.1083e+01   1.3565e+01  -7.1470e-01   1.1449e+00
 -2.5490e+01   1.3530e+01  -5.6270e-01   9.0145e-01  -2.1417e+01   1.3416e+01  -6.9720e-01   1.1169e+00  -2.3859e+01   1.3249e+01  -6.0770e-01   9.7354e-01  -2.1018e+01   1.3519e+01  -7.1440e-01   1.1445e+00
 -2.5411e+01   1.3486e+01  -5.6250e-01   9.0113e-01  -2.1351e+01   1.3370e+01  -6.9700e-01   1.1166e+00  -2.3785e+01   1.3204e+01  -6.0750e-01   9.7322e-01  -2.0953e+01   1.3473e+01  -7.1420e-01   1.1441e+00
 -2.5333e+01   1.3442e+01  -5.6230e-01   9.0080e-01  -2.1285e+01   1.3324e+01  -6.9670e-01   1.1161e+00  -2.3712e+01   1.3160e+01  -6.0720e-01   9.7273e-01  -2.0889e+01   1.3427e+01  -7.1400e-01   1.1438e+00
 -2.5255e+01   1.3398e+01  -5.6200e-01   9.0032e-01  -2.1219e+01   1.3279e+01  -6.9650e-01   1.1158e+00  -2.3638e+01   1.3115e+01  -6.0690e-01   9.7225e-01  -2.0824e+01   1.3380e+01  -7.1370e-01   1.1433e+00
 -2.5176e+01   1.3354e+01  -5.6180e-01   9.0000e-01  -2.1153e+01   1.3233e+01  -6.9620e-01   1.1153e+00  -2.3565e+01   1.3071e+01  -6.0670e-01   9.7193e-01  -2.0759e+01   1.3334e+01  -7.1350e-01   1.1430e+00
 -2.5098e+01   1.3310e+01  -5.6160e-01   8.9968e-01  -2.1087e+01   1.3187e+01  -6.9600e-01   1.1150e+00  -2.3491e+01   1.3026e+01  -6.0640e-01   9.7145e-01  -2.0694e+01   1.3288e+01  -7.1320e-01   1.1425e+00
 -2.5019e+01   1.3266e+01  -5.6130e-01   8.9920e-01  -2.1021e+01   1.3141e+01  -6.9580e-01   1.1147e+00  -2.3418e+01   1.2982e+01  -6.0620e-01   9.7113e-01  -2.0630e+01   1.3242e+01  -7.1300e-01   1.1422e+00
 -2.4941e+01   1.3222e+01  -5.6110e-01   8.9888e-01  -2.0955e+01   1.3095e+01  -6.9550e-01   1.1142e+00  -2.3345e+01   1.2937e+01  -6.0590e-01   9.7065e-01  -2.0565e+01   1.3196e+01  -7.1280e-01   1.1419e+00
 -2.4862e+01   1.3178e+01  -5.6090e-01   8.9856e-01  -2.0889e+01   1.3049e+01  -6.9530e-01   1.1139e+00  -2.3271e+01   1.2893e+01  -6.0570e-01   9.7033e-01  -2.0500e+01   1.3150e+01  -7.1250e-01   1.1414e+00
 -2.4784e+01   1.3134e+01  -5.6060e-01   8.9808e-01  -2.0824e+01   1.3003e+01  -6.9500e-01   1.1134e+00  -2.3198e+01   1.2848e+01  -6.0540e-01   9.6985e-01  -2.0436e+01   1.3104e+01  -7.1230e-01   1.1411e+00
 -2.4706e+01   1.3090e+01  -5.6040e-01   8.9776e-01  -2.0758e+01   1.2958e+01  -6.9480e-01   1.1131e+00  -2.3124e+01   1.2804e+01  -6.0520e-01   9.6953e-01  -2.0371e+01   1.3058e+01  -7.1200e-01   1.1406e+00
 -2.4627e+01   1.3046e+01  -5.6020e-01   8.9744e-01  -2.0692e+01   1.2912e+01  -6.9450e-01   1.1126e+00  -2.3051e+01   1.2759e+01  -6.0490e-01   9.6905e-01  -2.0306e+01   1.3012e+01  -7.1180e-01   1.1403e+00
 -2.4549e+01   1.3002e+01  -5.5990e-01   8.9696e-01  -2.0626e+01   1.2866e+01  -6.9430e-01   1.1123e+00  -2.2978e+01   1.2715e+01  -6.0460e-01   9.6857e-01  -2.0242e+01   1.2966e+01  -7.1160e-01   1.1400e+00
 -2.4470e+01   1.2958e+01  -5.5970e-01   8.9664e-01  -2.0560e+01   1.2820e+01  -6.9400e-01   1.1118e+00  -2.2904e+01   1.2671e+01  -6.0440e-01   9.6825e-01  -2.0177e+01   1.2920e+01  -7.1130e-01   1.1395e+00
 -2.4392e+01   1.2914e+01  -5.5950e-01   8.9632e-01  -2.0494e+01   1.2775e+01  -6.9380e-01   1.1115e+00  -2.2831e+01   1.2626e+01  -6.0410e-01   9.6777e-01  -2.0112e+01   1.2874e+01  -7.1110e-01   1.1392e+00
 -2.4313e+01   1.2870e+01  -5.5920e-01   8.9584e-01  -2.0428e+01   1.2729e+01  -6.9350e-01   1.1110e+00  -2.2757e+01   1.2582e+01  -6.0390e-01   9.6745e-01  -2.0048e+01   1.2828e+01  -7.1080e-01   1.1387e+00
 -2.4235e+01   1.2827e+01  -5.5900e-01   8.9552e-01  -2.0362e+01   1.2683e+01  -6.9320e-01   1.1105e+00  -2.2684e+01   1.2538e+01  -6.0360e-01   9.6697e-01  -1.9983e+01   1.2782e+01  -7.1060e-01   1.1384e+00
 -2.4157e+01   1.2783e+01  -5.5870e-01   8.9504e-01  -2.0296e+01   1.2638e+01  -6.9300e-01   1.1102e+00  -2.2611e+01   1.2493e+01  -6.0330e-01   9.6649e-01  -1.9918e+01   1.2736e+01  -7.1030e-01   1.1379e+00
 -2.4078e+01   1.2739e+01  -5.5850e-01   8.9472e-01  -2.0230e+01   1.2592e+01  -6.9270e-01   1.1097e+00  -2.2537e+01   1.2449e+01  -6.0310e-01   9.6617e-01  -1.9854e+01   1.2690e+01  -7.1010e-01   1.1376e+00
 -2.4000e+01   1.2695e+01  -5.5830e-01   8.9440e-01  -2.0165e+01   1.2546e+01  -6.9250e-01   1.1094e+00  -2.2464e+01   1.2405e+01  -6.0280e-01   9.6569e-01  -1.9789e+01   1.2644e+01  -7.0980e-01   1.1371e+00
 -2.3921e+01   1.2651e+01  -5.5800e-01   8.9392e-01  -2.0099e+01   1.2501e+01  -6.9220e-01   1.1089e+00  -2.2390e+01   1.2361e+01  -6.0250e-01   9.6520e-01  -1.9724e+01   1.2598e+01  -7.0960e-01   1.1368e+00
 -2.3843e+01   1.2608e+01  -5.5780e-01   8.9360e-01  -2.0033e+01   1.2455e+01  -6.9200e-01   1.1086e+00  -2.2317e+01   1.2316e+01  -6.0230e-01   9.6488e-01  -1.9660e+01   1.2552e+01  -7.0930e-01   1.1363e+00
 -2.3764e+01   1.2564e+01  -5.5750e-01   8.9312e-01  -1.9967e+01   1.2410e+01  -6.9170e-01   1.1081e+00  -2.2243e+01   1.2272e+01  -6.0200e-01   9.6440e-01  -1.9595e+01   1.2506e+01  -7.0910e-01   1.1360e+00
 -2.3686e+01   1.2520e+01  -5.5730e-01   8.9279e-01  -1.9901e+01   1.2364e+01  -6.9140e-01   1.1076e+00  -2.2170e+01   1.2228e+01  -6.0170e-01   9.6392e-01  -1.9530e+01   1.2460e+01  -7.0880e-01   1.1355e+00
 -2.3608e+01   1.2476e+01  -5.5710e-01   8.9247e-01  -1.9835e+01   1.2318e+01  -6.9120e-01   1.1073e+00  -2.2097e+01   1.2184e+01  -6.0150e-01   9.6360e-01  -1.9466e+01   1.2415e+01  -7.0860e-01   1.1352e+00
 -2.3529e+01   1.2433e+01  -5.5680e-01   8.9199e-01  -1.9769e+01   1.2273e+01  -6.9090e-01   1.1068e+00  -2.2023e+01   1.2140e+01  -6.0120e-01   9.6312e-01  -1.9401e+01   1.2369e+01  -7.0830e-01   1.1347e+00
 -2.3451e+01   1.2389e+01  -5.5660e-01   8.9167e-01  -1.9703e+01   1.2227e+01  -6.9060e-01   1.1063e+00  -2.1950e+01   1.2096e+01  -6.0090e-01   9.6264e-01  -1.9336e+01   1.2323e+01  -7.0810e-01   1.1344e+00
 -2.3372e+01   1.2345e+01  -5.5630e-01   8.9119e-01  -1.9637e+01   1.2182e+01  -6.9040e-01   1.1060e+00  -2.1876e+01   1.2051e+01  -6.0070e-01   9.6232e-01  -1.9272e+01   1.2277e+01  -7.0780e-01   1.1339e+00
 -2.3294e+01   1.2302e+01  -5.5610e-01   8.9087e-01  -1.9572e+01   1.2136e+01  -6.9010e-01   1.1055e+00  -2.1803e+01   1.2007e+01  -6.0040e-01   9.6184e-01  -1.9207e+01   1.2231e+01  -7.0760e-01   1.1336e+00
 -2.3215e+01   1.2258e+01  -5.5580e-01   8.9039e-01  -1.9506e+01   1.2091e+01  -6.8980e-01   1.1051e+00  -2.1730e+01   1.1963e+01  -6.0010e-01   9.6136e-01  -1.9142e+01   1.2186e+01  -7.0730e-01   1.1331e+00
 -2.3137e+01   1.2215e+01  -5.5560e-01   8.9007e-01  -1.9440e+01   1.2045e+01  -6.8960e-01   1.1047e+00  -2.1656e+01   1.1919e+01  -5.9980e-01   9.6088e-01  -1.9078e+01   1.2140e+01  -7.0700e-01   1.1326e+00
 -2.3059e+01   1.2171e+01  -5.5530e-01   8.8959e-01  -1.9374e+01   1.2000e+01  -6.8930e-01   1.1043e+00  -2.1583e+01   1.1875e+01  -5.9960e-01   9.6056e-01  -1.9013e+01   1.2094e+01  -7.0680e-01   1.1323e+00
 -2.2980e+01   1.2128e+01  -5.5510e-01   8.8927e-01  -1.9308e+01   1.1955e+01  -6.8900e-01   1.1038e+00  -2.1509e+01   1.1831e+01  -5.9930e-01   9.6008e-01  -1.8948e+01   1.2049e+01  -7.0650e-01   1.1318e+00
 -2.2902e+01   1.2084e+01  -5.5480e-01   8.8879e-01  -1.9242e+01   1.1909e+01  -6.8880e-01   1.1035e+00  -2.1436e+01   1.1787e+01  -5.9900e-01   9.5960e-01  -1.8884e+01   1.2003e+01  -7.0630e-01   1.1315e+00
 -2.2823e+01   1.2041e+01  -5.5460e-01   8.8847e-01  -1.9176e+01   1.1864e+01  -6.8850e-01   1.1030e+00  -2.1363e+01   1.1743e+01  -5.9870e-01   9.5912e-01  -1.8819e+01   1.1957e+01  -7.0600e-01   1.1310e+00
 -2.2745e+01   1.1997e+01  -5.5440e-01   8.8815e-01  -1.9110e+01   1.1818e+01  -6.8820e-01   1.1025e+00  -2.1289e+01   1.1699e+01  -5.9850e-01   9.5880e-01  -1.8754e+01   1.1912e+01  -7.0570e-01   1.1305e+00
 -2.2666e+01   1.1954e+01  -5.5410e-01   8.8767e-01  -1.9044e+01   1.1773e+01  -6.8790e-01   1.1020e+00  -2.1216e+01   1.1655e+01  -5.9820e-01   9.5832e-01  -1.8690e+01   1.1866e+01  -7.0550e-01   1.1302e+00
 -2.2588e+01   1.1910e+01  -5.5390e-01   8.8735e-01  -1.8978e+01   1.1728e+01  -6.8770e-01   1.1017e+00  -2.1142e+01   1.1612e+01  -5.9790e-01   9.5784e-01  -1.8625e+01   1.1820e+01  -7.0520e-01   1.1297e+00
 -2.2510e+01   1.1867e+01  -5.5360e-01   8.8687e-01  -1.8913e+01   1.1682e+01  -6.8740e-01   1.1012e+00  -2.1069e+01   1.1568e+01  -5.9760e-01   9.5736e-01  -1.8560e+01   1.1775e+01  -7.0490e-01   1.1292e+00
 -2.2431e+01   1.1823e+01  -5.5330e-01   8.8639e-01  -1.8847e+01   1.1637e+01  -6.8710e-01   1.1007e+00  -2.0995e+01   1.1524e+01  -5.9730e-01   9.5687e-01  -1.8496e+01   1.1729e+01  -7.0470e-01   1.1289e+00
 -2.2353e+01   1.1780e+01  -5.5310e-01   8.8607e-01  -1.8781e+01   1.1592e+01  -6.8680e-01   1.1003e+00  -2.0922e+01   1.1480e+01  -5.9710e-01   9.5655e-01  -1.8431e+01   1.1684e+01  -7.0440e-01   1.1284e+00
 -2.2274e+01   1.1737e+01  -5.5280e-01   8.8559e-01  -1.8715e+01   1.1547e+01  -6.8660e-01   1.0999e+00  -2.0849e+01   1.1436e+01  -5.9680e-01   9.5607e-01  -1.8366e+01   1.1638e+01  -7.0410e-01   1.1280e+00
 -2.2196e+01   1.1693e+01  -5.5260e-01   8.8527e-01  -1.8649e+01   1.1501e+01  -6.8630e-01   1.0995e+00  -2.0775e+01   1.1392e+01  -5.9650e-01   9.5559e-01  -1.8302e+01   1.1592e+01  -7.0390e-01   1.1276e+00
 -2.2117e+01   1.1650e+01  -5.5230e-01   8.8478e-01  -1.8583e+01   1.1456e+01  -6.8600e-01   1.0990e+00  -2.0702e+01   1.1349e+01  -5.9620e-01   9.5511e-01  -1.8237e+01   1.1547e+01  -7.0360e-01   1.1272e+00
 -2.2039e+01   1.1607e+01  -5.5210e-01   8.8446e-01  -1.8517e+01   1.1411e+01  -6.8570e-01   1.0985e+00  -2.0628e+01   1.1305e+01  -5.9590e-01   9.5463e-01  -1.8172e+01   1.1501e+01  -7.0330e-01   1.1267e+00
 -2.1960e+01   1.1563e+01  -5.5180e-01   8.8398e-01  -1.8451e+01   1.1366e+01  -6.8540e-01   1.0980e+00  -2.0555e+01   1.1261e+01  -5.9560e-01   9.5415e-01  -1.8108e+01   1.1456e+01  -7.0310e-01   1.1264e+00
 -2.1882e+01   1.1520e+01  -5.5160e-01   8.8366e-01  -1.8385e+01   1.1321e+01  -6.8510e-01   1.0975e+00  -2.0482e+01   1.1217e+01  -5.9530e-01   9.5367e-01  -1.8043e+01   1.1411e+01  -7.0280e-01   1.1259e+00
 -2.1804e+01   1.1477e+01  -5.5130e-01   8.8318e-01  -1.8319e+01   1.1276e+01  -6.8490e-01   1.0972e+00  -2.0408e+01   1.1174e+01  -5.9510e-01   9.5335e-01  -1.7978e+01   1.1365e+01  -7.0250e-01   1.1254e+00
 -2.1725e+01   1.1433e+01  -5.5110e-01   8.8286e-01  -1.8254e+01   1.1230e+01  -6.8460e-01   1.0967e+00  -2.0335e+01   1.1130e+01  -5.9480e-01   9.5287e-01  -1.7914e+01   1.1320e+01  -7.0220e-01   1.1249e+00
 -2.1647e+01   1.1390e+01  -5.5080e-01   8.8238e-01  -1.8188e+01   1.1185e+01  -6.8430e-01   1.0962e+00  -2.0261e+01   1.1086e+01  -5.9450e-01   9.5239e-01  -1.7849e+01   1.1274e+01  -7.0200e-01   1.1246e+00
 -2.1568e+01   1.1347e+01  -5.5050e-01   8.8190e-01  -1.8122e+01   1.1140e+01  -6.8400e-01   1.0958e+00  -2.0188e+01   1.1043e+01  -5.9420e-01   9.5191e-01  -1.7784e+01   1.1229e+01  -7.0170e-01   1.1241e+00
 -2.1490e+01   1.1304e+01  -5.5030e-01   8.8158e-01  -1.8056e+01   1.1095e+01  -6.8370e-01   1.0953e+00  -2.0115e+01   1.0999e+01  -5.9390e-01   9.5143e-01  -1.7720e+01   1.1184e+01  -7.0140e-01   1.1236e+00
 -2.1411e+01   1.1261e+01  -5.5000e-01   8.8110e-01  -1.7990e+01   1.1050e+01  -6.8340e-01   1.0948e+00  -2.0041e+01   1.0956e+01  -5.9360e-01   9.5095e-01  -1.7655e+01   1.1138e+01  -7.0110e-01   1.1232e+00
 -2.1333e+01   1.1218e+01  -5.4980e-01   8.8078e-01  -1.7924e+01   1.1005e+01  -6.8310e-01   1.0943e+00  -1.9968e+01   1.0912e+01  -5.9330e-01   9.5047e-01  -1.7590e+01   1.1093e+01  -7.0080e-01   1.1227e+00
 -2.1255e+01   1.1175e+01  -5.4950e-01   8.8030e-01  -1.7858e+01   1.0960e+01  -6.8280e-01   1.0938e+00  -1.9894e+01   1.0868e+01  -5.9300e-01   9.4999e-01  -1.7526e+01   1.1048e+01  -7.0060e-01   1.1224e+00
 -2.1176e+01   1.1131e+01  -5.4920e-01   8.7982e-01  -1.7792e+01   1.0915e+01  -6.8250e-01   1.0934e+00  -1.9821e+01   1.0825e+01  -5.9270e-01   9.4951e-01  -1.7461e+01   1.1002e+01  -7.0030e-01   1.1219e+00
 -2.1098e+01   1.1088e+01  -5.4900e-01   8.7950e-01  -1.7726e+01   1.0870e+01  -6.8220e-01   1.0929e+00  -1.9748e+01   1.0781e+01  -5.9240e-01   9.4902e-01  -1.7396e+01   1.0957e+01  -7.0000e-01   1.1214e+00
 -2.1019e+01   1.1045e+01  -5.4870e-01   8.7902e-01  -1.7660e+01   1.0825e+01  -6.8190e-01   1.0924e+00  -1.9674e+01   1.0738e+01  -5.9210e-01   9.4854e-01  -1.7332e+01   1.0912e+01  -6.9970e-01   1.1209e+00
 -2.0941e+01   1.1002e+01  -5.4840e-01   8.7854e-01  -1.7595e+01   1.0780e+01  -6.8170e-01   1.0921e+00  -1.9601e+01   1.0694e+01  -5.9180e-01   9.4806e-01  -1.7267e+01   1.0866e+01  -6.9940e-01   1.1204e+00
 -2.0862e+01   1.0959e+01  -5.4820e-01   8.7822e-01  -1.7529e+01   1.0735e+01  -6.8140e-01   1.0916e+00  -1.9527e+01   1.0651e+01  -5.9150e-01   9.4758e-01  -1.7202e+01   1.0821e+01  -6.9910e-01   1.1200e+00
 -2.0784e+01   1.0916e+01  -5.4790e-01   8.7774e-01  -1.7463e+01   1.0690e+01  -6.8110e-01   1.0911e+00  -1.9454e+01   1.0608e+01  -5.9120e-01   9.4710e-01  -1.7138e+01   1.0776e+01  -6.9880e-01   1.1195e+00
 -2.0706e+01   1.0873e+01  -5.4760e-01   8.7726e-01  -1.7397e+01   1.0646e+01  -6.8080e-01   1.0906e+00  -1.9380e+01   1.0564e+01  -5.9090e-01   9.4662e-01  -1.7073e+01   1.0731e+01  -6.9850e-01   1.1190e+00
 -2.0627e+01   1.0830e+01  -5.4740e-01   8.7693e-01  -1.7331e+01   1.0601e+01  -6.8040e-01   1.0900e+00  -1.9307e+01   1.0521e+01  -5.9060e-01   9.4614e-01  -1.7008e+01   1.0686e+01  -6.9820e-01   1.1185e+00
 -2.0549e+01   1.0787e+01  -5.4710e-01   8.7645e-01  -1.7265e+01   1.0556e+01  -6.8010e-01   1.0895e+00  -1.9234e+01   1.0477e+01  -5.9030e-01   9.4566e-01  -1.6944e+01   1.0641e+01  -6.9800e-01   1.1182e+00
 -2.0470e+01   1.0745e+01  -5.4680e-01   8.7597e-01  -1.7199e+01   1.0511e+01  -6.7980e-01   1.0890e+00  -1.9160e+01   1.0434e+01  -5.9000e-01   9.4518e-01  -1.6879e+01   1.0595e+01  -6.9770e-01   1.1177e+00
 -2.0392e+01   1.0702e+01  -5.4660e-01   8.7565e-01  -1.7133e+01   1.0466e+01  -6.7950e-01   1.0886e+00  -1.9087e+01   1.0391e+01  -5.8970e-01   9.4470e-01  -1.6814e+01   1.0550e+01  -6.9740e-01   1.1172e+00
 -2.0313e+01   1.0659e+01  -5.4630e-01   8.7517e-01  -1.7067e+01   1.0422e+01  -6.7920e-01   1.0881e+00  -1.9013e+01   1.0348e+01  -5.8940e-01   9.4422e-01  -1.6750e+01   1.0505e+01  -6.9710e-01   1.1168e+00
 -2.0235e+01   1.0616e+01  -5.4600e-01   8.7469e-01  -1.7002e+01   1.0377e+01  -6.7890e-01   1.0876e+00  -1.8940e+01   1.0304e+01  -5.8910e-01   9.4374e-01  -1.6685e+01   1.0460e+01  -6.9680e-01   1.1163e+00
 -2.0157e+01   1.0573e+01  -5.4580e-01   8.7437e-01  -1.6936e+01   1.0332e+01  -6.7860e-01   1.0871e+00  -1.8867e+01   1.0261e+01  -5.8880e-01   9.4326e-01  -1.6620e+01   1.0415e+01  -6.9650e-01   1.1158e+00
 -2.0078e+01   1.0530e+01  -5.4550e-01   8.7389e-01  -1.6870e+01   1.0287e+01  -6.7830e-01   1.0866e+00  -1.8793e+01   1.0218e+01  -5.8850e-01   9.4278e-01  -1.6556e+01   1.0370e+01  -6.9620e-01   1.1153e+00
 -2.0000e+01   1.0488e+01  -5.4520e-01   8.7341e-01  -1.6804e+01   1.0243e+01  -6.7800e-01   1.0862e+00  -1.8720e+01   1.0175e+01  -5.8820e-01   9.4230e-01  -1.6491e+01   1.0325e+01  -6.9590e-01   1.1148e+00
 -1.9921e+01   1.0445e+01  -5.4500e-01   8.7309e-01  -1.6738e+01   1.0198e+01  -6.7770e-01   1.0857e+00  -1.8646e+01   1.0132e+01  -5.8790e-01   9.4182e-01  -1.6426e+01   1.0280e+01  -6.9560e-01   1.1144e+00
 -1.9843e+01   1.0402e+01  -5.4470e-01   8.7261e-01  -1.6672e+01   1.0153e+01  -6.7740e-01   1.0852e+00  -1.8573e+01   1.0088e+01  -5.8750e-01   9.4117e-01  -1.6362e+01   1.0235e+01  -6.9530e-01   1.1139e+00
 -1.9764e+01   1.0359e+01  -5.4440e-01   8.7213e-01  -1.6606e+01   1.0109e+01  -6.7700e-01   1.0846e+00  -1.8500e+01   1.0045e+01  -5.8720e-01   9.4069e-01  -1.6297e+01   1.0190e+01  -6.9500e-01   1.1134e+00
 -1.9686e+01   1.0317e+01  -5.4410e-01   8.7165e-01  -1.6540e+01   1.0064e+01  -6.7670e-01   1.0841e+00  -1.8426e+01   1.0002e+01  -5.8690e-01   9.4021e-01  -1.6232e+01   1.0145e+01  -6.9460e-01   1.1127e+00
 -1.9608e+01   1.0274e+01  -5.4390e-01   8.7133e-01  -1.6474e+01   1.0020e+01  -6.7640e-01   1.0836e+00  -1.8353e+01   9.9591e+00  -5.8660e-01   9.3973e-01  -1.6168e+01   1.0100e+01  -6.9430e-01   1.1123e+00
 -1.9529e+01   1.0231e+01  -5.4360e-01   8.7085e-01  -1.6408e+01   9.9750e+00  -6.7610e-01   1.0831e+00  -1.8279e+01   9.9160e+00  -5.8630e-01   9.3925e-01  -1.6103e+01   1.0055e+01  -6.9400e-01   1.1118e+00
 -1.9451e+01   1.0189e+01  -5.4330e-01   8.7037e-01  -1.6343e+01   9.9304e+00  -6.7580e-01   1.0826e+00  -1.8206e+01   9.8730e+00  -5.8600e-01   9.3877e-01  -1.6038e+01   1.0011e+01  -6.9370e-01   1.1113e+00
 -1.9372e+01   1.0146e+01  -5.4300e-01   8.6989e-01  -1.6277e+01   9.8859e+00  -6.7540e-01   1.0820e+00  -1.8132e+01   9.8300e+00  -5.8570e-01   9.3829e-01  -1.5974e+01   9.9657e+00  -6.9340e-01   1.1108e+00
 -1.9294e+01   1.0104e+01  -5.4270e-01   8.6941e-01  -1.6211e+01   9.8414e+00  -6.7510e-01   1.0815e+00  -1.8059e+01   9.7870e+00  -5.8530e-01   9.3765e-01  -1.5909e+01   9.9208e+00  -6.9310e-01   1.1103e+00
 -1.9215e+01   1.0061e+01  -5.4250e-01   8.6908e-01  -1.6145e+01   9.7969e+00  -6.7480e-01   1.0810e+00  -1.7986e+01   9.7440e+00  -5.8500e-01   9.3717e-01  -1.5844e+01   9.8760e+00  -6.9280e-01   1.1099e+00
 -1.9137e+01   1.0019e+01  -5.4220e-01   8.6860e-01  -1.6079e+01   9.7525e+00  -6.7450e-01   1.0805e+00  -1.7912e+01   9.7011e+00  -5.8470e-01   9.3669e-01  -1.5780e+01   9.8312e+00  -6.9250e-01   1.1094e+00
 -1.9059e+01   9.9761e+00  -5.4190e-01   8.6812e-01  -1.6013e+01   9.7080e+00  -6.7410e-01   1.0799e+00  -1.7839e+01   9.6582e+00  -5.8440e-01   9.3621e-01  -1.5715e+01   9.7865e+00  -6.9210e-01   1.1087e+00
 -1.8980e+01   9.9336e+00  -5.4160e-01   8.6764e-01  -1.5947e+01   9.6636e+00  -6.7380e-01   1.0794e+00  -1.7765e+01   9.6153e+00  -5.8400e-01   9.3557e-01  -1.5650e+01   9.7417e+00  -6.9180e-01   1.1083e+00
 -1.8902e+01   9.8911e+00  -5.4130e-01   8.6716e-01  -1.5881e+01   9.6192e+00  -6.7350e-01   1.0789e+00  -1.7692e+01   9.5725e+00  -5.8370e-01   9.3509e-01  -1.5586e+01   9.6970e+00  -6.9150e-01   1.1078e+00
 -1.8823e+01   9.8486e+00  -5.4110e-01   8.6684e-01  -1.5815e+01   9.5749e+00  -6.7310e-01   1.0783e+00  -1.7619e+01   9.5296e+00  -5.8340e-01   9.3461e-01  -1.5521e+01   9.6523e+00  -6.9120e-01   1.1073e+00
 -1.8745e+01   9.8062e+00  -5.4080e-01   8.6636e-01  -1.5749e+01   9.5305e+00  -6.7280e-01   1.0778e+00  -1.7545e+01   9.4868e+00  -5.8310e-01   9.3413e-01  -1.5456e+01   9.6076e+00  -6.9090e-01   1.1068e+00
 -1.8666e+01   9.7638e+00  -5.4050e-01   8.6588e-01  -1.5684e+01   9.4862e+00  -6.7250e-01   1.0773e+00  -1.7472e+01   9.4440e+00  -5.8270e-01   9.3349e-01  -1.5392e+01   9.5629e+00  -6.9050e-01   1.1062e+00
 -1.8588e+01   9.7214e+00  -5.4020e-01   8.6540e-01  -1.5618e+01   9.4419e+00  -6.7210e-01   1.0767e+00  -1.7398e+01   9.4012e+00  -5.8240e-01   9.3300e-01  -1.5327e+01   9.5183e+00  -6.9020e-01   1.1057e+00
 -1.8510e+01   9.6791e+00  -5.3990e-01   8.6492e-01  -1.5552e+01   9.3976e+00  -6.7180e-01   1.0762e+00  -1.7325e+01   9.3585e+00  -5.8210e-01   9.3252e-01  -1.5262e+01   9.4736e+00  -6.8990e-01   1.1052e+00
 -1.8431e+01   9.6367e+00  -5.3960e-01   8.6444e-01  -1.5486e+01   9.3534e+00  -6.7150e-01   1.0757e+00  -1.7252e+01   9.3158e+00  -5.8170e-01   9.3188e-01  -1.5198e+01   9.4290e+00  -6.8960e-01   1.1047e+00
 -1.8353e+01   9.5944e+00  -5.3930e-01   8.6396e-01  -1.5420e+01   9.3091e+00  -6.7110e-01   1.0751e+00  -1.7178e+01   9.2731e+00  -5.8140e-01   9.3140e-01  -1.5133e+01   9.3845e+00  -6.8920e-01   1.1041e+00
 -1.8274e+01   9.5521e+00  -5.3910e-01   8.6364e-01  -1.5354e+01   9.2649e+00  -6.7080e-01   1.0746e+00  -1.7105e+01   9.2304e+00  -5.8110e-01   9.3092e-01  -1.5068e+01   9.3399e+00  -6.8890e-01   1.1036e+00
 -1.8196e+01   9.5099e+00  -5.3880e-01   8.6316e-01  -1.5288e+01   9.2207e+00  -6.7040e-01   1.0740e+00  -1.7031e+01   9.1878e+00  -5.8070e-01   9.3028e-01  -1.5004e+01   9.2953e+00  -6.8860e-01   1.1031e+00
 -1.8117e+01   9.4676e+00  -5.3850e-01   8.6268e-01  -1.5222e+01   9.1765e+00  -6.7010e-01   1.0735e+00  -1.6958e+01   9.1452e+00  -5.8040e-01   9.2980e-01  -1.4939e+01   9.2508e+00  -6.8820e-01   1.1025e+00
 -1.8039e+01   9.4254e+00  -5.3820e-01   8.6220e-01  -1.5156e+01   9.1324e+00  -6.6970e-01   1.0729e+00  -1.6884e+01   9.1026e+00  -5.8010e-01   9.2932e-01  -1.4874e+01   9.2063e+00  -6.8790e-01   1.1020e+00
 -1.7961e+01   9.3832e+00  -5.3790e-01   8.6172e-01  -1.5090e+01   9.0883e+00  -6.6940e-01   1.0724e+00  -1.6811e+01   9.0600e+00  -5.7970e-01   9.2868e-01  -1.4809e+01   9.1619e+00  -6.8750e-01   1.1014e+00
 -1.7882e+01   9.3410e+00  -5.3760e-01   8.6124e-01  -1.5025e+01   9.0442e+00  -6.6900e-01   1.0717e+00  -1.6738e+01   9.0175e+00  -5.7940e-01   9.2820e-01  -1.4745e+01   9.1174e+00  -6.8720e-01   1.1009e+00
 -1.7804e+01   9.2989e+00  -5.3730e-01   8.6075e-01  -1.4959e+01   9.0001e+00  -6.6870e-01   1.0713e+00  -1.6664e+01   8.9749e+00  -5.7900e-01   9.2756e-01  -1.4680e+01   9.0730e+00  -6.8690e-01   1.1004e+00
 -1.7725e+01   9.2568e+00  -5.3700e-01   8.6027e-01  -1.4893e+01   8.9560e+00  -6.6830e-01   1.0706e+00  -1.6591e+01   8.9324e+00  -5.7870e-01   9.2708e-01  -1.4615e+01   9.0286e+00  -6.8650e-01   1.0998e+00
 -1.7647e+01   9.2147e+00  -5.3670e-01   8.5979e-01  -1.4827e+01   8.9120e+00  -6.6800e-01   1.0701e+00  -1.6517e+01   8.8900e+00  -5.7840e-01   9.2660e-01  -1.4551e+01   8.9842e+00  -6.8620e-01   1.0993e+00
 -1.7568e+01   9.1726e+00  -5.3640e-01   8.5931e-01  -1.4761e+01   8.8680e+00  -6.6760e-01   1.0695e+00  -1.6444e+01   8.8475e+00  -5.7800e-01   9.2596e-01  -1.4486e+01   8.9398e+00  -6.8580e-01   1.0987e+00
 -1.7490e+01   9.1305e+00  -5.3610e-01   8.5883e-01  -1.4695e+01   8.8240e+00  -6.6730e-01   1.0690e+00  -1.6371e+01   8.8051e+00  -5.7770e-01   9.2548e-01  -1.4421e+01   8.8955e+00  -6.8550e-01   1.0982e+00
 -1.7412e+01   9.0885e+00  -5.3580e-01   8.5835e-01  -1.4629e+01   8.7801e+00  -6.6690e-01   1.0684e+00  -1.6297e+01   8.7627e+00  -5.7730e-01   9.2483e-01  -1.4357e+01   8.8512e+00  -6.8510e-01   1.0975e+00
 -1.7333e+01   9.0465e+00  -5.3550e-01   8.5787e-01  -1.4563e+01   8.7361e+00  -6.6650e-01   1.0677e+00  -1.6224e+01   8.7203e+00  -5.7700e-01   9.2435e-01  -1.4292e+01   8.8069e+00  -6.8480e-01   1.0970e+00
 -1.7255e+01   9.0045e+00  -5.3520e-01   8.5739e-01  -1.4497e+01   8.6922e+00  -6.6620e-01   1.0673e+00  -1.6150e+01   8.6780e+00  -5.7660e-01   9.2371e-01  -1.4227e+01   8.7626e+00  -6.8440e-01   1.0964e+00
 -1.7176e+01   8.9625e+00  -5.3490e-01   8.5691e-01  -1.4432e+01   8.6483e+00  -6.6580e-01   1.0666e+00  -1.6077e+01   8.6357e+00  -5.7630e-01   9.2323e-01  -1.4163e+01   8.7183e+00  -6.8410e-01   1.0959e+00
 -1.7098e+01   8.9206e+00  -5.3460e-01   8.5643e-01  -1.4366e+01   8.6045e+00  -6.6540e-01   1.0660e+00  -1.6004e+01   8.5934e+00  -5.7590e-01   9.2259e-01  -1.4098e+01   8.6741e+00  -6.8370e-01   1.0953e+00
 -1.7019e+01   8.8786e+00  -5.3430e-01   8.5595e-01  -1.4300e+01   8.5606e+00  -6.6510e-01   1.0655e+00  -1.5930e+01   8.5511e+00  -5.7560e-01   9.2211e-01  -1.4033e+01   8.6299e+00  -6.8340e-01   1.0948e+00
 -1.6941e+01   8.8367e+00  -5.3400e-01   8.5547e-01  -1.4234e+01   8.5168e+00  -6.6470e-01   1.0648e+00  -1.5857e+01   8.5089e+00  -5.7520e-01   9.2147e-01  -1.3969e+01   8.5857e+00  -6.8300e-01   1.0942e+00
 -1.6863e+01   8.7949e+00  -5.3370e-01   8.5499e-01  -1.4168e+01   8.4730e+00  -6.6430e-01   1.0642e+00  -1.5783e+01   8.4667e+00  -5.7480e-01   9.2083e-01  -1.3904e+01   8.5416e+00  -6.8260e-01   1.0935e+00
 -1.6784e+01   8.7530e+00  -5.3340e-01   8.5451e-01  -1.4102e+01   8.4293e+00  -6.6400e-01   1.0637e+00  -1.5710e+01   8.4245e+00  -5.7450e-01   9.2035e-01  -1.3839e+01   8.4974e+00  -6.8230e-01   1.0930e+00
 -1.6706e+01   8.7112e+00  -5.3310e-01   8.5403e-01  -1.4036e+01   8.3855e+00  -6.6360e-01   1.0631e+00  -1.5637e+01   8.3823e+00  -5.7410e-01   9.1971e-01  -1.3775e+01   8.4533e+00  -6.8190e-01   1.0924e+00
 -1.6627e+01   8.6694e+00  -5.3280e-01   8.5355e-01  -1.3970e+01   8.3418e+00  -6.6320e-01   1.0624e+00  -1.5563e+01   8.3402e+00  -5.7380e-01   9.1923e-01  -1.3710e+01   8.4092e+00  -6.8150e-01   1.0918e+00
 -1.6549e+01   8.6276e+00  -5.3250e-01   8.5306e-01  -1.3904e+01   8.2981e+00  -6.6280e-01   1.0618e+00  -1.5490e+01   8.2981e+00  -5.7340e-01   9.1859e-01  -1.3645e+01   8.3652e+00  -6.8120e-01   1.0913e+00
 -1.6470e+01   8.5859e+00  -5.3220e-01   8.5258e-01  -1.3838e+01   8.2545e+00  -6.6240e-01   1.0612e+00  -1.5416e+01   8.2560e+00  -5.7300e-01   9.1795e-01  -1.3581e+01   8.3211e+00  -6.8080e-01   1.0906e+00
 -1.6392e+01   8.5441e+00  -5.3190e-01   8.5210e-01  -1.3773e+01   8.2108e+00  -6.6210e-01   1.0607e+00  -1.5343e+01   8.2140e+00  -5.7270e-01   9.1747e-01  -1.3516e+01   8.2771e+00  -6.8040e-01   1.0900e+00
 -1.6314e+01   8.5024e+00  -5.3160e-01   8.5162e-01  -1.3707e+01   8.1672e+00  -6.6170e-01   1.0600e+00  -1.5269e+01   8.1719e+00  -5.7230e-01   9.1682e-01  -1.3451e+01   8.2331e+00  -6.8010e-01   1.0895e+00
 -1.6235e+01   8.4608e+00  -5.3130e-01   8.5114e-01  -1.3641e+01   8.1236e+00  -6.6130e-01   1.0594e+00  -1.5196e+01   8.1299e+00  -5.7190e-01   9.1618e-01  -1.3387e+01   8.1891e+00  -6.7970e-01   1.0889e+00
 -1.6157e+01   8.4191e+00  -5.3100e-01   8.5066e-01  -1.3575e+01   8.0800e+00  -6.6090e-01   1.0588e+00  -1.5123e+01   8.0879e+00  -5.7160e-01   9.1570e-01  -1.3322e+01   8.1452e+00  -6.7930e-01   1.0882e+00
 -1.6078e+01   8.3775e+00  -5.3070e-01   8.5018e-01  -1.3509e+01   8.0365e+00  -6.6050e-01   1.0581e+00  -1.5049e+01   8.0460e+00  -5.7120e-01   9.1506e-01  -1.3257e+01   8.1013e+00  -6.7890e-01   1.0876e+00
 -1.6000e+01   8.3359e+00  -5.3030e-01   8.4954e-01  -1.3443e+01   7.9930e+00  -6.6010e-01   1.0575e+00  -1.4976e+01   8.0041e+00  -5.7080e-01   9.1442e-01  -1.3193e+01   8.0574e+00  -6.7850e-01   1.0870e+00
 -1.5921e+01   8.2943e+00  -5.3000e-01   8.4906e-01  -1.3377e+01   7.9495e+00  -6.5970e-01   1.0568e+00  -1.4902e+01   7.9622e+00  -5.7040e-01   9.1378e-01  -1.3128e+01   8.0135e+00  -6.7820e-01   1.0865e+00
 -1.5843e+01   8.2527e+00  -5.2970e-01   8.4858e-01  -1.3311e+01   7.9060e+00  -6.5930e-01   1.0562e+00  -1.4829e+01   7.9203e+00  -5.7010e-01   9.1330e-01  -1.3063e+01   7.9697e+00  -6.7780e-01   1.0858e+00
 -1.5764e+01   8.2112e+00  -5.2940e-01   8.4810e-01  -1.3245e+01   7.8626e+00  -6.5890e-01   1.0556e+00  -1.4756e+01   7.8785e+00  -5.6970e-01   9.1266e-01  -1.2999e+01   7.9259e+00  -6.7740e-01   1.0852e+00
 -1.5686e+01   8.1697e+00  -5.2910e-01   8.4762e-01  -1.3179e+01   7.8192e+00  -6.5850e-01   1.0549e+00  -1.4682e+01   7.8367e+00  -5.6930e-01   9.1202e-01  -1.2934e+01   7.8821e+00  -6.7700e-01   1.0846e+00
 -1.5608e+01   8.1282e+00  -5.2880e-01   8.4714e-01  -1.3114e+01   7.7758e+00  -6.5810e-01   1.0543e+00  -1.4609e+01   7.7949e+00  -5.6890e-01   9.1138e-01  -1.2869e+01   7.8383e+00  -6.7660e-01   1.0839e+00
 -1.5529e+01   8.0867e+00  -5.2850e-01   8.4666e-01  -1.3048e+01   7.7325e+00  -6.5770e-01   1.0536e+00  -1.4535e+01   7.7532e+00  -5.6860e-01   9.1090e-01  -1.2805e+01   7.7946e+00  -6.7620e-01   1.0833e+00
 -1.5451e+01   8.0453e+00  -5.2810e-01   8.4602e-01  -1.2982e+01   7.6891e+00  -6.5730e-01   1.0530e+00  -1.4462e+01   7.7114e+00  -5.6820e-01   9.1026e-01  -1.2740e+01   7.7508e+00  -6.7580e-01   1.0826e+00
 -1.5372e+01   8.0039e+00  -5.2780e-01   8.4554e-01  -1.2916e+01   7.6458e+00  -6.5690e-01   1.0524e+00  -1.4389e+01   7.6697e+00  -5.6780e-01   9.0962e-01  -1.2675e+01   7.7071e+00  -6.7540e-01   1.0820e+00
 -1.5294e+01   7.9625e+00  -5.2750e-01   8.4506e-01  -1.2850e+01   7.6026e+00  -6.5650e-01   1.0517e+00  -1.4315e+01   7.6281e+00  -5.6740e-01   9.0897e-01  -1.2611e+01   7.6635e+00  -6.7500e-01   1.0814e+00
 -1.5215e+01   7.9211e+00  -5.2720e-01   8.4457e-01  -1.2784e+01   7.5593e+00  -6.5610e-01   1.0511e+00  -1.4242e+01   7.5864e+00  -5.6700e-01   9.0833e-01  -1.2546e+01   7.6198e+00  -6.7460e-01   1.0807e+00
 -1.5137e+01   7.8798e+00  -5.2690e-01   8.4409e-01  -1.2718e+01   7.5161e+00  -6.5570e-01   1.0504e+00  -1.4168e+01   7.5448e+00  -5.6660e-01   9.0769e-01  -1.2481e+01   7.5762e+00  -6.7420e-01   1.0801e+00
 -1.5059e+01   7.8385e+00  -5.2650e-01   8.4345e-01  -1.2652e+01   7.4729e+00  -6.5520e-01   1.0496e+00  -1.4095e+01   7.5032e+00  -5.6620e-01   9.0705e-01  -1.2417e+01   7.5326e+00  -6.7380e-01   1.0794e+00
 -1.4980e+01   7.7972e+00  -5.2620e-01   8.4297e-01  -1.2586e+01   7.4297e+00  -6.5480e-01   1.0490e+00  -1.4021e+01   7.4617e+00  -5.6580e-01   9.0641e-01  -1.2352e+01   7.4891e+00  -6.7340e-01   1.0788e+00
 -1.4902e+01   7.7560e+00  -5.2590e-01   8.4249e-01  -1.2520e+01   7.3866e+00  -6.5440e-01   1.0483e+00  -1.3948e+01   7.4202e+00  -5.6540e-01   9.0577e-01  -1.2287e+01   7.4455e+00  -6.7300e-01   1.0781e+00
 -1.4823e+01   7.7147e+00  -5.2560e-01   8.4201e-01  -1.2455e+01   7.3435e+00  -6.5400e-01   1.0477e+00  -1.3875e+01   7.3787e+00  -5.6500e-01   9.0513e-01  -1.2223e+01   7.4020e+00  -6.7260e-01   1.0775e+00
 -1.4745e+01   7.6735e+00  -5.2520e-01   8.4137e-01  -1.2389e+01   7.3004e+00  -6.5350e-01   1.0469e+00  -1.3801e+01   7.3372e+00  -5.6470e-01   9.0465e-01  -1.2158e+01   7.3586e+00  -6.7220e-01   1.0769e+00
 -1.4666e+01   7.6323e+00  -5.2490e-01   8.4089e-01  -1.2323e+01   7.2574e+00  -6.5310e-01   1.0463e+00  -1.3728e+01   7.2958e+00  -5.6430e-01   9.0401e-01  -1.2093e+01   7.3151e+00  -6.7170e-01   1.0761e+00
 -1.4588e+01   7.5912e+00  -5.2460e-01   8.4041e-01  -1.2257e+01   7.2143e+00  -6.5270e-01   1.0456e+00  -1.3654e+01   7.2544e+00  -5.6390e-01   9.0337e-01  -1.2029e+01   7.2717e+00  -6.7130e-01   1.0754e+00
 -1.4510e+01   7.5500e+00  -5.2430e-01   8.3993e-01  -1.2191e+01   7.1713e+00  -6.5220e-01   1.0448e+00  -1.3581e+01   7.2130e+00  -5.6350e-01   9.0273e-01  -1.1964e+01   7.2283e+00  -6.7090e-01   1.0748e+00
 -1.4431e+01   7.5089e+00  -5.2390e-01   8.3929e-01  -1.2125e+01   7.1284e+00  -6.5180e-01   1.0442e+00  -1.3508e+01   7.1716e+00  -5.6300e-01   9.0193e-01  -1.1899e+01   7.1849e+00  -6.7050e-01   1.0741e+00
 -1.4353e+01   7.4679e+00  -5.2360e-01   8.3881e-01  -1.2059e+01   7.0854e+00  -6.5140e-01   1.0435e+00  -1.3434e+01   7.1303e+00  -5.6260e-01   9.0129e-01  -1.1835e+01   7.1415e+00  -6.7000e-01   1.0733e+00
 -1.4274e+01   7.4268e+00  -5.2330e-01   8.3833e-01  -1.1993e+01   7.0425e+00  -6.5090e-01   1.0427e+00  -1.3361e+01   7.0890e+00  -5.6220e-01   9.0064e-01  -1.1770e+01   7.0982e+00  -6.6960e-01   1.0727e+00
 -1.4196e+01   7.3858e+00  -5.2290e-01   8.3769e-01  -1.1927e+01   6.9996e+00  -6.5050e-01   1.0421e+00  -1.3287e+01   7.0478e+00  -5.6180e-01   9.0000e-01  -1.1705e+01   7.0549e+00  -6.6920e-01   1.0721e+00
 -1.4117e+01   7.3448e+00  -5.2260e-01   8.3721e-01  -1.1862e+01   6.9568e+00  -6.5000e-01   1.0413e+00  -1.3214e+01   7.0065e+00  -5.6140e-01   8.9936e-01  -1.1641e+01   7.0117e+00  -6.6870e-01   1.0713e+00
 -1.4039e+01   7.3038e+00  -5.2230e-01   8.3672e-01  -1.1796e+01   6.9140e+00  -6.4960e-01   1.0407e+00  -1.3141e+01   6.9653e+00  -5.6100e-01   8.9872e-01  -1.1576e+01   6.9684e+00  -6.6830e-01   1.0706e+00
 -1.3961e+01   7.2629e+00  -5.2190e-01   8.3608e-01  -1.1730e+01   6.8712e+00  -6.4910e-01   1.0399e+00  -1.3067e+01   6.9242e+00  -5.6060e-01   8.9808e-01  -1.1511e+01   6.9252e+00  -6.6790e-01   1.0700e+00
 -1.3882e+01   7.2219e+00  -5.2160e-01   8.3560e-01  -1.1664e+01   6.8284e+00  -6.4870e-01   1.0392e+00  -1.2994e+01   6.8830e+00  -5.6020e-01   8.9744e-01  -1.1447e+01   6.8821e+00  -6.6740e-01   1.0692e+00
 -1.3804e+01   7.1810e+00  -5.2130e-01   8.3512e-01  -1.1598e+01   6.7857e+00  -6.4820e-01   1.0384e+00  -1.2920e+01   6.8419e+00  -5.5980e-01   8.9680e-01  -1.1382e+01   6.8389e+00  -6.6700e-01   1.0685e+00
 -1.3725e+01   7.1402e+00  -5.2090e-01   8.3448e-01  -1.1532e+01   6.7430e+00  -6.4780e-01   1.0378e+00  -1.2847e+01   6.8008e+00  -5.5930e-01   8.9600e-01  -1.1317e+01   6.7958e+00  -6.6650e-01   1.0677e+00
 -1.3647e+01   7.0993e+00  -5.2060e-01   8.3400e-01  -1.1466e+01   6.7003e+00  -6.4730e-01   1.0370e+00  -1.2773e+01   6.7598e+00  -5.5890e-01   8.9536e-01  -1.1253e+01   6.7527e+00  -6.6610e-01   1.0671e+00
 -1.3568e+01   7.0585e+00  -5.2030e-01   8.3352e-01  -1.1400e+01   6.6577e+00  -6.4690e-01   1.0363e+00  -1.2700e+01   6.7188e+00  -5.5850e-01   8.9472e-01  -1.1188e+01   6.7096e+00  -6.6560e-01   1.0663e+00
 -1.3490e+01   7.0177e+00  -5.1990e-01   8.3288e-01  -1.1334e+01   6.6151e+00  -6.4640e-01   1.0355e+00  -1.2627e+01   6.6778e+00  -5.5810e-01   8.9408e-01  -1.1123e+01   6.6666e+00  -6.6520e-01   1.0657e+00
 -1.3412e+01   6.9770e+00  -5.1960e-01   8.3240e-01  -1.1268e+01   6.5725e+00  -6.4590e-01   1.0347e+00  -1.2553e+01   6.6368e+00  -5.5760e-01   8.9328e-01  -1.1059e+01   6.6236e+00  -6.6470e-01   1.0648e+00
 -1.3333e+01   6.9362e+00  -5.1920e-01   8.3176e-01  -1.1203e+01   6.5299e+00  -6.4540e-01   1.0339e+00  -1.2480e+01   6.5959e+00  -5.5720e-01   8.9263e-01  -1.0994e+01   6.5806e+00  -6.6420e-01   1.0640e+00
 -1.3255e+01   6.8955e+00  -5.1890e-01   8.3128e-01  -1.1137e+01   6.4874e+00  -6.4500e-01   1.0333e+00  -1.2406e+01   6.5550e+00  -5.5680e-01   8.9199e-01  -1.0929e+01   6.5377e+00  -6.6380e-01   1.0634e+00
 -1.3176e+01   6.8548e+00  -5.1860e-01   8.3080e-01  -1.1071e+01   6.4449e+00  -6.4450e-01   1.0325e+00  -1.2333e+01   6.5142e+00  -5.5640e-01   8.9135e-01  -1.0865e+01   6.4948e+00  -6.6330e-01   1.0626e+00
 -1.3098e+01   6.8142e+00  -5.1820e-01   8.3016e-01  -1.1005e+01   6.4025e+00  -6.4400e-01   1.0317e+00  -1.2260e+01   6.4733e+00  -5.5590e-01   8.9055e-01  -1.0800e+01   6.4519e+00  -6.6280e-01   1.0618e+00
 -1.3019e+01   6.7735e+00  -5.1790e-01   8.2968e-01  -1.0939e+01   6.3601e+00  -6.4350e-01   1.0309e+00  -1.2186e+01   6.4326e+00  -5.5550e-01   8.8991e-01  -1.0735e+01   6.4090e+00  -6.6240e-01   1.0612e+00
 -1.2941e+01   6.7329e+00  -5.1750e-01   8.2903e-01  -1.0873e+01   6.3177e+00  -6.4300e-01   1.0301e+00  -1.2113e+01   6.3918e+00  -5.5500e-01   8.8911e-01  -1.0671e+01   6.3662e+00  -6.6190e-01   1.0604e+00
 -1.2863e+01   6.6924e+00  -5.1720e-01   8.2855e-01  -1.0807e+01   6.2753e+00  -6.4250e-01   1.0293e+00  -1.2039e+01   6.3511e+00  -5.5460e-01   8.8847e-01  -1.0606e+01   6.3234e+00  -6.6140e-01   1.0596e+00
 -1.2784e+01   6.6518e+00  -5.1680e-01   8.2791e-01  -1.0741e+01   6.2330e+00  -6.4210e-01   1.0286e+00  -1.1966e+01   6.3104e+00  -5.5420e-01   8.8783e-01  -1.0541e+01   6.2807e+00  -6.6090e-01   1.0588e+00
 -1.2706e+01   6.6113e+00  -5.1650e-01   8.2743e-01  -1.0675e+01   6.1907e+00  -6.4160e-01   1.0278e+00  -1.1893e+01   6.2697e+00  -5.5370e-01   8.8703e-01  -1.0477e+01   6.2380e+00  -6.6040e-01   1.0580e+00
 -1.2627e+01   6.5708e+00  -5.1610e-01   8.2679e-01  -1.0609e+01   6.1484e+00  -6.4110e-01   1.0270e+00  -1.1819e+01   6.2291e+00  -5.5330e-01   8.8639e-01  -1.0412e+01   6.1953e+00  -6.6000e-01   1.0573e+00
 -1.2549e+01   6.5303e+00  -5.1580e-01   8.2631e-01  -1.0544e+01   6.1062e+00  -6.4060e-01   1.0262e+00  -1.1746e+01   6.1885e+00  -5.5280e-01   8.8559e-01  -1.0347e+01   6.1526e+00  -6.5950e-01   1.0565e+00
 -1.2470e+01   6.4899e+00  -5.1540e-01   8.2567e-01  -1.0478e+01   6.0640e+00  -6.4010e-01   1.0254e+00  -1.1672e+01   6.1479e+00  -5.5240e-01   8.8494e-01  -1.0283e+01   6.1100e+00  -6.5900e-01   1.0557e+00
 -1.2392e+01   6.4495e+00  -5.1510e-01   8.2519e-01  -1.0412e+01   6.0218e+00  -6.3950e-01   1.0245e+00  -1.1599e+01   6.1074e+00  -5.5190e-01   8.8414e-01  -1.0218e+01   6.0674e+00  -6.5850e-01   1.0549e+00
 -1.2314e+01   6.4091e+00  -5.1470e-01   8.2455e-01  -1.0346e+01   5.9797e+00  -6.3900e-01   1.0237e+00  -1.1526e+01   6.0669e+00  -5.5150e-01   8.8350e-01  -1.0153e+01   6.0248e+00  -6.5800e-01   1.0541e+00
 -1.2235e+01   6.3687e+00  -5.1440e-01   8.2407e-01  -1.0280e+01   5.9376e+00  -6.3850e-01   1.0229e+00  -1.1452e+01   6.0264e+00  -5.5100e-01   8.8270e-01  -1.0089e+01   5.9823e+00  -6.5750e-01   1.0533e+00
 -1.2157e+01   6.3284e+00  -5.1400e-01   8.2343e-01  -1.0214e+01   5.8956e+00  -6.3800e-01   1.0221e+00  -1.1379e+01   5.9860e+00  -5.5060e-01   8.8206e-01  -1.0024e+01   5.9398e+00  -6.5700e-01   1.0525e+00
 -1.2078e+01   6.2881e+00  -5.1370e-01   8.2295e-01  -1.0148e+01   5.8535e+00  -6.3750e-01   1.0213e+00  -1.1305e+01   5.9456e+00  -5.5010e-01   8.8126e-01  -9.9592e+00   5.8973e+00  -6.5650e-01   1.0517e+00
 -1.2000e+01   6.2478e+00  -5.1330e-01   8.2231e-01  -1.0082e+01   5.8115e+00  -6.3700e-01   1.0205e+00  -1.1232e+01   5.9052e+00  -5.4960e-01   8.8046e-01  -9.8945e+00   5.8548e+00  -6.5590e-01   1.0508e+00
 -1.1921e+01   6.2076e+00  -5.1300e-01   8.2183e-01  -1.0016e+01   5.7696e+00  -6.3640e-01   1.0195e+00  -1.1158e+01   5.8649e+00  -5.4920e-01   8.7982e-01  -9.8299e+00   5.8125e+00  -6.5540e-01   1.0500e+00
 -1.1843e+01   6.1674e+00  -5.1260e-01   8.2119e-01  -9.9505e+00   5.7277e+00  -6.3590e-01   1.0187e+00  -1.1085e+01   5.8246e+00  -5.4870e-01   8.7902e-01  -9.7652e+00   5.7701e+00  -6.5490e-01   1.0491e+00
 -1.1765e+01   6.1272e+00  -5.1230e-01   8.2070e-01  -9.8846e+00   5.6858e+00  -6.3540e-01   1.0179e+00  -1.1012e+01   5.7843e+00  -5.4820e-01   8.7822e-01  -9.7005e+00   5.7278e+00  -6.5440e-01   1.0483e+00
 -1.1686e+01   6.0870e+00  -5.1190e-01   8.2006e-01  -9.8187e+00   5.6439e+00  -6.3480e-01   1.0169e+00  -1.0938e+01   5.7441e+00  -5.4780e-01   8.7758e-01  -9.6359e+00   5.6854e+00  -6.5380e-01   1.0474e+00
 -1.1608e+01   6.0469e+00  -5.1150e-01   8.1942e-01  -9.7528e+00   5.6021e+00  -6.3430e-01   1.0161e+00  -1.0865e+01   5.7039e+00  -5.4730e-01   8.7677e-01  -9.5712e+00   5.6432e+00  -6.5330e-01   1.0466e+00
 -1.1529e+01   6.0068e+00  -5.1120e-01   8.1894e-01  -9.6869e+00   5.5603e+00  -6.3370e-01   1.0152e+00  -1.0791e+01   5.6637e+00  -5.4680e-01   8.7597e-01  -9.5065e+00   5.6009e+00  -6.5280e-01   1.0458e+00
 -1.1451e+01   5.9667e+00  -5.1080e-01   8.1830e-01  -9.6210e+00   5.5186e+00  -6.3320e-01   1.0144e+00  -1.0718e+01   5.6236e+00  -5.4640e-01   8.7533e-01  -9.4419e+00   5.5587e+00  -6.5220e-01   1.0448e+00
 -1.1372e+01   5.9267e+00  -5.1050e-01   8.1782e-01  -9.5551e+00   5.4769e+00  -6.3260e-01   1.0134e+00  -1.0645e+01   5.5835e+00  -5.4590e-01   8.7453e-01  -9.3772e+00   5.5166e+00  -6.5170e-01   1.0440e+00
 -1.1294e+01   5.8866e+00  -5.1010e-01   8.1718e-01  -9.4892e+00   5.4352e+00  -6.3210e-01   1.0126e+00  -1.0571e+01   5.5434e+00  -5.4540e-01   8.7373e-01  -9.3125e+00   5.4745e+00  -6.5110e-01   1.0431e+00
 -1.1216e+01   5.8466e+00  -5.0970e-01   8.1654e-01  -9.4233e+00   5.3936e+00  -6.3150e-01   1.0117e+00  -1.0498e+01   5.5034e+00  -5.4490e-01   8.7293e-01  -9.2478e+00   5.4324e+00  -6.5060e-01   1.0423e+00
 -1.1137e+01   5.8067e+00  -5.0940e-01   8.1606e-01  -9.3574e+00   5.3520e+00  -6.3100e-01   1.0109e+00  -1.0424e+01   5.4634e+00  -5.4440e-01   8.7213e-01  -9.1832e+00   5.3903e+00  -6.5000e-01   1.0413e+00
 -1.1059e+01   5.7667e+00  -5.0900e-01   8.1542e-01  -9.2915e+00   5.3104e+00  -6.3040e-01   1.0099e+00  -1.0351e+01   5.4235e+00  -5.4390e-01   8.7133e-01  -9.1185e+00   5.3483e+00  -6.4950e-01   1.0405e+00
 -1.0980e+01   5.7268e+00  -5.0860e-01   8.1478e-01  -9.2256e+00   5.2689e+00  -6.2980e-01   1.0089e+00  -1.0278e+01   5.3836e+00  -5.4340e-01   8.7053e-01  -9.0538e+00   5.3063e+00  -6.4890e-01   1.0395e+00
 -1.0902e+01   5.6869e+00  -5.0830e-01   8.1430e-01  -9.1597e+00   5.2274e+00  -6.2920e-01   1.0080e+00  -1.0204e+01   5.3437e+00  -5.4300e-01   8.6989e-01  -8.9892e+00   5.2644e+00  -6.4830e-01   1.0386e+00
 -1.0823e+01   5.6471e+00  -5.0790e-01   8.1366e-01  -9.0938e+00   5.1860e+00  -6.2870e-01   1.0072e+00  -1.0131e+01   5.3039e+00  -5.4250e-01   8.6908e-01  -8.9245e+00   5.2225e+00  -6.4780e-01   1.0378e+00
 -1.0745e+01   5.6073e+00  -5.0750e-01   8.1301e-01  -9.0279e+00   5.1445e+00  -6.2810e-01   1.0062e+00  -1.0057e+01   5.2641e+00  -5.4200e-01   8.6828e-01  -8.8598e+00   5.1806e+00  -6.4720e-01   1.0368e+00
 -1.0667e+01   5.5675e+00  -5.0720e-01   8.1253e-01  -8.9620e+00   5.1032e+00  -6.2750e-01   1.0053e+00  -9.9839e+00   5.2243e+00  -5.4150e-01   8.6748e-01  -8.7952e+00   5.1387e+00  -6.4660e-01   1.0359e+00
 -1.0588e+01   5.5277e+00  -5.0680e-01   8.1189e-01  -8.8961e+00   5.0618e+00  -6.2690e-01   1.0043e+00  -9.9105e+00   5.1845e+00  -5.4100e-01   8.6668e-01  -8.7305e+00   5.0969e+00  -6.4600e-01   1.0349e+00
 -1.0510e+01   5.4880e+00  -5.0640e-01   8.1125e-01  -8.8302e+00   5.0206e+00  -6.2630e-01   1.0033e+00  -9.8370e+00   5.1449e+00  -5.4050e-01   8.6588e-01  -8.6658e+00   5.0552e+00  -6.4540e-01   1.0339e+00
 -1.0431e+01   5.4483e+00  -5.0610e-01   8.1077e-01  -8.7643e+00   4.9793e+00  -6.2570e-01   1.0024e+00  -9.7636e+00   5.1052e+00  -5.4000e-01   8.6508e-01  -8.6011e+00   5.0135e+00  -6.4490e-01   1.0331e+00
 -1.0353e+01   5.4086e+00  -5.0570e-01   8.1013e-01  -8.6984e+00   4.9381e+00  -6.2510e-01   1.0014e+00  -9.6902e+00   5.0656e+00  -5.3940e-01   8.6412e-01  -8.5365e+00   4.9718e+00  -6.4430e-01   1.0322e+00
 -1.0274e+01   5.3689e+00  -5.0530e-01   8.0949e-01  -8.6326e+00   4.8969e+00  -6.2450e-01   1.0004e+00  -9.6168e+00   5.0260e+00  -5.3890e-01   8.6332e-01  -8.4718e+00   4.9301e+00  -6.4370e-01   1.0312e+00
 -1.0196e+01   5.3293e+00  -5.0500e-01   8.0901e-01  -8.5666e+00   4.8558e+00  -6.2390e-01   9.9949e-01  -9.5434e+00   4.9865e+00  -5.3840e-01   8.6252e-01  -8.4071e+00   4.8885e+00  -6.4300e-01   1.0301e+00
 -1.0118e+01   5.2897e+00  -5.0460e-01   8.0837e-01  -8.5008e+00   4.8147e+00  -6.2330e-01   9.9853e-01  -9.4700e+00   4.9470e+00  -5.3790e-01   8.6172e-01  -8.3425e+00   4.8469e+00  -6.4240e-01   1.0291e+00
 -1.0039e+01   5.2502e+00  -5.0420e-01   8.0773e-01  -8.4349e+00   4.7736e+00  -6.2260e-01   9.9741e-01  -9.3966e+00   4.9075e+00  -5.3740e-01   8.6091e-01  -8.2778e+00   4.8054e+00  -6.4180e-01   1.0282e+00
 -9.9607e+00   5.2106e+00  -5.0390e-01   8.0725e-01  -8.3690e+00   4.7326e+00  -6.2200e-01   9.9644e-01  -9.3232e+00   4.8681e+00  -5.3690e-01   8.6011e-01  -8.2131e+00   4.7639e+00  -6.4120e-01   1.0272e+00
 -9.8822e+00   5.1711e+00  -5.0350e-01   8.0661e-01  -8.3031e+00   4.6917e+00  -6.2140e-01   9.9548e-01  -9.2498e+00   4.8287e+00  -5.3630e-01   8.5915e-01  -8.1485e+00   4.7225e+00  -6.4060e-01   1.0262e+00
 -9.8038e+00   5.1317e+00  -5.0310e-01   8.0597e-01  -8.2372e+00   4.6508e+00  -6.2070e-01   9.9436e-01  -9.1763e+00   4.7893e+00  -5.3580e-01   8.5835e-01  -8.0838e+00   4.6811e+00  -6.3990e-01   1.0251e+00
 -9.7254e+00   5.0922e+00  -5.0270e-01   8.0533e-01  -8.1713e+00   4.6099e+00  -6.2010e-01   9.9340e-01  -9.1029e+00   4.7500e+00  -5.3530e-01   8.5755e-01  -8.0191e+00   4.6397e+00  -6.3930e-01   1.0242e+00
 -9.6469e+00   5.0528e+00  -5.0240e-01   8.0484e-01  -8.1054e+00   4.5690e+00  -6.1940e-01   9.9228e-01  -9.0295e+00   4.7107e+00  -5.3480e-01   8.5675e-01  -7.9544e+00   4.5984e+00  -6.3870e-01   1.0232e+00
 -9.5685e+00   5.0134e+00  -5.0200e-01   8.0420e-01  -8.0395e+00   4.5282e+00  -6.1880e-01   9.9132e-01  -8.9561e+00   4.6715e+00  -5.3420e-01   8.5579e-01  -7.8898e+00   4.5571e+00  -6.3800e-01   1.0221e+00
 -9.4901e+00   4.9741e+00  -5.0160e-01   8.0356e-01  -7.9736e+00   4.4875e+00  -6.1810e-01   9.9020e-01  -8.8827e+00   4.6323e+00  -5.3370e-01   8.5499e-01  -7.8251e+00   4.5159e+00  -6.3740e-01   1.0211e+00
 -9.4117e+00   4.9347e+00  -5.0130e-01   8.0308e-01  -7.9077e+00   4.4468e+00  -6.1750e-01   9.8924e-01  -8.8093e+00   4.5931e+00  -5.3310e-01   8.5403e-01  -7.7604e+00   4.4747e+00  -6.3670e-01   1.0200e+00
 -9.3332e+00   4.8954e+00  -5.0090e-01   8.0244e-01  -7.8418e+00   4.4061e+00  -6.1680e-01   9.8811e-01  -8.7359e+00   4.5540e+00  -5.3260e-01   8.5323e-01  -7.6958e+00   4.4335e+00  -6.3600e-01   1.0189e+00
 -9.2548e+00   4.8562e+00  -5.0050e-01   8.0180e-01  -7.7759e+00   4.3655e+00  -6.1610e-01   9.8699e-01  -8.6625e+00   4.5149e+00  -5.3210e-01   8.5242e-01  -7.6311e+00   4.3924e+00  -6.3540e-01   1.0179e+00
 -9.1764e+00   4.8169e+00  -5.0010e-01   8.0116e-01  -7.7100e+00   4.3249e+00  -6.1540e-01   9.8587e-01  -8.5891e+00   4.4759e+00  -5.3150e-01   8.5146e-01  -7.5664e+00   4.3514e+00  -6.3470e-01   1.0168e+00
 -9.0979e+00   4.7777e+00  -4.9980e-01   8.0068e-01  -7.6441e+00   4.2844e+00  -6.1480e-01   9.8491e-01  -8.5157e+00   4.4369e+00  -5.3100e-01   8.5066e-01  -7.5018e+00   4.3103e+00  -6.3400e-01   1.0157e+00
 -9.0195e+00   4.7385e+00  -4.9940e-01   8.0004e-01  -7.5782e+00   4.2439e+00  -6.1410e-01   9.8379e-01  -8.4422e+00   4.3979e+00  -5.3040e-01   8.4970e-01  -7.4371e+00   4.2693e+00  -6.3330e-01   1.0145e+00
 -8.9411e+00   4.6994e+00  -4.9900e-01   7.9940e-01  -7.5123e+00   4.2034e+00  -6.1340e-01   9.8267e-01  -8.3688e+00   4.3590e+00  -5.2990e-01   8.4890e-01  -7.3724e+00   4.2284e+00  -6.3260e-01   1.0134e+00
 -8.8626e+00   4.6602e+00  -4.9870e-01   7.9892e-01  -7.4464e+00   4.1630e+00  -6.1270e-01   9.8155e-01  -8.2954e+00   4.3201e+00  -5.2930e-01   8.4794e-01  -7.3077e+00   4.1875e+00  -6.3190e-01   1.0123e+00
 -8.7842e+00   4.6212e+00  -4.9830e-01   7.9828e-01  -7.3805e+00   4.1227e+00  -6.1200e-01   9.8042e-01  -8.2220e+00   4.2813e+00  -5.2870e-01   8.4698e-01  -7.2431e+00   4.1467e+00  -6.3120e-01   1.0112e+00
 -8.7058e+00   4.5821e+00  -4.9790e-01   7.9764e-01  -7.3146e+00   4.0824e+00  -6.1130e-01   9.7930e-01  -8.1486e+00   4.2425e+00  -5.2820e-01   8.4618e-01  -7.1784e+00   4.1059e+00  -6.3050e-01   1.0101e+00
 -8.6273e+00   4.5431e+00  -4.9750e-01   7.9700e-01  -7.2487e+00   4.0421e+00  -6.1050e-01   9.7802e-01  -8.0752e+00   4.2037e+00  -5.2760e-01   8.4522e-01  -7.1137e+00   4.0651e+00  -6.2980e-01   1.0089e+00
 -8.5489e+00   4.5041e+00  -4.9720e-01   7.9651e-01  -7.1828e+00   4.0019e+00  -6.0980e-01   9.7690e-01  -8.0018e+00   4.1650e+00  -5.2700e-01   8.4425e-01  -7.0491e+00   4.0244e+00  -6.2910e-01   1.0078e+00
 -8.4705e+00   4.4651e+00  -4.9680e-01   7.9587e-01  -7.1169e+00   3.9617e+00  -6.0910e-01   9.7578e-01  -7.9284e+00   4.1264e+00  -5.2650e-01   8.4345e-01  -6.9844e+00   3.9838e+00  -6.2840e-01   1.0067e+00
 -8.3921e+00   4.4261e+00  -4.9640e-01   7.9523e-01  -7.0510e+00   3.9216e+00  -6.0830e-01   9.7450e-01  -7.8550e+00   4.0877e+00  -5.2590e-01   8.4249e-01  -6.9197e+00   3.9431e+00  -6.2760e-01   1.0054e+00
 -8.3136e+00   4.3872e+00  -4.9610e-01   7.9475e-01  -6.9851e+00   3.8816e+00  -6.0760e-01   9.7338e-01  -7.7815e+00   4.0492e+00  -5.2530e-01   8.4153e-01  -6.8550e+00   3.9026e+00  -6.2690e-01   1.0043e+00
 -8.2352e+00   4.3483e+00  -4.9570e-01   7.9411e-01  -6.9192e+00   3.8416e+00  -6.0680e-01   9.7209e-01  -7.7081e+00   4.0106e+00  -5.2470e-01   8.4057e-01  -6.7904e+00   3.8621e+00  -6.2610e-01   1.0030e+00
 -8.1568e+00   4.3095e+00  -4.9530e-01   7.9347e-01  -6.8533e+00   3.8016e+00  -6.0610e-01   9.7097e-01  -7.6347e+00   3.9721e+00  -5.2420e-01   8.3977e-01  -6.7257e+00   3.8216e+00  -6.2540e-01   1.0019e+00
 -8.0783e+00   4.2706e+00  -4.9490e-01   7.9283e-01  -6.7874e+00   3.7617e+00  -6.0530e-01   9.6969e-01  -7.5613e+00   3.9337e+00  -5.2360e-01   8.3881e-01  -6.6610e+00   3.7812e+00  -6.2460e-01   1.0006e+00
 -7.9999e+00   4.2318e+00  -4.9460e-01   7.9235e-01  -6.7215e+00   3.7218e+00  -6.0450e-01   9.6841e-01  -7.4879e+00   3.8952e+00  -5.2300e-01   8.3785e-01  -6.5964e+00   3.7408e+00  -6.2380e-01   9.9933e-01
 -7.9215e+00   4.1930e+00  -4.9420e-01   7.9171e-01  -6.6556e+00   3.6820e+00  -6.0380e-01   9.6729e-01  -7.4145e+00   3.8569e+00  -5.2240e-01   8.3688e-01  -6.5317e+00   3.7005e+00  -6.2310e-01   9.9821e-01
 -7.8430e+00   4.1543e+00  -4.9380e-01   7.9107e-01  -6.5897e+00   3.6422e+00  -6.0300e-01   9.6601e-01  -7.3411e+00   3.8185e+00  -5.2180e-01   8.3592e-01  -6.4670e+00   3.6602e+00  -6.2230e-01   9.9692e-01
 -7.7646e+00   4.1156e+00  -4.9350e-01   7.9059e-01  -6.5238e+00   3.6025e+00  -6.0220e-01   9.6472e-01  -7.2677e+00   3.7802e+00  -5.2120e-01   8.3496e-01  -6.4024e+00   3.6200e+00  -6.2150e-01   9.9564e-01
 -7.6862e+00   4.0769e+00  -4.9310e-01   7.8995e-01  -6.4579e+00   3.5629e+00  -6.0140e-01   9.6344e-01  -7.1943e+00   3.7420e+00  -5.2060e-01   8.3400e-01  -6.3377e+00   3.5798e+00  -6.2070e-01   9.9436e-01
 -7.6078e+00   4.0382e+00  -4.9280e-01   7.8947e-01  -6.3920e+00   3.5233e+00  -6.0060e-01   9.6216e-01  -7.1208e+00   3.7038e+00  -5.2000e-01   8.3304e-01  -6.2730e+00   3.5397e+00  -6.1990e-01   9.9308e-01
 -7.5293e+00   3.9996e+00  -4.9240e-01   7.8882e-01  -6.3261e+00   3.4837e+00  -5.9980e-01   9.6088e-01  -7.0474e+00   3.6656e+00  -5.1940e-01   8.3208e-01  -6.2083e+00   3.4997e+00  -6.1910e-01   9.9180e-01
 -7.4509e+00   3.9610e+00  -4.9200e-01   7.8818e-01  -6.2603e+00   3.4442e+00  -5.9890e-01   9.5944e-01  -6.9740e+00   3.6275e+00  -5.1880e-01   8.3112e-01  -6.1437e+00   3.4596e+00  -6.1820e-01   9.9036e-01
 -7.3725e+00   3.9224e+00  -4.9170e-01   7.8770e-01  -6.1944e+00   3.4048e+00  -5.9810e-01   9.5816e-01  -6.9006e+00   3.5895e+00  -5.1820e-01   8.3016e-01  -6.0790e+00   3.4197e+00  -6.1740e-01   9.8907e-01
 -7.2940e+00   3.8838e+00  -4.9130e-01   7.8706e-01  -6.1284e+00   3.3654e+00  -5.9730e-01   9.5687e-01  -6.8272e+00   3.5515e+00  -5.1760e-01   8.2920e-01  -6.0143e+00   3.3798e+00  -6.1660e-01   9.8779e-01
 -7.2156e+00   3.8453e+00  -4.9100e-01   7.8658e-01  -6.0626e+00   3.3261e+00  -5.9640e-01   9.5543e-01  -6.7538e+00   3.5135e+00  -5.1700e-01   8.2823e-01  -5.9497e+00   3.3399e+00  -6.1570e-01   9.8635e-01
 -7.1372e+00   3.8068e+00  -4.9060e-01   7.8594e-01  -5.9967e+00   3.2868e+00  -5.9560e-01   9.5415e-01  -6.6804e+00   3.4756e+00  -5.1640e-01   8.2727e-01  -5.8850e+00   3.3002e+00  -6.1480e-01   9.8491e-01
 -7.0587e+00   3.7684e+00  -4.9030e-01   7.8546e-01  -5.9308e+00   3.2476e+00  -5.9470e-01   9.5271e-01  -6.6070e+00   3.4377e+00  -5.1570e-01   8.2615e-01  -5.8203e+00   3.2604e+00  -6.1400e-01   9.8363e-01
 -6.9803e+00   3.7299e+00  -4.8990e-01   7.8482e-01  -5.8649e+00   3.2084e+00  -5.9380e-01   9.5127e-01  -6.5336e+00   3.3998e+00  -5.1510e-01   8.2519e-01  -5.7557e+00   3.2207e+00  -6.1310e-01   9.8219e-01
 -6.9019e+00   3.6915e+00  -4.8960e-01   7.8434e-01  -5.7990e+00   3.1693e+00  -5.9300e-01   9.4999e-01  -6.4601e+00   3.3620e+00  -5.1450e-01   8.2423e-01  -5.6910e+00   3.1811e+00  -6.1220e-01   9.8074e-01
 -6.8234e+00   3.6531e+00  -4.8920e-01   7.8370e-01  -5.7331e+00   3.1303e+00  -5.9210e-01   9.4854e-01  -6.3867e+00   3.3243e+00  -5.1390e-01   8.2327e-01  -5.6263e+00   3.1416e+00  -6.1130e-01   9.7930e-01
 -6.7450e+00   3.6148e+00  -4.8890e-01   7.8322e-01  -5.6672e+00   3.0913e+00  -5.9120e-01   9.4710e-01  -6.3133e+00   3.2866e+00  -5.1320e-01   8.2215e-01  -5.5616e+00   3.1021e+00  -6.1040e-01   9.7786e-01
 -6.6666e+00   3.5764e+00  -4.8860e-01   7.8274e-01  -5.6013e+00   3.0524e+00  -5.9030e-01   9.4566e-01  -6.2399e+00   3.2489e+00  -5.1260e-01   8.2119e-01  -5.4970e+00   3.0626e+00  -6.0950e-01   9.7642e-01
 -6.5882e+00   3.5381e+00  -4.8820e-01   7.8210e-01  -5.5354e+00   3.0135e+00  -5.8930e-01   9.4406e-01  -6.1665e+00   3.2113e+00  -5.1200e-01   8.2022e-01  -5.4323e+00   3.0232e+00  -6.0850e-01   9.7482e-01
 -6.5097e+00   3.4999e+00  -4.8790e-01   7.8162e-01  -5.4695e+00   2.9747e+00  -5.8840e-01   9.4262e-01  -6.0931e+00   3.1738e+00  -5.1130e-01   8.1910e-01  -5.3676e+00   2.9839e+00  -6.0760e-01   9.7338e-01
 -6.4313e+00   3.4616e+00  -4.8760e-01   7.8114e-01  -5.4036e+00   2.9359e+00  -5.8750e-01   9.4117e-01  -6.0197e+00   3.1363e+00  -5.1070e-01   8.1814e-01  -5.3030e+00   2.9447e+00  -6.0670e-01   9.7193e-01
 -6.3529e+00   3.4234e+00  -4.8720e-01   7.8049e-01  -5.3377e+00   2.8973e+00  -5.8650e-01   9.3957e-01  -5.9463e+00   3.0988e+00  -5.1010e-01   8.1718e-01  -5.2383e+00   2.9054e+00  -6.0570e-01   9.7033e-01
 -6.2744e+00   3.3852e+00  -4.8690e-01   7.8001e-01  -5.2718e+00   2.8586e+00  -5.8560e-01   9.3813e-01  -5.8729e+00   3.0614e+00  -5.0940e-01   8.1606e-01  -5.1736e+00   2.8663e+00  -6.0470e-01   9.6873e-01
 -6.1960e+00   3.3470e+00  -4.8660e-01   7.7953e-01  -5.2059e+00   2.8201e+00  -5.8460e-01   9.3653e-01  -5.7994e+00   3.0240e+00  -5.0880e-01   8.1510e-01  -5.1089e+00   2.8272e+00  -6.0370e-01   9.6713e-01
 -6.1176e+00   3.3089e+00  -4.8630e-01   7.7905e-01  -5.1400e+00   2.7816e+00  -5.8360e-01   9.3493e-01  -5.7260e+00   2.9867e+00  -5.0810e-01   8.1398e-01  -5.0443e+00   2.7882e+00  -6.0270e-01   9.6553e-01
 -6.0391e+00   3.2707e+00  -4.8600e-01   7.7857e-01  -5.0741e+00   2.7432e+00  -5.8260e-01   9.3333e-01  -5.6526e+00   2.9494e+00  -5.0750e-01   8.1301e-01  -4.9796e+00   2.7493e+00  -6.0170e-01   9.6392e-01
 -5.9607e+00   3.2326e+00  -4.8570e-01   7.7809e-01  -5.0082e+00   2.7048e+00  -5.8160e-01   9.3172e-01  -5.5792e+00   2.9122e+00  -5.0680e-01   8.1189e-01  -4.9149e+00   2.7104e+00  -6.0070e-01   9.6232e-01
 -5.8823e+00   3.1945e+00  -4.8540e-01   7.7761e-01  -4.9423e+00   2.6665e+00  -5.8060e-01   9.3012e-01  -5.5058e+00   2.8750e+00  -5.0620e-01   8.1093e-01  -4.8503e+00   2.6716e+00  -5.9970e-01   9.6072e-01
 -5.8039e+00   3.1565e+00  -4.8510e-01   7.7713e-01  -4.8764e+00   2.6283e+00  -5.7960e-01   9.2852e-01  -5.4324e+00   2.8378e+00  -5.0550e-01   8.0981e-01  -4.7856e+00   2.6328e+00  -5.9860e-01   9.5896e-01
 -5.7254e+00   3.1184e+00  -4.8480e-01   7.7665e-01  -4.8105e+00   2.5901e+00  -5.7850e-01   9.2676e-01  -5.3590e+00   2.8008e+00  -5.0490e-01   8.0885e-01  -4.7209e+00   2.5941e+00  -5.9760e-01   9.5736e-01
 -5.6470e+00   3.0804e+00  -4.8460e-01   7.7633e-01  -4.7446e+00   2.5520e+00  -5.7750e-01   9.2515e-01  -5.2856e+00   2.7637e+00  -5.0420e-01   8.0773e-01  -4.6563e+00   2.5555e+00  -5.9650e-01   9.5559e-01
 -5.5686e+00   3.0424e+00  -4.8430e-01   7.7585e-01  -4.6787e+00   2.5140e+00  -5.7640e-01   9.2339e-01  -5.2122e+00   2.7267e+00  -5.0350e-01   8.0661e-01  -4.5916e+00   2.5170e+00  -5.9540e-01   9.5383e-01
 -5.4901e+00   3.0045e+00  -4.8400e-01   7.7537e-01  -4.6128e+00   2.4761e+00  -5.7540e-01   9.2179e-01  -5.1388e+00   2.6898e+00  -5.0290e-01   8.0565e-01  -4.5269e+00   2.4785e+00  -5.9430e-01   9.5207e-01
 -5.4117e+00   2.9665e+00  -4.8380e-01   7.7505e-01  -4.5469e+00   2.4382e+00  -5.7430e-01   9.2003e-01  -5.0653e+00   2.6529e+00  -5.0220e-01   8.0452e-01  -4.4623e+00   2.4401e+00  -5.9320e-01   9.5031e-01
 -5.3333e+00   2.9286e+00  -4.8350e-01   7.7457e-01  -4.4810e+00   2.4004e+00  -5.7320e-01   9.1827e-01  -4.9919e+00   2.6161e+00  -5.0160e-01   8.0356e-01  -4.3976e+00   2.4018e+00  -5.9210e-01   9.4854e-01
 -5.2548e+00   2.8906e+00  -4.8330e-01   7.7425e-01  -4.4151e+00   2.3626e+00  -5.7210e-01   9.1650e-01  -4.9185e+00   2.5793e+00  -5.0090e-01   8.0244e-01  -4.3329e+00   2.3635e+00  -5.9100e-01   9.4678e-01
 -5.1764e+00   2.8528e+00  -4.8310e-01   7.7393e-01  -4.3492e+00   2.3250e+00  -5.7090e-01   9.1458e-01  -4.8451e+00   2.5425e+00  -5.0020e-01   8.0132e-01  -4.2682e+00   2.3253e+00  -5.8980e-01   9.4486e-01
 -5.0980e+00   2.8149e+00  -4.8290e-01   7.7361e-01  -4.2833e+00   2.2874e+00  -5.6980e-01   9.1282e-01  -4.7717e+00   2.5058e+00  -4.9960e-01   8.0036e-01  -4.2036e+00   2.2872e+00  -5.8860e-01   9.4294e-01
 -5.0196e+00   2.7770e+00  -4.8260e-01   7.7313e-01  -4.2174e+00   2.2499e+00  -5.6860e-01   9.1090e-01  -4.6983e+00   2.4692e+00  -4.9890e-01   7.9924e-01  -4.1389e+00   2.2492e+00  -5.8740e-01   9.4101e-01
 -4.9411e+00   2.7392e+00  -4.8250e-01   7.7296e-01  -4.1515e+00   2.2125e+00  -5.6750e-01   9.0914e-01  -4.6249e+00   2.4326e+00  -4.9820e-01   7.9812e-01  -4.0742e+00   2.2113e+00  -5.8620e-01   9.3909e-01
 -4.8627e+00   2.7013e+00  -4.8230e-01   7.7264e-01  -4.0856e+00   2.1751e+00  -5.6630e-01   9.0721e-01  -4.5515e+00   2.3960e+00  -4.9760e-01   7.9716e-01  -4.0096e+00   2.1734e+00  -5.8500e-01   9.3717e-01
 -4.7843e+00   2.6635e+00  -4.8210e-01   7.7232e-01  -4.0197e+00   2.1378e+00  -5.6510e-01   9.0529e-01  -4.4781e+00   2.3595e+00  -4.9690e-01   7.9603e-01  -3.9449e+00   2.1356e+00  -5.8380e-01   9.3525e-01
 -4.7058e+00   2.6257e+00  -4.8190e-01   7.7200e-01  -3.9538e+00   2.1006e+00  -5.6390e-01   9.0337e-01  -4.4046e+00   2.3231e+00  -4.9630e-01   7.9507e-01  -3.8802e+00   2.0979e+00  -5.8250e-01   9.3317e-01
 -4.6274e+00   2.5879e+00  -4.8180e-01   7.7184e-01  -3.8879e+00   2.0635e+00  -5.6260e-01   9.0129e-01  -4.3312e+00   2.2866e+00  -4.9560e-01   7.9395e-01  -3.8155e+00   2.0603e+00  -5.8120e-01   9.3108e-01
 -4.5490e+00   2.5501e+00  -4.8170e-01   7.7168e-01  -3.8220e+00   2.0265e+00  -5.6140e-01   8.9936e-01  -4.2578e+00   2.2503e+00  -4.9500e-01   7.9299e-01  -3.7509e+00   2.0227e+00  -5.7990e-01   9.2900e-01
 -4.4705e+00   2.5124e+00  -4.8150e-01   7.7136e-01  -3.7561e+00   1.9895e+00  -5.6010e-01   8.9728e-01  -4.1844e+00   2.2140e+00  -4.9430e-01   7.9187e-01  -3.6862e+00   1.9852e+00  -5.7860e-01   9.2692e-01
 -4.3921e+00   2.4746e+00  -4.8140e-01   7.7120e-01  -3.6903e+00   1.9526e+00  -5.5880e-01   8.9520e-01  -4.1110e+00   2.1777e+00  -4.9360e-01   7.9075e-01  -3.6215e+00   1.9479e+00  -5.7730e-01   9.2483e-01
 -4.3137e+00   2.4369e+00  -4.8140e-01   7.7120e-01  -3.6244e+00   1.9159e+00  -5.5750e-01   8.9312e-01  -4.0376e+00   2.1415e+00  -4.9300e-01   7.8979e-01  -3.5569e+00   1.9106e+00  -5.7590e-01   9.2259e-01
 -4.2352e+00   2.3991e+00  -4.8130e-01   7.7104e-01  -3.5584e+00   1.8792e+00  -5.5620e-01   8.9103e-01  -3.9642e+00   2.1053e+00  -4.9240e-01   7.8882e-01  -3.4922e+00   1.8734e+00  -5.7460e-01   9.2051e-01
 -4.1568e+00   2.3613e+00  -4.8130e-01   7.7104e-01  -3.4926e+00   1.8426e+00  -5.5490e-01   8.8895e-01  -3.8908e+00   2.0692e+00  -4.9170e-01   7.8770e-01  -3.4275e+00   1.8363e+00  -5.7320e-01   9.1827e-01
 -4.0784e+00   2.3236e+00  -4.8120e-01   7.7088e-01  -3.4267e+00   1.8060e+00  -5.5350e-01   8.8671e-01  -3.8174e+00   2.0331e+00  -4.9110e-01   7.8674e-01  -3.3628e+00   1.7993e+00  -5.7170e-01   9.1586e-01
 -4.0000e+00   2.2859e+00  -4.8120e-01   7.7088e-01  -3.3608e+00   1.7696e+00  -5.5220e-01   8.8462e-01  -3.7439e+00   1.9971e+00  -4.9050e-01   7.8578e-01  -3.2982e+00   1.7623e+00  -5.7030e-01   9.1362e-01
 -3.9215e+00   2.2481e+00  -4.8130e-01   7.7104e-01  -3.2949e+00   1.7333e+00  -5.5080e-01   8.8238e-01  -3.6705e+00   1.9611e+00  -4.8980e-01   7.8466e-01  -3.2335e+00   1.7255e+00  -5.6880e-01   9.1122e-01
 -3.8431e+00   2.2104e+00  -4.8130e-01   7.7104e-01  -3.2290e+00   1.6970e+00  -5.4940e-01   8.8014e-01  -3.5971e+00   1.9252e+00  -4.8920e-01   7.8370e-01  -3.1688e+00   1.6887e+00  -5.6730e-01   9.0881e-01
 -3.7647e+00   2.1726e+00  -4.8140e-01   7.7120e-01  -3.1631e+00   1.6609e+00  -5.4790e-01   8.7774e-01  -3.5237e+00   1.8893e+00  -4.8860e-01   7.8274e-01  -3.1042e+00   1.6521e+00  -5.6580e-01   9.0641e-01
 -3.6862e+00   2.1349e+00  -4.8150e-01   7.7136e-01  -3.0972e+00   1.6248e+00  -5.4650e-01   8.7549e-01  -3.4503e+00   1.8534e+00  -4.8800e-01   7.8178e-01  -3.0395e+00   1.6156e+00  -5.6430e-01   9.0401e-01
 -3.6078e+00   2.0971e+00  -4.8170e-01   7.7168e-01  -3.0313e+00   1.5889e+00  -5.4500e-01   8.7309e-01  -3.3769e+00   1.8176e+00  -4.8750e-01   7.8097e-01  -2.9748e+00   1.5791e+00  -5.6270e-01   9.0145e-01
 -3.5294e+00   2.0593e+00  -4.8180e-01   7.7184e-01  -2.9654e+00   1.5530e+00  -5.4350e-01   8.7069e-01  -3.3035e+00   1.7819e+00  -4.8690e-01   7.8001e-01  -2.9102e+00   1.5428e+00  -5.6110e-01   8.9888e-01
 -3.4509e+00   2.0215e+00  -4.8210e-01   7.7232e-01  -2.8995e+00   1.5172e+00  -5.4200e-01   8.6828e-01  -3.2301e+00   1.7462e+00  -4.8630e-01   7.7905e-01  -2.8455e+00   1.5066e+00  -5.5950e-01   8.9632e-01
 -3.3725e+00   1.9837e+00  -4.8230e-01   7.7264e-01  -2.8336e+00   1.4816e+00  -5.4040e-01   8.6572e-01  -3.1567e+00   1.7105e+00  -4.8580e-01   7.7825e-01  -2.7808e+00   1.4704e+00  -5.5790e-01   8.9376e-01
 -3.2941e+00   1.9458e+00  -4.8260e-01   7.7313e-01  -2.7677e+00   1.4460e+00  -5.3880e-01   8.6316e-01  -3.0833e+00   1.6748e+00  -4.8530e-01   7.7745e-01  -2.7161e+00   1.4344e+00  -5.5620e-01   8.9103e-01
 -3.2157e+00   1.9080e+00  -4.8290e-01   7.7361e-01  -2.7018e+00   1.4105e+00  -5.3730e-01   8.6075e-01  -3.0098e+00   1.6392e+00  -4.8480e-01   7.7665e-01  -2.6515e+00   1.3985e+00  -5.5450e-01   8.8831e-01
 -3.1372e+00   1.8701e+00  -4.8330e-01   7.7425e-01  -2.6359e+00   1.3752e+00  -5.3560e-01   8.5803e-01  -2.9364e+00   1.6037e+00  -4.8430e-01   7.7585e-01  -2.5868e+00   1.3627e+00  -5.5270e-01   8.8543e-01
 -3.0588e+00   1.8322e+00  -4.8380e-01   7.7505e-01  -2.5700e+00   1.3399e+00  -5.3400e-01   8.5547e-01  -2.8630e+00   1.5681e+00  -4.8380e-01   7.7505e-01  -2.5221e+00   1.3270e+00  -5.5090e-01   8.8254e-01
 -2.9804e+00   1.7942e+00  -4.8420e-01   7.7569e-01  -2.5041e+00   1.3048e+00  -5.3230e-01   8.5274e-01  -2.7896e+00   1.5326e+00  -4.8340e-01   7.7441e-01  -2.4575e+00   1.2914e+00  -5.4910e-01   8.7966e-01
 -2.9019e+00   1.7562e+00  -4.8480e-01   7.7665e-01  -2.4382e+00   1.2698e+00  -5.3060e-01   8.5002e-01  -2.7162e+00   1.4971e+00  -4.8300e-01   7.7377e-01  -2.3928e+00   1.2560e+00  -5.4730e-01   8.7677e-01
 -2.8235e+00   1.7182e+00  -4.8540e-01   7.7761e-01  -2.3723e+00   1.2349e+00  -5.2890e-01   8.4730e-01  -2.6428e+00   1.4617e+00  -4.8260e-01   7.7313e-01  -2.3281e+00   1.2206e+00  -5.4540e-01   8.7373e-01
 -2.7451e+00   1.6801e+00  -4.8610e-01   7.7873e-01  -2.3064e+00   1.2001e+00  -5.2720e-01   8.4457e-01  -2.5694e+00   1.4263e+00  -4.8230e-01   7.7264e-01  -2.2635e+00   1.1854e+00  -5.4350e-01   8.7069e-01
 -2.6666e+00   1.6419e+00  -4.8690e-01   7.8001e-01  -2.2405e+00   1.1654e+00  -5.2540e-01   8.4169e-01  -2.4960e+00   1.3909e+00  -4.8190e-01   7.7200e-01  -2.1988e+00   1.1503e+00  -5.4160e-01   8.6764e-01
 -2.5882e+00   1.6037e+00  -4.8770e-01   7.8130e-01  -2.1746e+00   1.1308e+00  -5.2360e-01   8.3881e-01  -2.4226e+00   1.3555e+00  -4.8170e-01   7.7168e-01  -2.1341e+00   1.1154e+00  -5.3960e-01   8.6444e-01
 -2.5098e+00   1.5654e+00  -4.8870e-01   7.8290e-01  -2.1087e+00   1.0964e+00  -5.2170e-01   8.3576e-01  -2.3491e+00   1.3202e+00  -4.8150e-01   7.7136e-01  -2.0694e+00   1.0805e+00  -5.3750e-01   8.6107e-01
 -2.4314e+00   1.5270e+00  -4.8970e-01   7.8450e-01  -2.0428e+00   1.0621e+00  -5.1990e-01   8.3288e-01  -2.2757e+00   1.2848e+00  -4.8130e-01   7.7104e-01  -2.0048e+00   1.0458e+00  -5.3550e-01   8.5787e-01
 -2.3529e+00   1.4886e+00  -4.9090e-01   7.8642e-01  -1.9769e+00   1.0279e+00  -5.1800e-01   8.2984e-01  -2.2023e+00   1.2495e+00  -4.8120e-01   7.7088e-01  -1.9401e+00   1.0113e+00  -5.3330e-01   8.5435e-01
 -2.2745e+00   1.4500e+00  -4.9220e-01   7.8850e-01  -1.9110e+00   9.9381e-01  -5.1610e-01   8.2679e-01  -2.1289e+00   1.2142e+00  -4.8120e-01   7.7088e-01  -1.8754e+00   9.7687e-01  -5.3120e-01   8.5098e-01
 -2.1961e+00   1.4114e+00  -4.9360e-01   7.9075e-01  -1.8451e+00   9.5987e-01  -5.1420e-01   8.2375e-01  -2.0555e+00   1.1789e+00  -4.8120e-01   7.7088e-01  -1.8108e+00   9.4259e-01  -5.2900e-01   8.4746e-01
 -2.1176e+00   1.3726e+00  -4.9510e-01   7.9315e-01  -1.7792e+00   9.2605e-01  -5.1220e-01   8.2054e-01  -1.9821e+00   1.1435e+00  -4.8130e-01   7.7104e-01  -1.7461e+00   9.0845e-01  -5.2670e-01   8.4377e-01
 -2.0392e+00   1.3337e+00  -4.9680e-01   7.9587e-01  -1.7133e+00   8.9236e-01  -5.1020e-01   8.1734e-01  -1.9087e+00   1.1082e+00  -4.8150e-01   7.7136e-01  -1.6814e+00   8.7446e-01  -5.2440e-01   8.4009e-01
 -1.9608e+00   1.2947e+00  -4.9870e-01   7.9892e-01  -1.6474e+00   8.5881e-01  -5.0820e-01   8.1414e-01  -1.8353e+00   1.0728e+00  -4.8190e-01   7.7200e-01  -1.6168e+00   8.4062e-01  -5.2210e-01   8.3640e-01
 -1.8823e+00   1.2555e+00  -5.0080e-01   8.0228e-01  -1.5815e+00   8.2539e-01  -5.0620e-01   8.1093e-01  -1.7619e+00   1.0374e+00  -4.8230e-01   7.7264e-01  -1.5521e+00   8.0694e-01  -5.1970e-01   8.3256e-01
 -1.8039e+00   1.2161e+00  -5.0310e-01   8.0597e-01  -1.5156e+00   7.9210e-01  -5.0410e-01   8.0757e-01  -1.6884e+00   1.0020e+00  -4.8290e-01   7.7361e-01  -1.4874e+00   7.7340e-01  -5.1730e-01   8.2871e-01
 -1.7255e+00   1.1765e+00  -5.0570e-01   8.1013e-01  -1.4497e+00   7.5895e-01  -5.0200e-01   8.0420e-01  -1.6150e+00   9.6654e-01  -4.8360e-01   7.7473e-01  -1.4227e+00   7.4003e-01  -5.1480e-01   8.2471e-01
 -1.6470e+00   1.1368e+00  -5.0850e-01   8.1462e-01  -1.3838e+00   7.2593e-01  -5.0000e-01   8.0100e-01  -1.5416e+00   9.3100e-01  -4.8450e-01   7.7617e-01  -1.3581e+00   7.0682e-01  -5.1230e-01   8.2070e-01
 -1.5686e+00   1.0968e+00  -5.1170e-01   8.1974e-01  -1.3179e+00   6.9305e-01  -4.9790e-01   7.9764e-01  -1.4682e+00   8.9540e-01  -4.8560e-01   7.7793e-01  -1.2934e+00   6.7377e-01  -5.0970e-01   8.1654e-01
 -1.4902e+00   1.0565e+00  -5.1520e-01   8.2535e-01  -1.2521e+00   6.6031e-01  -4.9580e-01   7.9427e-01  -1.3948e+00   8.5970e-01  -4.8690e-01   7.8001e-01  -1.2287e+00   6.4089e-01  -5.0710e-01   8.1237e-01
 -1.4118e+00   1.0159e+00  -5.1920e-01   8.3176e-01  -1.1861e+00   6.2771e-01  -4.9380e-01   7.9107e-01  -1.3214e+00   8.2390e-01  -4.8850e-01   7.8258e-01  -1.1641e+00   6.0818e-01  -5.0450e-01   8.0821e-01
 -1.3333e+00   9.7504e-01  -5.2360e-01   8.3881e-01  -1.1202e+00   5.9524e-01  -4.9180e-01   7.8786e-01  -1.2480e+00   7.8796e-01  -4.9050e-01   7.8578e-01  -1.0994e+00   5.7564e-01  -5.0180e-01   8.0388e-01
 -1.2549e+00   9.3379e-01  -5.2860e-01   8.4682e-01  -1.0544e+00   5.6290e-01  -4.8980e-01   7.8466e-01  -1.1746e+00   7.5188e-01  -4.9280e-01   7.8947e-01  -1.0347e+00   5.4327e-01  -4.9920e-01   7.9972e-01
 -1.1765e+00   8.9211e-01  -5.3420e-01   8.5579e-01  -9.8846e-01   5.3068e-01  -4.8790e-01   7.8162e-01  -1.1012e+00   7.1560e-01  -4.9550e-01   7.9379e-01  -9.7005e-01   5.1108e-01  -4.9650e-01   7.9539e-01
 -1.0980e+00   8.4997e-01  -5.4070e-01   8.6620e-01  -9.2256e-01   4.9859e-01  -4.8610e-01   7.7873e-01  -1.0277e+00   6.7911e-01  -4.9880e-01   7.9908e-01  -9.0538e-01   4.7905e-01  -4.9380e-01   7.9107e-01
 -1.0196e+00   8.0728e-01  -5.4800e-01   8.7790e-01  -8.5666e-01   4.6662e-01  -4.8440e-01   7.7601e-01  -9.5434e-01   6.4236e-01  -5.0270e-01   8.0533e-01  -8.4071e-01   4.4720e-01  -4.9120e-01   7.8690e-01
 -9.4117e-01   7.6397e-01  -5.5650e-01   8.9151e-01  -7.9077e-01   4.3475e-01  -4.8300e-01   7.7377e-01  -8.8093e-01   6.0529e-01  -5.0730e-01   8.1269e-01  -7.7604e-01   4.1552e-01  -4.8870e-01   7.8290e-01
 -8.6274e-01   7.1995e-01  -5.6640e-01   9.0737e-01  -7.2487e-01   4.0296e-01  -4.8180e-01   7.7184e-01  -8.0752e-01   5.6785e-01  -5.1300e-01   8.2183e-01  -7.1137e-01   3.8399e-01  -4.8630e-01   7.7905e-01
 -7.8431e-01   6.7509e-01  -5.7800e-01   9.2596e-01  -6.5897e-01   3.7124e-01  -4.8100e-01   7.7056e-01  -7.3411e-01   5.2994e-01  -5.1990e-01   8.3288e-01  -6.4670e-01   3.5261e-01  -4.8420e-01   7.7569e-01
 -7.0588e-01   6.2923e-01  -5.9180e-01   9.4806e-01  -5.9307e-01   3.3955e-01  -4.8080e-01   7.7024e-01  -6.6070e-01   4.9148e-01  -5.2830e-01   8.4634e-01  -5.8203e-01   3.2136e-01  -4.8240e-01   7.7280e-01
 -6.2745e-01   5.8217e-01  -6.0860e-01   9.7498e-01  -5.2718e-01   3.0786e-01  -4.8140e-01   7.7120e-01  -5.8728e-01   4.5233e-01  -5.3890e-01   8.6332e-01  -5.1736e-01   2.9021e-01  -4.8110e-01   7.7072e-01
 -5.4902e-01   5.3366e-01  -6.2930e-01   1.0081e+00  -4.6128e-01   2.7609e-01  -4.8310e-01   7.7393e-01  -5.1387e-01   4.1230e-01  -5.5220e-01   8.8462e-01  -4.5269e-01   2.5912e-01  -4.8060e-01   7.6992e-01
 -4.7059e-01   4.8332e-01  -6.5550e-01   1.0501e+00  -3.9538e-01   2.4415e-01  -4.8650e-01   7.7937e-01  -4.4046e-01   3.7115e-01  -5.6960e-01   9.1250e-01  -3.8802e-01   2.2802e-01  -4.8140e-01   7.7120e-01
 -3.9216e-01   4.3062e-01  -6.9000e-01   1.1054e+00  -3.2949e-01   2.1191e-01  -4.9270e-01   7.8931e-01  -3.6705e-01   3.2851e-01  -5.9310e-01   9.5015e-01  -3.2335e-01   1.9680e-01  -4.8440e-01   7.7601e-01
 -3.1373e-01   3.7474e-01  -7.3760e-01   1.1816e+00  -2.6359e-01   1.7912e-01  -5.0350e-01   8.0661e-01  -2.9364e-01   2.8384e-01  -6.2620e-01   1.0032e+00  -2.5868e-01   1.6529e-01  -4.9100e-01   7.8658e-01
 -2.3530e-01   3.1432e-01  -8.0850e-01   1.2952e+00  -1.9769e-01   1.4536e-01  -5.2300e-01   8.3785e-01  -2.2023e-01   2.3616e-01  -6.7660e-01   1.0839e+00  -1.9401e-01   1.3314e-01  -5.0480e-01   8.0869e-01
 -1.5687e-01   2.4666e-01  -9.2920e-01   1.4886e+00  -1.3179e-01   1.0978e-01  -5.6180e-01   9.0000e-01  -1.4682e-01   1.8362e-01  -7.6420e-01   1.2242e+00  -1.2934e-01   9.9660e-02  -5.3480e-01   8.5675e-01
 -7.8440e-02   1.6488e-01  -1.2032e+00   1.9275e+00  -6.5900e-02   7.0070e-02  -6.6250e-01   1.0613e+00  -7.3410e-02   1.2138e-01  -9.6680e-01   1.5488e+00  -6.4670e-02   6.2930e-02  -6.1760e-01   9.8940e-01
  0.0000e+00   8.7400e-03  -1.2107e+01   1.9395e+01   0.0000e+00   7.5300e-03  -2.9086e+00   4.6596e+00   0.0000e+00   7.8400e-03  -7.8392e+00   1.2558e+01   0.0000e+00   7.5200e-03  -2.3372e+00   3.7442e+00


==> xavg_kaon+1.dat <==
#            y1        W1 [GeV]        xavg_dec        xavg_col        xavg_tot    lavg_dec [m]    lavg_col [m]    lavg_tot [m]            xmax        Lmax [m]
         0.2026           0.100          0.0048          0.0050          0.0048          2.4443          2.5484          2.4327          0.1038           52.59
         0.4051           0.200          0.0072          0.0446          0.0071          3.6383         22.5885          3.6126          0.3332          168.78
         0.6077           0.300          0.0092          0.1323          0.0091          4.6488         67.0205          4.6068          0.6313          319.78
         0.8103           0.400          0.0110          0.2535          0.0109          5.5771        128.4054          5.5167          0.9708          491.74
         1.0128           0.500          0.0128          0.3860          0.0126          6.4588        195.5164          6.3778          1.3363          676.89
         1.2154           0.600          0.0144          0.5125          0.0142          7.3109        259.6088          7.2072          1.7186          870.55
         1.4180           0.700          0.0161          0.6234          0.0158          8.1425        315.7944          8.0141          2.1118         1069.76
         1.6205           0.800          0.0177          0.7152          0.0174          8.9595        362.2894          8.8042          2.5123         1272.59
         1.8231           0.900          0.0193          0.7881          0.0189          9.7654        399.2371          9.5812          2.9173         1477.74
         2.0257           1.000          0.0209          0.8444          0.0204         10.5629        427.7467         10.3476          3.3251         1684.33
         2.2282           1.100          0.0224          0.8869          0.0219         11.3537        449.2688         11.1052          3.7345         1891.72
         2.4308           1.200          0.0240          0.9185          0.0234         12.1390        465.2482         11.8554          4.1447         2099.48
         2.6333           1.300          0.0255          0.9416          0.0249         12.9200        476.9613         12.5992          4.5549         2307.28
         2.8359           1.400          0.0270          0.9584          0.0263         13.6973        485.4617         13.3372          4.9647         2514.89
         3.0385           1.500          0.0286          0.9704          0.0278         14.4715        491.5822         14.0701          5.3739         2722.15
         3.2410           1.600          0.0301          0.9791          0.0292         15.2432        495.9617         14.7984          5.7821         2928.93
         3.4436           1.700          0.0316          0.9853          0.0306         16.0126        499.0798         15.5225          6.1892         3135.15
         3.6462           1.800          0.0331          0.9896          0.0321         16.7801        501.2909         16.2426          6.5951         3340.75
         3.8487           1.900          0.0346          0.9927          0.0335         17.5459        502.8539         16.9590          6.9996         3545.67
         4.0513           2.000          0.0361          0.9949          0.0349         18.3102        503.9558         17.6720          7.4028         3749.89
         4.2539           2.100          0.0377          0.9964          0.0363         19.0733        504.7311         18.3818          7.8045         3953.40
         4.4564           2.200          0.0392          0.9975          0.0377         19.8352        505.2757         19.0884          8.2048         4156.17
         4.6590           2.300          0.0407          0.9982          0.0391         20.5962        505.6578         19.7920          8.6037         4358.21
         4.8616           2.400          0.0422          0.9988          0.0405         21.3562        505.9255         20.4928          9.0011         4559.52
         5.0641           2.500          0.0437          0.9991          0.0418         22.1154        506.1130         21.1908          9.3971         4760.10
         5.2667           2.600          0.0452          0.9994          0.0432         22.8739        506.2442         21.8862          9.7916         4959.95
         5.4693           2.700          0.0467          0.9996          0.0446         23.6317        506.3360         22.5789         10.1847         5159.09
         5.6718           2.800          0.0481          0.9997          0.0459         24.3890        506.4001         23.2692         10.5765         5357.52
         5.8744           2.900          0.0496          0.9998          0.0473         25.1456        506.4450         23.9569         10.9668         5555.26
         6.0770           3.000          0.0511          0.9999          0.0486         25.9018        506.4763         24.6423         11.3558         5752.31
         6.0770           3.000          0.0511          0.9999          0.0486         25.9018        506.4763         24.6423         11.3558         5752.31
         8.1026           4.000          0.0660          1.0000          0.0619         33.4437        506.5464         31.3728         15.1771         7687.96
        10.1283           5.000          0.0809          1.0000          0.0748         40.9633        506.5471         37.8987         18.8897         9568.60
        12.1539           6.000          0.0957          1.0000          0.0873         48.4707        506.5455         44.2377         22.5135        11404.21
        14.1796           7.000          0.1105          1.0000          0.0995         55.9709        506.5437         50.4014         26.0632        13202.34
        16.2052           8.000          0.1253          1.0000          0.1113         63.4663        506.5417         56.3992         29.5502        14968.68
        18.2309           9.000          0.1401          1.0000          0.1229         70.9584        506.5394         62.2386         32.9830        16707.59
        20.2565          10.000          0.1549          1.0000          0.1341         78.4480        506.5369         67.9265         36.3685        18422.49
        40.5130          20.000          0.3026          0.9999          0.2323        153.2845        506.5014        117.6596         68.4541        34675.47
        60.7695          30.000          0.4503          0.9998          0.3104        228.0796        506.4482        157.2156         98.5914        49941.57
        81.0260          40.000          0.5979          0.9997          0.3739        302.8581        506.3790        189.4217        127.5817        64626.65
       101.2825          50.000          0.7455          0.9995          0.4267        377.6265        506.2946        216.1405        155.7766        78908.75
       121.5390          60.000          0.8931          0.9993          0.4711        452.3876        506.1958        238.6531        183.3709        92886.67
       141.7955          70.000          1.0407          0.9991          0.5091        527.1429        506.0831        257.8699        210.4873       106622.55
       162.0521          80.000          1.1882          0.9988          0.5418        601.8934        505.9569        274.4560        237.2100       120158.92
       182.3086          90.000          1.3358          0.9986          0.5703        676.6399        505.8175        288.9081        263.5993       133526.47
       202.5651         100.000          1.4833          0.9983          0.5954        751.3828        505.6652        301.6051        289.7009       146748.27


==> xavg_muon+1.dat <==
#            y1        W1 [GeV]        xavg_dec        xavg_col        xavg_tot    lavg_dec [m]    lavg_col [m]    lavg_tot [m]            xmax        Lmax [m]
         0.9451           0.100          0.0156          0.0120          0.0247         12.4481          9.5282         19.6856          0.1633          129.99
         1.8903           0.200          0.0672          0.0655          0.1055         53.4943         52.1407         83.9480          0.4146          329.97
         2.8354           0.300          0.1387          0.1474          0.2062        110.3556        117.3053        164.0721          0.6757          537.72
         3.7806           0.400          0.2210          0.2404          0.3064        175.8384        191.3419        243.8199          0.9353          744.27
         4.7257           0.500          0.3098          0.3341          0.3983        246.5581        265.8710        316.9776          1.1910          947.74
         5.6709           0.600          0.4031          0.4227          0.4796        320.7374        336.3949        381.6255          1.4424         1147.85
         6.6160           0.700          0.4993          0.5036          0.5500        397.3490        400.7575        437.6504          1.6899         1344.77
         7.5612           0.800          0.5978          0.5757          0.6103        475.7481        458.1554        485.6770          1.9337         1538.74
         8.5063           0.900          0.6981          0.6391          0.6617        555.5086        508.5451        526.5935          2.1741         1730.05
         9.4515           1.000          0.7997          0.6940          0.7054        636.3390        552.2924        561.3348          2.4114         1918.93
        10.3966           1.100          0.9023          0.7414          0.7424        718.0261        589.9626        590.7854          2.6460         2105.61
        11.3418           1.200          1.0058          0.7819          0.7738        800.4115        622.1996        615.7412          2.8781         2290.28
        12.2869           1.300          1.1101          0.8164          0.8004        883.3765        649.6558        636.8984          3.1078         2473.10
        13.2321           1.400          1.2150          0.8457          0.8229        966.8283        672.9525        654.8560          3.3354         2654.23
        14.1772           1.500          1.3203          0.8704          0.8421       1050.6955        692.6611        670.1234          3.5611         2833.80
        15.1224           1.600          1.4262          0.8913          0.8585       1134.9139        709.2941        683.1311          3.7849         3011.92
        16.0675           1.700          1.5324          0.9089          0.8724       1219.4326        723.3041        694.2409          4.0070         3188.68
        17.0127           1.800          1.6389          0.9237          0.8844       1304.2251        735.0861        703.7569          4.2276         3364.18
        17.9578           1.900          1.7458          0.9362          0.8946       1389.2476        744.9813        711.9327          4.4466         3538.49
        18.9030           2.000          1.8529          0.9466          0.9035       1474.4744        753.2828        718.9808          4.6643         3711.69
        19.8481           2.100          1.9602          0.9554          0.9112       1559.8820        760.2411        725.0787          4.8806         3883.85
        20.7933           2.200          2.0677          0.9627          0.9178       1645.4518        766.0691        730.3744          5.0957         4055.01
        21.7384           2.300          2.1755          0.9688          0.9236       1731.1643        770.9474        734.9918          5.3096         4225.23
        22.6836           2.400          2.2833          0.9739          0.9287       1817.0055        775.0287        739.0344          5.5224         4394.57
        23.6287           2.500          2.3913          0.9782          0.9332       1902.9602        778.4417        742.5889          5.7341         4563.06
        24.5739           2.600          2.4995          0.9818          0.9371       1989.0202        781.2949        745.7279          5.9449         4730.74
        25.5190           2.700          2.6078          0.9848          0.9406       2075.1743        783.6794        748.5120          6.1546         4897.66
        26.4642           2.800          2.7161          0.9873          0.9437       2161.4128        785.6717        750.9925          6.3634         5063.84
        27.4093           2.900          2.8246          0.9894          0.9465       2247.7203        787.3360        753.2123          6.5714         5229.31
        28.3545           3.000          2.9332          0.9911          0.9490       2334.1168        788.7261        755.2075          6.7785         5394.12
        28.3545           3.000          2.9332          0.9911          0.9490       2334.1168        788.7261        755.2075          6.7785         5394.12
        37.8060           4.000          4.0221          0.9985          0.9647       3200.6831        794.6041        767.7012          8.8094         7010.25
        47.2575           5.000          5.1146          0.9998          0.9726       4070.0222        795.5744        773.9521         10.7824         8580.29
        56.7090           6.000          6.2084          1.0000          0.9775       4940.4590        795.7354        777.8319         12.7116        10115.55
        66.1605           7.000          7.3026          1.0000          0.9808       5811.1969        795.7618        780.5197         14.6062        11623.20
        75.6120           8.000          8.3967          1.0000          0.9833       6681.8488        795.7655        782.5026         16.4722        13108.13
        85.0635           9.000          9.4904          1.0000          0.9852       7552.1881        795.7653        784.0279         18.3141        14573.87
        94.5149          10.000         10.5836          1.0000          0.9868       8422.0878        795.7643        785.2380         20.1353        16023.07
       189.0299          20.000         21.4791          1.0000          0.9935      17092.4499        795.7476        790.5690         37.5920        29914.66
       283.5448          30.000         32.3185          0.9999          0.9956      25718.0883        795.7222        792.2892         54.2350        43158.62
       378.0598          40.000         43.1182          0.9999          0.9967      34312.1817        795.6888        793.1215         70.4027        56024.43
       472.5747          50.000         53.8901          0.9998          0.9973      42884.1803        795.6476        793.5974         86.2398        68627.16
       567.0897          60.000         64.6423          0.9998          0.9976      51440.4570        795.5990        793.8925        101.8258        81030.03
       661.6046          70.000         75.3823          0.9997          0.9979      59987.0522        795.5431        794.0816        117.2105        93272.72
       756.1196          80.000         86.1118          0.9996          0.9980      68525.2531        795.4801        794.2020        132.4280       105382.34
       850.6345          90.000         96.8348          0.9995          0.9981      77058.3511        795.4101        794.2745        147.5028       117378.48
       945.1495         100.000        107.5474          0.9994          0.9982      85583.1264        795.3332        794.3116        162.4537       129275.93


==> xavg_pion+1.dat <==
#            y1        W1 [GeV]        xavg_dec        xavg_col        xavg_tot    lavg_dec [m]    lavg_col [m]    lavg_tot [m]            xmax        Lmax [m]
         0.7155           0.100          0.0236          0.0281          0.0230         10.4545         12.4861         10.2230          0.2583          114.64
         1.4310           0.200          0.0378          0.1517          0.0365         16.7888         67.3173         16.1936          0.6880          305.40
         2.1465           0.300          0.0510          0.3196          0.0486         22.6536        141.8510         21.5807          1.1509          510.87
         2.8620           0.400          0.0639          0.4813          0.0601         28.3418        213.6193         26.6807          1.6192          718.74
         3.5775           0.500          0.0765          0.6165          0.0712         33.9410        273.6508         31.5852          2.0850          925.47
         4.2930           0.600          0.0890          0.7219          0.0819         39.4882        320.4521         36.3346          2.5457         1129.95
         5.0085           0.700          0.1014          0.8009          0.0923         45.0018        355.5183         40.9509          3.0006         1331.90
         5.7240           0.800          0.1138          0.8587          0.1024         50.4922        381.1623         45.4477          3.4499         1531.31
         6.4394           0.900          0.1261          0.9003          0.1123         55.9657        399.6253         49.8344          3.8937         1728.30
         7.1549           1.000          0.1384          0.9300          0.1219         61.4265        412.7801         54.1182          4.3324         1923.02
         7.8704           1.100          0.1507          0.9509          0.1314         66.8774        422.0861         58.3047          4.7663         2115.62
         8.5859           1.200          0.1629          0.9657          0.1406         72.3202        428.6368         62.3985          5.1957         2306.25
         9.3014           1.300          0.1752          0.9760          0.1496         77.7565        433.2320         66.4037          5.6211         2495.06
        10.0169           1.400          0.1874          0.9833          0.1584         83.1873        436.4475         70.3239          6.0426         2682.17
        10.7324           1.500          0.1996          0.9883          0.1671         88.6135        438.6939         74.1622          6.4606         2867.69
        11.4479           1.600          0.2119          0.9919          0.1755         94.0357        440.2615         77.9217          6.8752         3051.74
        12.1634           1.700          0.2241          0.9943          0.1838         99.4544        441.3546         81.6050          7.2868         3234.40
        12.8789           1.800          0.2363          0.9960          0.1920        104.8700        442.1166         85.2147          7.6953         3415.75
        13.5944           1.900          0.2485          0.9972          0.2000        110.2829        442.6476         88.7530          8.1011         3595.88
        14.3099           2.000          0.2606          0.9981          0.2078        115.6934        443.0177         92.2223          8.5044         3774.86
        15.0254           2.100          0.2728          0.9987          0.2154        121.1016        443.2757         95.6247          8.9051         3952.73
        15.7409           2.200          0.2850          0.9991          0.2230        126.5078        443.4556         98.9622          9.3035         4129.58
        16.4564           2.300          0.2972          0.9993          0.2303        131.9122        443.5810        102.2367          9.6997         4305.44
        17.1719           2.400          0.3094          0.9995          0.2376        137.3149        443.6686        105.4500         10.0938         4480.36
        17.8874           2.500          0.3215          0.9997          0.2447        142.7160        443.7297        108.6038         10.4859         4654.39
        18.6029           2.600          0.3337          0.9998          0.2516        148.1157        443.7723        111.6999         10.8760         4827.57
        19.3183           2.700          0.3459          0.9998          0.2585        153.5140        443.8021        114.7398         11.2643         4999.94
        20.0338           2.800          0.3580          0.9999          0.2652        158.9110        443.8229        117.7251         11.6509         5171.52
        20.7493           2.900          0.3702          0.9999          0.2718        164.3069        443.8374        120.6572         12.0358         5342.36
        21.4648           3.000          0.3823          0.9999          0.2783        169.7016        443.8476        123.5376         12.4191         5512.49
        21.4648           3.000          0.3823          0.9999          0.2783        169.7016        443.8476        123.5376         12.4191         5512.49
        28.6198           4.000          0.5037          1.0000          0.3374        223.5981        443.8699        149.7742         16.1751         7179.69
        35.7747           5.000          0.6250          1.0000          0.3877        277.4255        443.8694        172.0767         19.8197         8797.41
        42.9297           6.000          0.7462          1.0000          0.4309        331.2032        443.8680        191.2651         23.3797        10377.63
        50.0846           7.000          0.8672          1.0000          0.4685        384.9420        443.8664        207.9454         26.8725        11927.97
        57.2396           8.000          0.9882          1.0000          0.5014        438.6491        443.8646        222.5762         30.3097        13453.68
        64.3945           9.000          1.1092          1.0000          0.5306        492.3291        443.8625        235.5111         33.7001        14958.55
        71.5494          10.000          1.2300          1.0000          0.5565        545.9859        443.8604        247.0271         37.0499        16445.46
       143.0989          20.000          2.4369          0.9999          0.7146       1081.6829        443.8289        317.2137         69.0787        30662.16
       214.6483          30.000          3.6416          0.9998          0.7897       1616.3935        443.7814        350.5228         99.5262        44177.02
       286.1978          40.000          4.8448          0.9997          0.8334       2150.4907        443.7189        369.9188        129.0563        57284.60
       357.7472          50.000          6.0471          0.9995          0.8619       2684.1410        443.6422        382.5837        157.9516        70110.44
       429.2967          60.000          7.2486          0.9993          0.8820       3217.4395        443.5517        391.4814        186.3670        82723.28
       500.8461          70.000          8.4494          0.9990          0.8968       3750.4477        443.4478        398.0565        214.3993        95166.09
       572.3955          80.000          9.6496          0.9988          0.9081       4283.2088        443.3308        403.0973        242.1145       107468.10
       643.9450          90.000         10.8494          0.9985          0.9171       4815.7547        443.2011        407.0701        269.5599       119650.38
       715.4944         100.000         12.0487          0.9982          0.9243       5348.1099        443.0587        410.2687        296.7713       131728.78


==> xavg_proton+1.dat <==
#            y1        W1 [GeV]        xavg_dec        xavg_col        xavg_tot    lavg_dec [m]    lavg_col [m]    lavg_tot [m]            xmax        Lmax [m]
         0.1064           0.100          0.0000          0.0029          0.0029          0.0000          1.1924          1.1924          0.0776           32.38
         0.2128           0.200          0.0000          0.0291          0.0291          0.0000         12.1284         12.1284          0.2629          109.74
         0.3193           0.300          0.0000          0.0969          0.0969          0.0000         40.4659         40.4659          0.5219          217.90
         0.4257           0.400          0.0000          0.2039          0.2039          0.0000         85.1078         85.1078          0.8350          348.62
         0.5321           0.500          0.0000          0.3333          0.3333          0.0000        139.1582        139.1582          1.1888          496.31
         0.6385           0.600          0.0000          0.4665          0.4665          0.0000        194.7695        194.7695          1.5737          657.00
         0.7449           0.700          0.0000          0.5893          0.5893          0.0000        246.0240        246.0240          1.9827          827.76
         0.8514           0.800          0.0000          0.6939          0.6939          0.0000        289.6852        289.6852          2.4106         1006.42
         0.9578           0.900          0.0000          0.7779          0.7779          0.0000        324.7607        324.7607          2.8535         1191.33
         1.0642           1.000          0.0000          0.8424          0.8424          0.0000        351.7019        351.7019          3.3083         1381.20
         1.1706           1.100          0.0000          0.8903          0.8903          0.0000        371.6809        371.6809          3.7726         1575.03
         1.2770           1.200          0.0000          0.9248          0.9248          0.0000        386.0882        386.0882          4.2445         1772.03
         1.3835           1.300          0.0000          0.9491          0.9491          0.0000        396.2457        396.2457          4.7224         1971.57
         1.4899           1.400          0.0000          0.9659          0.9659          0.0000        403.2762        403.2762          5.2052         2173.13
         1.5963           1.500          0.0000          0.9774          0.9774          0.0000        408.0691        408.0691          5.6918         2376.30
         1.7027           1.600          0.0000          0.9852          0.9852          0.0000        411.2956        411.2956          6.1815         2580.75
         1.8091           1.700          0.0000          0.9903          0.9903          0.0000        413.4449        413.4449          6.6736         2786.20
         1.9156           1.800          0.0000          0.9937          0.9937          0.0000        414.8639        414.8639          7.1676         2992.42
         2.0220           1.900          0.0000          0.9959          0.9959          0.0000        415.7939        415.7939          7.6629         3199.22
         2.1284           2.000          0.0000          0.9974          0.9974          0.0000        416.3996        416.3996          8.1593         3406.45
         2.2348           2.100          0.0000          0.9983          0.9983          0.0000        416.7918        416.7918          8.6563         3613.96
         2.3412           2.200          0.0000          0.9989          0.9989          0.0000        417.0448        417.0448          9.1538         3821.65
         2.4477           2.300          0.0000          0.9993          0.9993          0.0000        417.2072        417.2072          9.6515         4029.43
         2.5541           2.400          0.0000          0.9996          0.9996          0.0000        417.3111        417.3111         10.1492         4237.21
         2.6605           2.500          0.0000          0.9997          0.9997          0.0000        417.3775        417.3775         10.6467         4444.94
         2.7669           2.600          0.0000          0.9998          0.9998          0.0000        417.4197        417.4197         11.1440         4652.55
         2.8733           2.700          0.0000          0.9999          0.9999          0.0000        417.4464        417.4464         11.6409         4860.00
         2.9798           2.800          0.0000          0.9999          0.9999          0.0000        417.4634        417.4634         12.1373         5067.25
         3.0862           2.900          0.0000          1.0000          1.0000          0.0000        417.4741        417.4741         12.6332         5274.27
         3.1926           3.000          0.0000          1.0000          1.0000          0.0000        417.4808        417.4808         13.1284         5481.02
         3.1926           3.000          0.0000          1.0000          1.0000          0.0000        417.4808        417.4808         13.1284         5481.02
         4.2568           4.000          0.0000          1.0000          1.0000          0.0000        417.4911        417.4911         18.0368         7530.25
         5.3210           5.000          0.0000          1.0000          1.0000          0.0000        417.4895        417.4895         22.8551         9541.87
         6.3852           6.000          0.0000          1.0000          1.0000          0.0000        417.4874        417.4874         27.5839        11516.11
         7.4494           7.000          0.0000          1.0000          1.0000          0.0000        417.4850        417.4850         32.2305        13456.03
         8.5136           8.000          0.0000          1.0000          1.0000          0.0000        417.4823        417.4823         36.8031        15365.07
         9.5778           9.000          0.0000          1.0000          1.0000          0.0000        417.4792        417.4792         41.3094        17246.42
        10.6420          10.000          0.0000          1.0000          1.0000          0.0000        417.4758        417.4758         45.7560        19102.85
        21.2840          20.000          0.0000          0.9998          0.9998          0.0000        417.4268        417.4268         87.8867        36692.16
        31.9259          30.000          0.0000          0.9997          0.9997          0.0000        417.3529        417.3529        127.3488        53167.35
        42.5679          40.000          0.0000          0.9994          0.9994          0.0000        417.2565        417.2565        165.2034        68971.43
        53.2099          50.000          0.0000          0.9992          0.9992          0.0000        417.1392        417.1392        201.9333        84305.94
        63.8519          60.000          0.0000          0.9988          0.9988          0.0000        417.0020        417.0020        237.8097        99284.16
        74.4939          70.000          0.0000          0.9984          0.9984          0.0000        416.8458        416.8458        273.0049       113977.94
        85.1358          80.000          0.0000          0.9980          0.9980          0.0000        416.6710        416.6710        307.6368       128436.54
        95.7778          90.000          0.0000          0.9976          0.9976          0.0000        416.4784        416.4784        341.7909       142695.67
       106.4198         100.000          0.0000          0.9971          0.9971          0.0000        416.2684        416.2684        375.5317       156782.26

